Understanding and Improving Kernel Local Descriptors

We propose a multiple-kernel local-patch descriptor based on efficient match kernels from pixel gradients. It combines two parametrizations of gradient position and direction, each parametrization provides robustness to a different type of patch mis-registration: polar parametrization for noise in the patch dominant orientation detection, Cartesian for imprecise location of the feature point. Combined with whitening of the descriptor space, that is learned with or without supervision, the performance is significantly improved. We analyze the effect of the whitening on patch similarity and demonstrate its semantic meaning. Our unsupervised variant is the best performing descriptor constructed without the need of labeled data. Despite the simplicity of the proposed descriptor, it competes well with deep learning approaches on a number of different tasks.

==> figs/method/n1kappa1.dat <==
0.0000 1.0000
0.0317 0.9997
0.0635 0.9989
0.0952 0.9975
0.1269 0.9955
0.1587 0.9930
0.1904 0.9899
0.2221 0.9863
0.2539 0.9821
0.2856 0.9774
0.3173 0.9722
0.3491 0.9664
0.3808 0.9601
0.4125 0.9533
0.4443 0.9459
0.4760 0.9381
0.5077 0.9297
0.5395 0.9209
0.5712 0.9115
0.6029 0.9017
0.6347 0.8915
0.6664 0.8808
0.6981 0.8696
0.7299 0.8581
0.7616 0.8461
0.7933 0.8337
0.8251 0.8209
0.8568 0.8077
0.8885 0.7941
0.9203 0.7802
0.9520 0.7660
0.9837 0.7514
1.0155 0.7366
1.0472 0.7214
1.0789 0.7059
1.1107 0.6902
1.1424 0.6743
1.1741 0.6581
1.2059 0.6416
1.2376 0.6250
1.2693 0.6082
1.3011 0.5913
1.3328 0.5742
1.3645 0.5569
1.3963 0.5395
1.4280 0.5221
1.4597 0.5045
1.4915 0.4869
1.5232 0.4693
1.5549 0.4516
1.5867 0.4339
1.6184 0.4163
1.6501 0.3986
1.6819 0.3810
1.7136 0.3635
1.7453 0.3460
1.7771 0.3287
1.8088 0.3114
1.8405 0.2943
1.8723 0.2773
1.9040 0.2605
1.9357 0.2439
1.9675 0.2275
1.9992 0.2113
2.0309 0.1953
2.0627 0.1796
2.0944 0.1642
2.1261 0.1490
2.1579 0.1341
2.1896 0.1196
2.2213 0.1053
2.2531 0.0914
2.2848 0.0779
2.3165 0.0647
2.3483 0.0519
2.3800 0.0395
2.4117 0.0275
2.4435 0.0159
2.4752 0.0048
2.5069 -0.0059
2.5387 -0.0162
2.5704 -0.0260
2.6021 -0.0353
2.6339 -0.0441
2.6656 -0.0525
2.6973 -0.0603
2.7291 -0.0677
2.7608 -0.0745
2.7925 -0.0808
2.8243 -0.0866
2.8560 -0.0919
2.8877 -0.0966
2.9195 -0.1007
2.9512 -0.1044
2.9829 -0.1074
3.0147 -0.1100
3.0464 -0.1119
3.0781 -0.1133
3.1099 -0.1142
3.1416 -0.1144


==> figs/method/n2kappa8.dat <==
0.0000 1.0000
0.0317 0.9991
0.0635 0.9963
0.0952 0.9918
0.1269 0.9854
0.1587 0.9773
0.1904 0.9674
0.2221 0.9558
0.2539 0.9425
0.2856 0.9275
0.3173 0.9110
0.3491 0.8930
0.3808 0.8734
0.4125 0.8525
0.4443 0.8302
0.4760 0.8066
0.5077 0.7819
0.5395 0.7560
0.5712 0.7291
0.6029 0.7013
0.6347 0.6726
0.6664 0.6431
0.6981 0.6130
0.7299 0.5823
0.7616 0.5512
0.7933 0.5196
0.8251 0.4878
0.8568 0.4558
0.8885 0.4237
0.9203 0.3917
0.9520 0.3597
0.9837 0.3280
1.0155 0.2966
1.0472 0.2655
1.0789 0.2350
1.1107 0.2050
1.1424 0.1757
1.1741 0.1471
1.2059 0.1194
1.2376 0.0925
1.2693 0.0666
1.3011 0.0417
1.3328 0.0179
1.3645 -0.0047
1.3963 -0.0262
1.4280 -0.0464
1.4597 -0.0653
1.4915 -0.0829
1.5232 -0.0991
1.5549 -0.1140
1.5867 -0.1275
1.6184 -0.1396
1.6501 -0.1502
1.6819 -0.1595
1.7136 -0.1673
1.7453 -0.1737
1.7771 -0.1787
1.8088 -0.1824
1.8405 -0.1847
1.8723 -0.1857
1.9040 -0.1854
1.9357 -0.1839
1.9675 -0.1811
1.9992 -0.1773
2.0309 -0.1723
2.0627 -0.1663
2.0944 -0.1593
2.1261 -0.1514
2.1579 -0.1427
2.1896 -0.1331
2.2213 -0.1229
2.2531 -0.1120
2.2848 -0.1006
2.3165 -0.0887
2.3483 -0.0764
2.3800 -0.0638
2.4117 -0.0509
2.4435 -0.0379
2.4752 -0.0248
2.5069 -0.0116
2.5387 0.0014
2.5704 0.0143
2.6021 0.0270
2.6339 0.0394
2.6656 0.0514
2.6973 0.0630
2.7291 0.0741
2.7608 0.0846
2.7925 0.0945
2.8243 0.1038
2.8560 0.1123
2.8877 0.1200
2.9195 0.1270
2.9512 0.1331
2.9829 0.1383
3.0147 0.1426
3.0464 0.1460
3.0781 0.1484
3.1099 0.1498
3.1416 0.1503


==> figs/method/n3kappa8.dat <==
0.0000 1.0000
0.0317 0.9984
0.0635 0.9935
0.0952 0.9853
0.1269 0.9740
0.1587 0.9596
0.1904 0.9421
0.2221 0.9217
0.2539 0.8986
0.2856 0.8729
0.3173 0.8447
0.3491 0.8142
0.3808 0.7816
0.4125 0.7471
0.4443 0.7110
0.4760 0.6734
0.5077 0.6346
0.5395 0.5949
0.5712 0.5544
0.6029 0.5134
0.6347 0.4721
0.6664 0.4309
0.6981 0.3898
0.7299 0.3492
0.7616 0.3093
0.7933 0.2703
0.8251 0.2324
0.8568 0.1957
0.8885 0.1605
0.9203 0.1270
0.9520 0.0952
0.9837 0.0653
1.0155 0.0375
1.0472 0.0118
1.0789 -0.0118
1.1107 -0.0330
1.1424 -0.0519
1.1741 -0.0685
1.2059 -0.0828
1.2376 -0.0947
1.2693 -0.1044
1.3011 -0.1118
1.3328 -0.1170
1.3645 -0.1201
1.3963 -0.1212
1.4280 -0.1204
1.4597 -0.1178
1.4915 -0.1135
1.5232 -0.1078
1.5549 -0.1007
1.5867 -0.0924
1.6184 -0.0830
1.6501 -0.0728
1.6819 -0.0619
1.7136 -0.0504
1.7453 -0.0386
1.7771 -0.0266
1.8088 -0.0145
1.8405 -0.0025
1.8723 0.0092
1.9040 0.0205
1.9357 0.0312
1.9675 0.0413
1.9992 0.0507
2.0309 0.0591
2.0627 0.0667
2.0944 0.0732
2.1261 0.0786
2.1579 0.0828
2.1896 0.0860
2.2213 0.0879
2.2531 0.0887
2.2848 0.0882
2.3165 0.0867
2.3483 0.0840
2.3800 0.0803
2.4117 0.0756
2.4435 0.0700
2.4752 0.0635
2.5069 0.0563
2.5387 0.0484
2.5704 0.0400
2.6021 0.0311
2.6339 0.0219
2.6656 0.0126
2.6973 0.0031
2.7291 -0.0064
2.7608 -0.0156
2.7925 -0.0247
2.8243 -0.0333
2.8560 -0.0415
2.8877 -0.0491
2.9195 -0.0561
2.9512 -0.0623
2.9829 -0.0677
3.0147 -0.0721
3.0464 -0.0757
3.0781 -0.0783
3.1099 -0.0798
3.1416 -0.0803


==> figs/response/data/curve_no_10.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1382
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1446
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1510
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1574
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1638
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1702
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1766
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1830
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1894
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1958
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2022
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2086
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2150
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2214
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2278
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2342
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2406
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2470
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2534
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2598
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2662
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2726
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2790
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2854
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2918
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2982
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3046
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3110
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3174
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3238
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3302
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3366
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3417
0.0000 0.3430
0.0000 0.3443
0.0001 0.3456
0.0001 0.3468
0.0001 0.3481
0.0001 0.3494
0.0001 0.3507
0.0001 0.3520
0.0001 0.3532
0.0001 0.3545
0.0001 0.3558
0.0001 0.3571
0.0001 0.3584
0.0001 0.3596
0.0001 0.3609
0.0001 0.3622
0.0001 0.3635
0.0001 0.3647
0.0001 0.3660
0.0001 0.3673
0.0001 0.3686
0.0001 0.3699
0.0001 0.3711
0.0001 0.3724
0.0001 0.3737
0.0001 0.3750
0.0001 0.3763
0.0001 0.3775
0.0001 0.3788
0.0001 0.3801
0.0001 0.3814
0.0001 0.3827
0.0001 0.3839
0.0001 0.3852
0.0001 0.3865
0.0001 0.3878
0.0001 0.3891
0.0001 0.3903
0.0001 0.3916
0.0001 0.3929
0.0001 0.3941
0.0001 0.3954
0.0001 0.3967
0.0001 0.3980
0.0001 0.3993
0.0001 0.4005
0.0001 0.4018
0.0001 0.4031
0.0001 0.4044
0.0001 0.4057
0.0001 0.4069
0.0001 0.4082
0.0001 0.4095
0.0001 0.4108
0.0001 0.4121
0.0001 0.4133
0.0001 0.4146
0.0001 0.4159
0.0001 0.4172
0.0001 0.4185
0.0001 0.4197
0.0001 0.4210
0.0001 0.4223
0.0001 0.4236
0.0001 0.4249
0.0001 0.4261
0.0001 0.4274
0.0001 0.4287
0.0001 0.4300
0.0001 0.4313
0.0001 0.4325
0.0001 0.4338
0.0001 0.4351
0.0001 0.4364
0.0001 0.4377
0.0001 0.4389
0.0001 0.4402
0.0001 0.4415
0.0001 0.4428
0.0002 0.4440
0.0002 0.4453
0.0002 0.4466
0.0002 0.4479
0.0002 0.4491
0.0002 0.4504
0.0002 0.4517
0.0002 0.4530
0.0002 0.4543
0.0002 0.4555
0.0002 0.4568
0.0002 0.4581
0.0002 0.4594
0.0002 0.4607
0.0002 0.4619
0.0002 0.4632
0.0002 0.4645
0.0002 0.4658
0.0002 0.4671
0.0002 0.4683
0.0002 0.4696
0.0002 0.4709
0.0002 0.4722
0.0002 0.4734
0.0002 0.4747
0.0002 0.4760
0.0002 0.4773
0.0002 0.4786
0.0002 0.4798
0.0002 0.4811
0.0002 0.4824
0.0002 0.4837
0.0002 0.4850
0.0002 0.4862
0.0002 0.4875
0.0002 0.4888
0.0002 0.4901
0.0002 0.4914
0.0002 0.4926
0.0002 0.4939
0.0002 0.4952
0.0002 0.4965
0.0002 0.4977
0.0002 0.4990
0.0002 0.5003
0.0002 0.5016
0.0002 0.5029
0.0002 0.5041
0.0002 0.5054
0.0002 0.5067
0.0002 0.5080
0.0002 0.5093
0.0002 0.5105
0.0002 0.5118
0.0002 0.5131
0.0002 0.5144
0.0002 0.5157
0.0002 0.5169
0.0002 0.5182
0.0002 0.5195
0.0002 0.5208
0.0002 0.5221
0.0002 0.5233
0.0002 0.5246
0.0002 0.5259
0.0002 0.5272
0.0002 0.5285
0.0002 0.5297
0.0002 0.5310
0.0002 0.5323
0.0002 0.5336
0.0002 0.5348
0.0002 0.5361
0.0002 0.5374
0.0002 0.5387
0.0002 0.5400
0.0002 0.5412
0.0002 0.5425
0.0002 0.5438
0.0002 0.5451
0.0002 0.5464
0.0002 0.5476
0.0002 0.5489
0.0002 0.5502
0.0002 0.5515
0.0002 0.5528
0.0002 0.5540
0.0002 0.5553
0.0002 0.5566
0.0002 0.5579
0.0002 0.5592
0.0002 0.5604
0.0002 0.5617
0.0002 0.5630
0.0002 0.5643
0.0002 0.5655
0.0002 0.5668
0.0002 0.5681
0.0002 0.5694
0.0002 0.5707
0.0002 0.5719
0.0002 0.5732
0.0002 0.5745
0.0002 0.5758
0.0002 0.5771
0.0002 0.5783
0.0002 0.5796
0.0002 0.5809
0.0002 0.5822
0.0003 0.5834
0.0003 0.5847
0.0003 0.5860
0.0003 0.5873
0.0003 0.5886
0.0003 0.5898
0.0003 0.5911
0.0003 0.5924
0.0003 0.5937
0.0003 0.5949
0.0003 0.5962
0.0003 0.5975
0.0003 0.5988
0.0003 0.6001
0.0003 0.6013
0.0003 0.6026
0.0003 0.6039
0.0003 0.6052
0.0003 0.6065
0.0003 0.6077
0.0003 0.6090
0.0003 0.6103
0.0003 0.6116
0.0003 0.6129
0.0003 0.6141
0.0003 0.6154
0.0003 0.6167
0.0003 0.6180
0.0003 0.6193
0.0003 0.6205
0.0003 0.6218
0.0003 0.6231
0.0003 0.6244
0.0003 0.6257
0.0003 0.6269
0.0003 0.6282
0.0003 0.6295
0.0003 0.6308
0.0003 0.6321
0.0003 0.6333
0.0003 0.6346
0.0003 0.6359
0.0003 0.6372
0.0003 0.6385
0.0003 0.6397
0.0003 0.6410
0.0003 0.6423
0.0003 0.6436
0.0003 0.6449
0.0003 0.6461
0.0003 0.6474
0.0003 0.6487
0.0003 0.6500
0.0003 0.6513
0.0003 0.6525
0.0003 0.6538
0.0003 0.6551
0.0003 0.6563
0.0003 0.6576
0.0003 0.6589
0.0003 0.6602
0.0003 0.6614
0.0003 0.6627
0.0003 0.6640
0.0003 0.6653
0.0003 0.6666
0.0003 0.6678
0.0003 0.6691
0.0003 0.6704
0.0003 0.6717
0.0003 0.6730
0.0003 0.6742
0.0003 0.6755
0.0003 0.6768
0.0003 0.6781
0.0003 0.6794
0.0003 0.6806
0.0003 0.6819
0.0003 0.6832
0.0004 0.6845
0.0004 0.6857
0.0004 0.6870
0.0004 0.6883
0.0004 0.6896
0.0004 0.6908
0.0004 0.6921
0.0004 0.6934
0.0004 0.6947
0.0004 0.6960
0.0004 0.6972
0.0004 0.6985
0.0004 0.6998
0.0004 0.7011
0.0004 0.7024
0.0004 0.7036
0.0004 0.7049
0.0004 0.7062
0.0004 0.7075
0.0004 0.7087
0.0004 0.7100
0.0004 0.7113
0.0004 0.7126
0.0004 0.7138
0.0004 0.7151
0.0004 0.7164
0.0004 0.7177
0.0005 0.7189
0.0005 0.7202
0.0005 0.7215
0.0005 0.7227
0.0005 0.7240
0.0005 0.7253
0.0005 0.7265
0.0005 0.7278
0.0005 0.7291
0.0006 0.7303
0.0006 0.7316
0.0006 0.7329
0.0006 0.7341
0.0006 0.7354
0.0006 0.7367
0.0006 0.7380
0.0006 0.7392
0.0006 0.7405
0.0006 0.7418
0.0006 0.7431
0.0006 0.7443
0.0007 0.7456
0.0007 0.7469
0.0007 0.7481
0.0007 0.7494
0.0007 0.7506
0.0008 0.7519
0.0008 0.7532
0.0008 0.7544
0.0008 0.7557
0.0008 0.7570
0.0008 0.7582
0.0008 0.7595
0.0008 0.7608
0.0008 0.7621
0.0009 0.7633
0.0009 0.7646
0.0009 0.7658
0.0009 0.7671
0.0009 0.7684
0.0010 0.7696
0.0010 0.7709
0.0010 0.7721
0.0010 0.7734
0.0011 0.7746
0.0011 0.7759
0.0011 0.7772
0.0011 0.7785
0.0011 0.7797
0.0011 0.7810
0.0011 0.7823
0.0011 0.7835
0.0011 0.7848
0.0011 0.7861
0.0011 0.7874
0.0012 0.7886
0.0012 0.7899
0.0012 0.7912
0.0012 0.7924
0.0012 0.7937
0.0012 0.7949
0.0013 0.7962
0.0013 0.7974
0.0014 0.7987
0.0014 0.7999
0.0014 0.8012
0.0014 0.8024
0.0015 0.8037
0.0015 0.8049
0.0015 0.8062
0.0015 0.8075
0.0016 0.8087
0.0016 0.8099
0.0016 0.8112
0.0016 0.8125
0.0016 0.8138
0.0016 0.8150
0.0016 0.8163
0.0017 0.8175
0.0017 0.8188
0.0017 0.8201
0.0017 0.8213
0.0017 0.8226
0.0018 0.8239
0.0018 0.8251
0.0019 0.8263
0.0019 0.8276
0.0020 0.8288
0.0020 0.8300
0.0020 0.8313
0.0021 0.8325
0.0022 0.8337
0.0022 0.8349
0.0023 0.8362
0.0023 0.8374
0.0024 0.8386
0.0025 0.8398
0.0026 0.8410
0.0026 0.8422
0.0026 0.8435
0.0027 0.8447
0.0028 0.8459
0.0028 0.8471
0.0029 0.8483
0.0029 0.8496
0.0030 0.8508
0.0031 0.8520
0.0031 0.8532
0.0032 0.8544
0.0033 0.8556
0.0034 0.8568
0.0034 0.8580
0.0035 0.8592
0.0037 0.8604
0.0038 0.8615
0.0038 0.8628
0.0038 0.8641
0.0039 0.8653
0.0040 0.8665
0.0040 0.8677
0.0040 0.8690
0.0042 0.8701
0.0042 0.8713
0.0043 0.8726
0.0044 0.8737
0.0045 0.8748
0.0047 0.8759
0.0048 0.8771
0.0050 0.8783
0.0051 0.8794
0.0052 0.8806
0.0053 0.8818
0.0054 0.8829
0.0056 0.8840
0.0058 0.8851
0.0058 0.8864
0.0059 0.8875
0.0061 0.8887
0.0063 0.8897
0.0065 0.8908
0.0067 0.8918
0.0069 0.8929
0.0071 0.8941
0.0072 0.8952
0.0073 0.8964
0.0076 0.8974
0.0078 0.8985
0.0080 0.8996
0.0082 0.9006
0.0085 0.9016
0.0086 0.9027
0.0088 0.9039
0.0090 0.9050
0.0092 0.9060
0.0095 0.9070
0.0098 0.9080
0.0102 0.9089
0.0105 0.9099
0.0108 0.9108
0.0111 0.9118
0.0114 0.9128
0.0117 0.9138
0.0120 0.9147
0.0124 0.9156
0.0128 0.9165
0.0131 0.9175
0.0134 0.9184
0.0138 0.9193
0.0142 0.9203
0.0145 0.9212
0.0148 0.9221
0.0153 0.9230
0.0156 0.9240
0.0161 0.9247
0.0165 0.9256
0.0170 0.9264
0.0174 0.9273
0.0179 0.9280
0.0184 0.9288
0.0189 0.9296
0.0193 0.9304
0.0199 0.9311
0.0205 0.9318
0.0209 0.9327
0.0215 0.9334
0.0222 0.9340
0.0229 0.9346
0.0235 0.9353
0.0242 0.9358
0.0249 0.9364
0.0255 0.9371
0.0262 0.9377
0.0269 0.9383
0.0276 0.9389
0.0283 0.9394
0.0289 0.9400
0.0296 0.9406
0.0305 0.9411
0.0312 0.9416
0.0319 0.9422
0.0326 0.9428
0.0334 0.9433
0.0341 0.9439
0.0347 0.9445
0.0353 0.9452
0.0362 0.9456
0.0369 0.9462
0.0376 0.9467
0.0384 0.9472
0.0390 0.9479
0.0397 0.9484
0.0404 0.9490
0.0414 0.9494
0.0423 0.9498
0.0432 0.9501
0.0439 0.9507
0.0448 0.9511
0.0458 0.9513
0.0465 0.9519
0.0475 0.9522
0.0484 0.9525
0.0493 0.9530
0.0502 0.9533
0.0511 0.9537
0.0521 0.9540
0.0530 0.9544
0.0541 0.9546
0.0549 0.9550
0.0559 0.9554
0.0568 0.9557
0.0577 0.9560
0.0586 0.9565
0.0596 0.9568
0.0606 0.9570
0.0616 0.9573
0.0625 0.9577
0.0634 0.9580
0.0643 0.9584
0.0653 0.9587
0.0664 0.9589
0.0673 0.9593
0.0683 0.9596
0.0693 0.9598
0.0703 0.9601
0.0713 0.9604
0.0723 0.9607
0.0732 0.9611
0.0741 0.9614
0.0751 0.9617
0.0762 0.9619
0.0773 0.9621
0.0782 0.9624
0.0793 0.9627
0.0803 0.9629
0.0814 0.9631
0.0825 0.9633
0.0836 0.9635
0.0847 0.9637
0.0857 0.9639
0.0868 0.9641
0.0880 0.9642
0.0890 0.9645
0.0901 0.9646
0.0912 0.9648
0.0924 0.9649
0.0935 0.9651
0.0945 0.9653
0.0957 0.9655
0.0967 0.9657
0.0978 0.9659
0.0989 0.9661
0.1000 0.9663
0.1011 0.9664
0.1022 0.9666
0.1032 0.9669
0.1043 0.9670
0.1055 0.9672
0.1066 0.9673
0.1078 0.9674
0.1089 0.9676
0.1100 0.9677
0.1111 0.9680
0.1122 0.9681
0.1133 0.9683
0.1145 0.9684
0.1156 0.9686
0.1166 0.9688
0.1177 0.9690
0.1189 0.9691
0.1201 0.9692
0.1212 0.9694
0.1224 0.9695
0.1236 0.9696
0.1247 0.9698
0.1258 0.9699
0.1269 0.9701
0.1281 0.9702
0.1292 0.9703
0.1304 0.9704
0.1315 0.9706
0.1328 0.9706
0.1339 0.9707
0.1350 0.9709
0.1362 0.9710
0.1374 0.9711
0.1385 0.9713
0.1397 0.9714
0.1409 0.9715
0.1421 0.9715
0.1432 0.9717
0.1444 0.9718
0.1456 0.9718
0.1468 0.9719
0.1480 0.9720
0.1491 0.9722
0.1503 0.9723
0.1515 0.9724
0.1527 0.9725
0.1538 0.9726
0.1550 0.9727
0.1561 0.9729
0.1573 0.9730
0.1584 0.9732
0.1596 0.9732
0.1608 0.9733
0.1620 0.9734
0.1632 0.9734
0.1644 0.9736
0.1655 0.9738
0.1667 0.9738
0.1678 0.9740
0.1690 0.9740
0.1702 0.9741
0.1715 0.9741
0.1726 0.9743
0.1738 0.9744
0.1749 0.9746
0.1761 0.9747
0.1773 0.9747
0.1785 0.9748
0.1797 0.9749
0.1809 0.9750
0.1821 0.9750
0.1832 0.9752
0.1845 0.9752
0.1856 0.9754
0.1868 0.9755
0.1880 0.9755
0.1891 0.9757
0.1903 0.9758
0.1915 0.9759
0.1927 0.9760
0.1939 0.9761
0.1951 0.9761
0.1963 0.9762
0.1975 0.9762
0.1987 0.9763
0.1999 0.9764
0.2012 0.9765
0.2024 0.9765
0.2036 0.9766
0.2048 0.9767
0.2061 0.9767
0.2073 0.9768
0.2084 0.9769
0.2097 0.9769
0.2109 0.9770
0.2120 0.9771
0.2133 0.9771
0.2145 0.9772
0.2157 0.9773
0.2169 0.9773
0.2182 0.9774
0.2195 0.9774
0.2206 0.9775
0.2218 0.9775
0.2231 0.9776
0.2243 0.9776
0.2255 0.9777
0.2267 0.9778
0.2278 0.9780
0.2291 0.9780
0.2302 0.9781
0.2314 0.9782
0.2326 0.9783
0.2338 0.9783
0.2351 0.9784
0.2363 0.9785
0.2375 0.9786
0.2387 0.9786
0.2398 0.9788
0.2410 0.9789
0.2422 0.9790
0.2434 0.9790
0.2447 0.9790
0.2459 0.9791
0.2471 0.9792
0.2483 0.9793
0.2495 0.9794
0.2506 0.9795
0.2518 0.9795
0.2531 0.9796
0.2543 0.9797
0.2554 0.9798
0.2567 0.9798
0.2579 0.9799
0.2591 0.9800
0.2603 0.9801
0.2615 0.9801
0.2626 0.9803
0.2638 0.9804
0.2651 0.9804
0.2663 0.9805
0.2675 0.9805
0.2687 0.9806
0.2699 0.9807
0.2711 0.9808
0.2723 0.9808
0.2736 0.9809
0.2748 0.9809
0.2760 0.9810
0.2773 0.9810
0.2785 0.9811
0.2797 0.9811
0.2809 0.9812
0.2821 0.9812
0.2833 0.9813
0.2846 0.9814
0.2857 0.9815
0.2869 0.9816
0.2881 0.9817
0.2893 0.9817
0.2905 0.9818
0.2918 0.9819
0.2930 0.9819
0.2942 0.9819
0.2955 0.9820
0.2967 0.9821
0.2979 0.9821
0.2991 0.9822
0.3003 0.9823
0.3015 0.9824
0.3026 0.9825
0.3038 0.9826
0.3051 0.9826
0.3063 0.9826
0.3076 0.9827
0.3088 0.9828
0.3100 0.9828
0.3112 0.9829
0.3124 0.9830
0.3136 0.9830
0.3148 0.9831
0.3160 0.9832
0.3172 0.9833
0.3185 0.9833
0.3197 0.9834
0.3210 0.9834
0.3222 0.9834
0.3234 0.9835
0.3246 0.9836
0.3258 0.9836
0.3271 0.9837
0.3283 0.9837
0.3295 0.9838
0.3308 0.9838
0.3320 0.9839
0.3333 0.9839
0.3345 0.9839
0.3357 0.9840
0.3369 0.9840
0.3381 0.9841
0.3394 0.9842
0.3406 0.9842
0.3418 0.9843
0.3430 0.9843
0.3443 0.9844
0.3455 0.9844
0.3468 0.9844
0.3480 0.9845
0.3493 0.9845
0.3505 0.9846
0.3517 0.9846
0.3530 0.9846
0.3542 0.9847
0.3555 0.9847
0.3567 0.9847
0.3580 0.9848
0.3592 0.9848
0.3604 0.9849
0.3617 0.9849
0.3630 0.9849
0.3642 0.9850
0.3654 0.9850
0.3666 0.9851
0.3679 0.9851
0.3691 0.9852
0.3703 0.9852
0.3715 0.9853
0.3727 0.9854
0.3740 0.9854
0.3752 0.9854
0.3765 0.9855
0.3777 0.9855
0.3789 0.9856
0.3802 0.9856
0.3814 0.9857
0.3826 0.9857
0.3839 0.9858
0.3851 0.9858
0.3863 0.9858
0.3875 0.9860
0.3888 0.9860
0.3900 0.9860
0.3913 0.9860
0.3925 0.9861
0.3937 0.9861
0.3950 0.9862
0.3963 0.9862
0.3975 0.9862
0.3988 0.9862
0.4000 0.9862
0.4013 0.9862
0.4025 0.9863
0.4038 0.9863
0.4050 0.9864
0.4062 0.9864
0.4075 0.9864
0.4088 0.9865
0.4100 0.9865
0.4112 0.9866
0.4124 0.9866
0.4136 0.9867
0.4149 0.9867
0.4161 0.9868
0.4174 0.9868
0.4186 0.9868
0.4199 0.9869
0.4211 0.9869
0.4224 0.9869
0.4236 0.9869
0.4249 0.9870
0.4261 0.9870
0.4274 0.9870
0.4286 0.9871
0.4299 0.9871
0.4311 0.9871
0.4324 0.9872
0.4337 0.9872
0.4349 0.9872
0.4362 0.9872
0.4374 0.9872
0.4387 0.9873
0.4400 0.9873
0.4412 0.9873
0.4424 0.9873
0.4437 0.9874
0.4449 0.9874
0.4462 0.9874
0.4474 0.9875
0.4487 0.9875
0.4499 0.9875
0.4511 0.9876
0.4524 0.9876
0.4537 0.9876
0.4549 0.9877
0.4561 0.9877
0.4574 0.9877
0.4587 0.9877
0.4599 0.9878
0.4612 0.9878
0.4624 0.9879
0.4636 0.9879
0.4649 0.9880
0.4661 0.9880
0.4674 0.9880
0.4686 0.9880
0.4699 0.9881
0.4711 0.9881
0.4724 0.9881
0.4736 0.9881
0.4749 0.9881
0.4762 0.9882
0.4774 0.9882
0.4787 0.9882
0.4799 0.9883
0.4812 0.9883
0.4824 0.9883
0.4837 0.9883
0.4850 0.9883
0.4862 0.9884
0.4874 0.9884
0.4887 0.9885
0.4899 0.9885
0.4911 0.9886
0.4923 0.9887
0.4935 0.9887
0.4948 0.9887
0.4961 0.9888
0.4973 0.9888
0.4985 0.9888
0.4998 0.9889
0.5010 0.9889
0.5023 0.9889
0.5035 0.9890
0.5047 0.9891
0.5060 0.9891
0.5072 0.9891
0.5085 0.9891
0.5097 0.9892
0.5110 0.9892
0.5123 0.9892
0.5135 0.9892
0.5147 0.9893
0.5159 0.9894
0.5172 0.9894
0.5185 0.9894
0.5197 0.9894
0.5209 0.9895
0.5222 0.9895
0.5234 0.9896
0.5246 0.9896
0.5259 0.9896
0.5272 0.9897
0.5284 0.9897
0.5296 0.9897
0.5309 0.9898
0.5321 0.9898
0.5334 0.9898
0.5346 0.9899
0.5359 0.9899
0.5372 0.9899
0.5385 0.9899
0.5397 0.9899
0.5410 0.9899
0.5422 0.9900
0.5435 0.9900
0.5447 0.9900
0.5460 0.9901
0.5472 0.9901
0.5485 0.9901
0.5497 0.9901
0.5510 0.9902
0.5522 0.9902
0.5535 0.9902
0.5548 0.9902
0.5560 0.9903
0.5572 0.9903
0.5585 0.9903
0.5597 0.9904
0.5610 0.9904
0.5622 0.9904
0.5635 0.9904
0.5647 0.9905
0.5660 0.9905
0.5672 0.9905
0.5685 0.9906
0.5697 0.9906
0.5710 0.9906
0.5722 0.9907
0.5735 0.9907
0.5747 0.9907
0.5760 0.9908
0.5772 0.9908
0.5784 0.9909
0.5797 0.9909
0.5810 0.9909
0.5822 0.9910
0.5834 0.9910
0.5846 0.9911
0.5859 0.9911
0.5871 0.9911
0.5884 0.9912
0.5896 0.9912
0.5909 0.9912
0.5921 0.9913
0.5934 0.9913
0.5946 0.9914
0.5958 0.9914
0.5971 0.9914
0.5983 0.9914
0.5996 0.9915
0.6008 0.9915
0.6020 0.9916
0.6033 0.9916
0.6046 0.9916
0.6058 0.9917
0.6071 0.9917
0.6083 0.9917
0.6095 0.9918
0.6108 0.9918
0.6121 0.9918
0.6134 0.9918
0.6146 0.9918
0.6159 0.9918
0.6171 0.9919
0.6183 0.9919
0.6196 0.9919
0.6209 0.9920
0.6220 0.9921
0.6233 0.9921
0.6246 0.9921
0.6258 0.9921
0.6271 0.9921
0.6283 0.9922
0.6296 0.9922
0.6309 0.9922
0.6321 0.9922
0.6334 0.9922
0.6346 0.9923
0.6359 0.9923
0.6371 0.9923
0.6384 0.9923
0.6397 0.9923
0.6409 0.9924
0.6422 0.9924
0.6434 0.9924
0.6447 0.9925
0.6460 0.9925
0.6472 0.9925
0.6485 0.9925
0.6497 0.9925
0.6510 0.9925
0.6523 0.9926
0.6535 0.9926
0.6547 0.9927
0.6559 0.9927
0.6571 0.9928
0.6584 0.9928
0.6596 0.9929
0.6609 0.9929
0.6621 0.9929
0.6633 0.9930
0.6646 0.9930
0.6659 0.9930
0.6671 0.9931
0.6684 0.9931
0.6696 0.9931
0.6709 0.9931
0.6722 0.9931
0.6734 0.9932
0.6746 0.9932
0.6759 0.9933
0.6771 0.9933
0.6784 0.9933
0.6797 0.9933
0.6810 0.9933
0.6822 0.9933
0.6834 0.9934
0.6847 0.9934
0.6860 0.9934
0.6872 0.9934
0.6885 0.9934
0.6897 0.9935
0.6910 0.9935
0.6922 0.9935
0.6935 0.9935
0.6948 0.9936
0.6960 0.9936
0.6973 0.9936
0.6986 0.9936
0.6999 0.9936
0.7011 0.9936
0.7024 0.9936
0.7037 0.9936
0.7049 0.9936
0.7062 0.9937
0.7075 0.9937
0.7087 0.9937
0.7100 0.9937
0.7113 0.9937
0.7125 0.9938
0.7138 0.9938
0.7150 0.9938
0.7163 0.9938
0.7176 0.9938
0.7188 0.9938
0.7200 0.9939
0.7213 0.9939
0.7225 0.9940
0.7238 0.9940
0.7251 0.9940
0.7263 0.9940
0.7276 0.9940
0.7289 0.9940
0.7301 0.9941
0.7314 0.9941
0.7326 0.9941
0.7339 0.9941
0.7351 0.9942
0.7364 0.9942
0.7376 0.9942
0.7389 0.9943
0.7401 0.9943
0.7414 0.9943
0.7426 0.9944
0.7439 0.9944
0.7452 0.9944
0.7464 0.9944
0.7477 0.9944
0.7489 0.9944
0.7502 0.9945
0.7514 0.9945
0.7527 0.9945
0.7540 0.9945
0.7552 0.9945
0.7565 0.9946
0.7578 0.9946
0.7590 0.9946
0.7603 0.9946
0.7616 0.9946
0.7628 0.9946
0.7641 0.9946
0.7654 0.9946
0.7667 0.9946
0.7679 0.9947
0.7691 0.9948
0.7703 0.9948
0.7715 0.9949
0.7727 0.9950
0.7740 0.9950
0.7752 0.9950
0.7765 0.9951
0.7778 0.9951
0.7790 0.9951
0.7803 0.9951
0.7816 0.9951
0.7828 0.9951
0.7841 0.9951
0.7854 0.9951
0.7866 0.9952
0.7879 0.9952
0.7892 0.9952
0.7904 0.9952
0.7917 0.9952
0.7930 0.9952
0.7942 0.9953
0.7954 0.9953
0.7967 0.9953
0.7980 0.9953
0.7992 0.9954
0.8004 0.9954
0.8017 0.9955
0.8029 0.9955
0.8042 0.9955
0.8054 0.9956
0.8067 0.9956
0.8079 0.9956
0.8092 0.9956
0.8104 0.9957
0.8117 0.9957
0.8129 0.9957
0.8142 0.9957
0.8155 0.9957
0.8167 0.9958
0.8180 0.9958
0.8192 0.9958
0.8205 0.9959
0.8217 0.9959
0.8230 0.9959
0.8243 0.9959
0.8255 0.9959
0.8268 0.9959
0.8281 0.9959
0.8293 0.9960
0.8306 0.9960
0.8319 0.9960
0.8331 0.9960
0.8344 0.9960
0.8356 0.9961
0.8369 0.9961
0.8381 0.9962
0.8394 0.9962
0.8406 0.9962
0.8419 0.9962
0.8432 0.9962
0.8445 0.9962
0.8457 0.9962
0.8470 0.9962
0.8482 0.9963
0.8495 0.9963
0.8507 0.9963
0.8520 0.9963
0.8533 0.9964
0.8545 0.9964
0.8558 0.9964
0.8570 0.9964
0.8583 0.9965
0.8595 0.9965
0.8608 0.9965
0.8621 0.9965
0.8633 0.9965
0.8646 0.9966
0.8658 0.9966
0.8671 0.9966
0.8683 0.9967
0.8696 0.9967
0.8708 0.9968
0.8720 0.9968
0.8733 0.9968
0.8745 0.9968
0.8758 0.9968
0.8771 0.9968
0.8784 0.9968
0.8797 0.9968
0.8809 0.9968
0.8822 0.9968
0.8835 0.9968
0.8848 0.9969
0.8860 0.9969
0.8873 0.9969
0.8885 0.9969
0.8898 0.9969
0.8910 0.9970
0.8923 0.9970
0.8936 0.9970
0.8948 0.9970
0.8961 0.9971
0.8973 0.9971
0.8986 0.9971
0.8999 0.9971
0.9012 0.9971
0.9024 0.9971
0.9037 0.9971
0.9050 0.9971
0.9062 0.9972
0.9074 0.9972
0.9087 0.9973
0.9100 0.9973
0.9112 0.9973
0.9125 0.9973
0.9137 0.9973
0.9150 0.9974
0.9162 0.9974
0.9175 0.9974
0.9188 0.9974
0.9200 0.9975
0.9213 0.9975
0.9225 0.9975
0.9238 0.9975
0.9251 0.9975
0.9263 0.9975
0.9276 0.9975
0.9289 0.9976
0.9300 0.9977
0.9313 0.9977
0.9325 0.9977
0.9338 0.9978
0.9350 0.9978
0.9363 0.9978
0.9376 0.9978
0.9388 0.9978
0.9401 0.9979
0.9413 0.9979
0.9426 0.9979
0.9439 0.9979
0.9451 0.9979
0.9464 0.9980
0.9476 0.9980
0.9489 0.9980
0.9501 0.9981
0.9513 0.9981
0.9526 0.9982
0.9538 0.9982
0.9550 0.9983
0.9563 0.9983
0.9575 0.9983
0.9588 0.9984
0.9600 0.9984
0.9613 0.9984
0.9625 0.9985
0.9637 0.9986
0.9649 0.9986
0.9661 0.9987
0.9674 0.9987
0.9686 0.9988
0.9698 0.9988
0.9711 0.9988
0.9723 0.9989
0.9736 0.9989
0.9749 0.9989
0.9761 0.9990
0.9774 0.9990
0.9787 0.9990
0.9799 0.9990
0.9812 0.9990
0.9824 0.9990
0.9837 0.9991
0.9849 0.9991
0.9862 0.9991
0.9875 0.9991
0.9887 0.9991
0.9899 0.9992
0.9911 0.9993
0.9923 0.9994
0.9935 0.9995
0.9948 0.9995
0.9960 0.9996
0.9972 0.9996
0.9984 0.9997
0.9996 0.9998


==> figs/response/data/curve_no_20.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1382
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1446
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1510
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1574
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1638
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1702
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1766
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1830
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1894
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1958
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2022
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2086
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2150
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2214
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2278
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2342
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2406
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2470
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2534
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2598
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2662
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2726
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2790
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2854
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2918
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2982
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3046
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3110
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3174
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3238
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3302
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3366
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3430
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3494
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3558
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3609
0.0000 0.3622
0.0000 0.3635
0.0001 0.3648
0.0001 0.3660
0.0001 0.3673
0.0001 0.3686
0.0001 0.3699
0.0001 0.3712
0.0001 0.3724
0.0001 0.3737
0.0001 0.3750
0.0001 0.3763
0.0001 0.3776
0.0001 0.3788
0.0001 0.3801
0.0001 0.3814
0.0001 0.3827
0.0001 0.3840
0.0001 0.3852
0.0001 0.3865
0.0001 0.3878
0.0001 0.3891
0.0001 0.3904
0.0001 0.3916
0.0001 0.3929
0.0001 0.3942
0.0001 0.3955
0.0001 0.3967
0.0001 0.3980
0.0001 0.3993
0.0001 0.4006
0.0001 0.4019
0.0001 0.4031
0.0001 0.4044
0.0001 0.4057
0.0001 0.4070
0.0001 0.4083
0.0001 0.4095
0.0001 0.4108
0.0001 0.4121
0.0001 0.4134
0.0001 0.4146
0.0001 0.4159
0.0001 0.4172
0.0001 0.4185
0.0001 0.4198
0.0001 0.4210
0.0001 0.4223
0.0001 0.4236
0.0001 0.4249
0.0001 0.4262
0.0001 0.4274
0.0001 0.4287
0.0001 0.4300
0.0001 0.4313
0.0001 0.4326
0.0001 0.4338
0.0001 0.4351
0.0001 0.4364
0.0001 0.4377
0.0001 0.4390
0.0001 0.4402
0.0001 0.4415
0.0001 0.4428
0.0001 0.4441
0.0001 0.4453
0.0001 0.4466
0.0001 0.4479
0.0002 0.4491
0.0002 0.4504
0.0002 0.4517
0.0002 0.4530
0.0002 0.4543
0.0002 0.4555
0.0002 0.4568
0.0002 0.4581
0.0002 0.4594
0.0002 0.4607
0.0002 0.4619
0.0002 0.4632
0.0002 0.4645
0.0002 0.4658
0.0002 0.4671
0.0002 0.4683
0.0002 0.4696
0.0002 0.4709
0.0002 0.4722
0.0002 0.4735
0.0002 0.4747
0.0002 0.4760
0.0002 0.4773
0.0002 0.4786
0.0002 0.4799
0.0002 0.4811
0.0002 0.4824
0.0002 0.4837
0.0002 0.4850
0.0002 0.4863
0.0002 0.4875
0.0002 0.4888
0.0002 0.4901
0.0002 0.4914
0.0002 0.4927
0.0002 0.4939
0.0002 0.4952
0.0002 0.4965
0.0002 0.4978
0.0002 0.4991
0.0002 0.5003
0.0002 0.5016
0.0002 0.5029
0.0002 0.5042
0.0002 0.5055
0.0002 0.5067
0.0002 0.5080
0.0002 0.5093
0.0002 0.5106
0.0002 0.5119
0.0002 0.5131
0.0002 0.5144
0.0002 0.5157
0.0002 0.5170
0.0002 0.5182
0.0002 0.5195
0.0002 0.5208
0.0002 0.5221
0.0002 0.5234
0.0002 0.5246
0.0002 0.5259
0.0002 0.5272
0.0002 0.5285
0.0002 0.5297
0.0002 0.5310
0.0002 0.5323
0.0002 0.5336
0.0002 0.5349
0.0002 0.5361
0.0002 0.5374
0.0002 0.5387
0.0002 0.5400
0.0002 0.5413
0.0002 0.5425
0.0002 0.5438
0.0002 0.5451
0.0002 0.5464
0.0002 0.5477
0.0002 0.5489
0.0002 0.5502
0.0002 0.5515
0.0002 0.5528
0.0002 0.5541
0.0002 0.5553
0.0002 0.5566
0.0002 0.5579
0.0002 0.5592
0.0002 0.5605
0.0002 0.5617
0.0002 0.5630
0.0002 0.5643
0.0002 0.5656
0.0002 0.5669
0.0002 0.5681
0.0002 0.5694
0.0002 0.5707
0.0002 0.5720
0.0002 0.5733
0.0002 0.5745
0.0002 0.5758
0.0002 0.5771
0.0002 0.5784
0.0002 0.5796
0.0002 0.5809
0.0002 0.5822
0.0002 0.5835
0.0002 0.5847
0.0002 0.5860
0.0002 0.5873
0.0002 0.5886
0.0002 0.5899
0.0002 0.5911
0.0002 0.5924
0.0003 0.5937
0.0003 0.5950
0.0003 0.5962
0.0003 0.5975
0.0003 0.5988
0.0003 0.6001
0.0003 0.6014
0.0003 0.6026
0.0003 0.6039
0.0003 0.6052
0.0003 0.6065
0.0003 0.6078
0.0003 0.6090
0.0003 0.6103
0.0003 0.6116
0.0003 0.6129
0.0003 0.6141
0.0003 0.6154
0.0003 0.6167
0.0003 0.6180
0.0003 0.6193
0.0003 0.6205
0.0003 0.6218
0.0003 0.6231
0.0003 0.6244
0.0003 0.6257
0.0003 0.6269
0.0003 0.6282
0.0003 0.6295
0.0003 0.6308
0.0003 0.6321
0.0003 0.6333
0.0003 0.6346
0.0003 0.6359
0.0003 0.6372
0.0003 0.6385
0.0003 0.6397
0.0003 0.6410
0.0003 0.6423
0.0003 0.6436
0.0003 0.6449
0.0003 0.6461
0.0003 0.6474
0.0003 0.6487
0.0003 0.6500
0.0003 0.6513
0.0003 0.6525
0.0003 0.6538
0.0003 0.6551
0.0003 0.6564
0.0003 0.6576
0.0003 0.6589
0.0003 0.6602
0.0003 0.6615
0.0003 0.6628
0.0003 0.6640
0.0003 0.6653
0.0003 0.6666
0.0003 0.6679
0.0003 0.6691
0.0003 0.6704
0.0003 0.6717
0.0003 0.6730
0.0003 0.6743
0.0003 0.6755
0.0003 0.6768
0.0003 0.6781
0.0003 0.6794
0.0003 0.6807
0.0003 0.6819
0.0003 0.6832
0.0003 0.6845
0.0003 0.6858
0.0003 0.6871
0.0003 0.6883
0.0003 0.6896
0.0003 0.6909
0.0003 0.6922
0.0003 0.6935
0.0003 0.6947
0.0003 0.6960
0.0003 0.6973
0.0003 0.6986
0.0003 0.6999
0.0003 0.7011
0.0003 0.7024
0.0003 0.7037
0.0003 0.7050
0.0003 0.7063
0.0003 0.7075
0.0003 0.7088
0.0003 0.7101
0.0003 0.7114
0.0003 0.7126
0.0003 0.7139
0.0003 0.7152
0.0003 0.7165
0.0004 0.7177
0.0004 0.7190
0.0004 0.7203
0.0004 0.7216
0.0004 0.7228
0.0004 0.7241
0.0004 0.7254
0.0004 0.7267
0.0004 0.7280
0.0004 0.7292
0.0004 0.7305
0.0004 0.7318
0.0004 0.7331
0.0004 0.7343
0.0004 0.7356
0.0004 0.7369
0.0004 0.7381
0.0004 0.7394
0.0004 0.7407
0.0004 0.7420
0.0004 0.7433
0.0005 0.7445
0.0005 0.7458
0.0005 0.7471
0.0005 0.7483
0.0005 0.7496
0.0005 0.7509
0.0006 0.7521
0.0006 0.7534
0.0006 0.7546
0.0006 0.7559
0.0006 0.7572
0.0006 0.7584
0.0006 0.7597
0.0006 0.7610
0.0006 0.7623
0.0006 0.7635
0.0007 0.7648
0.0007 0.7660
0.0007 0.7673
0.0007 0.7686
0.0007 0.7698
0.0007 0.7711
0.0008 0.7724
0.0008 0.7737
0.0008 0.7749
0.0008 0.7762
0.0008 0.7774
0.0008 0.7787
0.0009 0.7800
0.0009 0.7812
0.0009 0.7825
0.0009 0.7837
0.0009 0.7850
0.0009 0.7863
0.0009 0.7876
0.0010 0.7888
0.0010 0.7901
0.0010 0.7913
0.0010 0.7926
0.0010 0.7939
0.0010 0.7951
0.0011 0.7964
0.0011 0.7976
0.0011 0.7989
0.0011 0.8002
0.0011 0.8014
0.0012 0.8027
0.0012 0.8039
0.0012 0.8052
0.0013 0.8064
0.0013 0.8077
0.0013 0.8090
0.0013 0.8102
0.0013 0.8115
0.0013 0.8128
0.0014 0.8140
0.0014 0.8152
0.0014 0.8165
0.0015 0.8178
0.0015 0.8190
0.0015 0.8203
0.0015 0.8216
0.0015 0.8228
0.0015 0.8241
0.0016 0.8253
0.0016 0.8266
0.0017 0.8278
0.0017 0.8291
0.0017 0.8303
0.0018 0.8315
0.0018 0.8328
0.0018 0.8341
0.0018 0.8353
0.0019 0.8366
0.0019 0.8378
0.0019 0.8391
0.0019 0.8403
0.0020 0.8416
0.0020 0.8428
0.0021 0.8440
0.0021 0.8453
0.0021 0.8465
0.0021 0.8478
0.0022 0.8491
0.0022 0.8503
0.0022 0.8516
0.0023 0.8528
0.0024 0.8540
0.0025 0.8551
0.0026 0.8563
0.0026 0.8576
0.0027 0.8588
0.0028 0.8600
0.0028 0.8612
0.0029 0.8624
0.0029 0.8636
0.0030 0.8649
0.0030 0.8662
0.0031 0.8673
0.0032 0.8685
0.0033 0.8697
0.0033 0.8710
0.0033 0.8723
0.0034 0.8735
0.0035 0.8746
0.0035 0.8759
0.0036 0.8770
0.0037 0.8782
0.0037 0.8795
0.0039 0.8806
0.0040 0.8817
0.0042 0.8829
0.0043 0.8841
0.0045 0.8851
0.0046 0.8863
0.0047 0.8874
0.0049 0.8886
0.0050 0.8897
0.0053 0.8907
0.0054 0.8919
0.0056 0.8930
0.0058 0.8941
0.0060 0.8951
0.0061 0.8963
0.0063 0.8974
0.0066 0.8984
0.0068 0.8995
0.0070 0.9006
0.0072 0.9016
0.0075 0.9026
0.0077 0.9037
0.0079 0.9047
0.0081 0.9058
0.0084 0.9068
0.0086 0.9079
0.0089 0.9089
0.0090 0.9101
0.0092 0.9111
0.0094 0.9122
0.0099 0.9130
0.0102 0.9140
0.0105 0.9150
0.0108 0.9160
0.0111 0.9170
0.0114 0.9179
0.0117 0.9188
0.0121 0.9198
0.0124 0.9207
0.0128 0.9216
0.0130 0.9227
0.0134 0.9236
0.0138 0.9244
0.0142 0.9253
0.0146 0.9262
0.0149 0.9272
0.0155 0.9279
0.0160 0.9287
0.0166 0.9294
0.0170 0.9302
0.0175 0.9310
0.0181 0.9317
0.0187 0.9324
0.0193 0.9330
0.0201 0.9336
0.0206 0.9343
0.0211 0.9351
0.0217 0.9358
0.0223 0.9364
0.0229 0.9371
0.0235 0.9378
0.0242 0.9384
0.0248 0.9390
0.0255 0.9396
0.0261 0.9403
0.0267 0.9410
0.0273 0.9416
0.0280 0.9423
0.0288 0.9428
0.0294 0.9434
0.0302 0.9439
0.0309 0.9445
0.0317 0.9449
0.0325 0.9454
0.0333 0.9460
0.0340 0.9465
0.0348 0.9470
0.0357 0.9474
0.0365 0.9479
0.0373 0.9483
0.0383 0.9486
0.0391 0.9491
0.0400 0.9495
0.0409 0.9498
0.0418 0.9502
0.0426 0.9507
0.0435 0.9511
0.0443 0.9516
0.0453 0.9519
0.0462 0.9522
0.0472 0.9525
0.0481 0.9529
0.0489 0.9534
0.0496 0.9539
0.0504 0.9544
0.0514 0.9547
0.0523 0.9551
0.0532 0.9555
0.0541 0.9558
0.0552 0.9560
0.0561 0.9564
0.0570 0.9568
0.0580 0.9571
0.0590 0.9573
0.0601 0.9576
0.0610 0.9579
0.0621 0.9581
0.0630 0.9585
0.0639 0.9588
0.0649 0.9591
0.0660 0.9593
0.0669 0.9597
0.0679 0.9600
0.0688 0.9603
0.0699 0.9606
0.0710 0.9607
0.0720 0.9609
0.0731 0.9612
0.0740 0.9616
0.0751 0.9617
0.0760 0.9621
0.0770 0.9624
0.0779 0.9627
0.0790 0.9629
0.0800 0.9632
0.0811 0.9634
0.0821 0.9636
0.0833 0.9638
0.0844 0.9640
0.0855 0.9642
0.0866 0.9643
0.0877 0.9645
0.0887 0.9647
0.0898 0.9649
0.0909 0.9651
0.0920 0.9653
0.0931 0.9654
0.0943 0.9656
0.0954 0.9657
0.0965 0.9659
0.0976 0.9661
0.0987 0.9663
0.0998 0.9664
0.1009 0.9667
0.1020 0.9668
0.1032 0.9669
0.1044 0.9670
0.1055 0.9672
0.1067 0.9672
0.1078 0.9674
0.1089 0.9676
0.1100 0.9678
0.1111 0.9679
0.1123 0.9680
0.1135 0.9681
0.1146 0.9683
0.1158 0.9684
0.1170 0.9685
0.1181 0.9686
0.1192 0.9688
0.1205 0.9688
0.1216 0.9690
0.1226 0.9692
0.1238 0.9693
0.1249 0.9695
0.1260 0.9697
0.1272 0.9698
0.1283 0.9700
0.1295 0.9701
0.1306 0.9702
0.1317 0.9704
0.1328 0.9706
0.1339 0.9708
0.1350 0.9709
0.1362 0.9710
0.1372 0.9713
0.1384 0.9714
0.1396 0.9714
0.1409 0.9715
0.1420 0.9716
0.1432 0.9717
0.1444 0.9718
0.1455 0.9720
0.1467 0.9721
0.1478 0.9722
0.1490 0.9723
0.1501 0.9725
0.1513 0.9726
0.1524 0.9727
0.1535 0.9729
0.1548 0.9729
0.1560 0.9729
0.1572 0.9730
0.1584 0.9731
0.1596 0.9732
0.1608 0.9733
0.1620 0.9734
0.1632 0.9735
0.1643 0.9736
0.1655 0.9737
0.1666 0.9739
0.1679 0.9739
0.1691 0.9739
0.1703 0.9740
0.1715 0.9741
0.1727 0.9742
0.1739 0.9743
0.1751 0.9744
0.1762 0.9745
0.1774 0.9746
0.1786 0.9747
0.1798 0.9747
0.1810 0.9748
0.1823 0.9749
0.1834 0.9750
0.1847 0.9750
0.1858 0.9752
0.1870 0.9752
0.1882 0.9753
0.1894 0.9755
0.1906 0.9755
0.1918 0.9756
0.1930 0.9757
0.1942 0.9758
0.1954 0.9758
0.1966 0.9759
0.1978 0.9760
0.1990 0.9761
0.2002 0.9761
0.2015 0.9762
0.2027 0.9762
0.2038 0.9764
0.2051 0.9764
0.2062 0.9765
0.2074 0.9766
0.2086 0.9767
0.2099 0.9767
0.2110 0.9768
0.2122 0.9769
0.2134 0.9770
0.2145 0.9772
0.2158 0.9772
0.2170 0.9772
0.2182 0.9773
0.2194 0.9774
0.2206 0.9775
0.2218 0.9776
0.2231 0.9776
0.2244 0.9776
0.2256 0.9776
0.2268 0.9777
0.2280 0.9778
0.2293 0.9778
0.2304 0.9779
0.2316 0.9780
0.2328 0.9781
0.2341 0.9781
0.2353 0.9782
0.2365 0.9783
0.2377 0.9783
0.2389 0.9784
0.2401 0.9784
0.2414 0.9785
0.2425 0.9786
0.2437 0.9787
0.2448 0.9789
0.2461 0.9789
0.2473 0.9790
0.2485 0.9791
0.2497 0.9791
0.2509 0.9792
0.2521 0.9793
0.2533 0.9793
0.2545 0.9794
0.2558 0.9795
0.2570 0.9795
0.2582 0.9795
0.2594 0.9796
0.2607 0.9797
0.2619 0.9797
0.2631 0.9798
0.2644 0.9798
0.2656 0.9799
0.2669 0.9799
0.2680 0.9800
0.2693 0.9800
0.2705 0.9801
0.2717 0.9802
0.2728 0.9804
0.2740 0.9805
0.2752 0.9805
0.2765 0.9805
0.2777 0.9805
0.2790 0.9806
0.2801 0.9807
0.2813 0.9808
0.2825 0.9809
0.2836 0.9810
0.2848 0.9811
0.2860 0.9812
0.2872 0.9813
0.2884 0.9814
0.2896 0.9814
0.2908 0.9815
0.2921 0.9816
0.2933 0.9816
0.2945 0.9816
0.2957 0.9818
0.2969 0.9818
0.2981 0.9819
0.2994 0.9819
0.3006 0.9820
0.3018 0.9821
0.3030 0.9821
0.3043 0.9821
0.3055 0.9822
0.3067 0.9823
0.3079 0.9823
0.3091 0.9824
0.3103 0.9825
0.3116 0.9825
0.3128 0.9825
0.3141 0.9826
0.3153 0.9826
0.3166 0.9827
0.3178 0.9827
0.3189 0.9828
0.3201 0.9829
0.3213 0.9830
0.3226 0.9830
0.3238 0.9831
0.3250 0.9832
0.3262 0.9832
0.3275 0.9833
0.3287 0.9833
0.3300 0.9833
0.3312 0.9834
0.3325 0.9834
0.3338 0.9834
0.3350 0.9834
0.3362 0.9835
0.3374 0.9835
0.3387 0.9836
0.3399 0.9836
0.3412 0.9837
0.3424 0.9837
0.3436 0.9838
0.3448 0.9838
0.3460 0.9839
0.3472 0.9840
0.3485 0.9840
0.3497 0.9841
0.3509 0.9842
0.3521 0.9842
0.3534 0.9843
0.3546 0.9843
0.3558 0.9843
0.3571 0.9844
0.3583 0.9845
0.3595 0.9845
0.3607 0.9846
0.3620 0.9846
0.3632 0.9846
0.3645 0.9846
0.3657 0.9847
0.3669 0.9848
0.3682 0.9848
0.3694 0.9848
0.3707 0.9849
0.3719 0.9850
0.3731 0.9850
0.3743 0.9851
0.3755 0.9851
0.3768 0.9852
0.3780 0.9852
0.3793 0.9852
0.3806 0.9852
0.3818 0.9853
0.3830 0.9853
0.3843 0.9854
0.3855 0.9854
0.3867 0.9854
0.3880 0.9855
0.3892 0.9855
0.3905 0.9855
0.3917 0.9856
0.3930 0.9856
0.3942 0.9857
0.3954 0.9857
0.3966 0.9858
0.3979 0.9858
0.3991 0.9858
0.4004 0.9859
0.4016 0.9859
0.4029 0.9860
0.4041 0.9860
0.4054 0.9860
0.4066 0.9860
0.4079 0.9861
0.4091 0.9861
0.4104 0.9861
0.4117 0.9861
0.4129 0.9862
0.4141 0.9862
0.4153 0.9863
0.4166 0.9863
0.4178 0.9864
0.4190 0.9864
0.4203 0.9864
0.4215 0.9865
0.4227 0.9866
0.4240 0.9866
0.4253 0.9866
0.4265 0.9866
0.4278 0.9866
0.4290 0.9867
0.4303 0.9867
0.4316 0.9867
0.4328 0.9867
0.4341 0.9867
0.4353 0.9868
0.4365 0.9869
0.4378 0.9869
0.4390 0.9869
0.4402 0.9870
0.4415 0.9870
0.4427 0.9871
0.4439 0.9871
0.4452 0.9871
0.4464 0.9872
0.4476 0.9873
0.4489 0.9873
0.4501 0.9873
0.4514 0.9874
0.4526 0.9874
0.4539 0.9874
0.4552 0.9874
0.4564 0.9875
0.4577 0.9875
0.4589 0.9875
0.4602 0.9875
0.4614 0.9876
0.4627 0.9876
0.4639 0.9876
0.4652 0.9877
0.4664 0.9877
0.4677 0.9877
0.4689 0.9877
0.4702 0.9878
0.4714 0.9878
0.4727 0.9878
0.4739 0.9879
0.4752 0.9879
0.4764 0.9879
0.4777 0.9879
0.4789 0.9880
0.4802 0.9880
0.4815 0.9880
0.4827 0.9880
0.4840 0.9881
0.4852 0.9881
0.4865 0.9881
0.4877 0.9882
0.4889 0.9882
0.4902 0.9882
0.4914 0.9883
0.4926 0.9884
0.4939 0.9884
0.4952 0.9884
0.4964 0.9884
0.4976 0.9885
0.4989 0.9885
0.5001 0.9885
0.5014 0.9886
0.5026 0.9886
0.5038 0.9887
0.5051 0.9887
0.5064 0.9887
0.5076 0.9887
0.5088 0.9888
0.5101 0.9888
0.5113 0.9888
0.5126 0.9889
0.5138 0.9889
0.5151 0.9889
0.5164 0.9889
0.5176 0.9890
0.5188 0.9891
0.5201 0.9891
0.5213 0.9891
0.5225 0.9892
0.5238 0.9892
0.5250 0.9892
0.5262 0.9893
0.5275 0.9893
0.5288 0.9893
0.5300 0.9894
0.5312 0.9894
0.5324 0.9895
0.5337 0.9895
0.5350 0.9895
0.5362 0.9896
0.5375 0.9896
0.5387 0.9896
0.5400 0.9896
0.5413 0.9896
0.5425 0.9897
0.5437 0.9897
0.5450 0.9897
0.5463 0.9897
0.5475 0.9898
0.5487 0.9898
0.5500 0.9899
0.5512 0.9900
0.5524 0.9900
0.5537 0.9900
0.5549 0.9901
0.5561 0.9901
0.5574 0.9901
0.5586 0.9902
0.5599 0.9902
0.5611 0.9903
0.5624 0.9903
0.5636 0.9903
0.5649 0.9903
0.5662 0.9903
0.5674 0.9903
0.5687 0.9904
0.5700 0.9904
0.5712 0.9904
0.5724 0.9905
0.5737 0.9905
0.5749 0.9905
0.5762 0.9906
0.5775 0.9906
0.5787 0.9906
0.5800 0.9906
0.5812 0.9906
0.5825 0.9906
0.5838 0.9906
0.5850 0.9907
0.5863 0.9907
0.5876 0.9907
0.5889 0.9907
0.5901 0.9907
0.5913 0.9908
0.5926 0.9908
0.5938 0.9908
0.5951 0.9909
0.5963 0.9909
0.5976 0.9909
0.5988 0.9910
0.6000 0.9910
0.6012 0.9911
0.6025 0.9911
0.6038 0.9911
0.6051 0.9911
0.6063 0.9912
0.6075 0.9912
0.6088 0.9912
0.6101 0.9912
0.6113 0.9913
0.6126 0.9913
0.6138 0.9913
0.6151 0.9913
0.6163 0.9914
0.6176 0.9914
0.6188 0.9914
0.6201 0.9914
0.6213 0.9915
0.6226 0.9915
0.6239 0.9915
0.6252 0.9915
0.6264 0.9915
0.6277 0.9915
0.6289 0.9916
0.6302 0.9916
0.6314 0.9916
0.6327 0.9917
0.6339 0.9917
0.6351 0.9918
0.6363 0.9919
0.6375 0.9919
0.6388 0.9919
0.6400 0.9920
0.6413 0.9920
0.6425 0.9921
0.6437 0.9922
0.6449 0.9922
0.6462 0.9922
0.6475 0.9922
0.6487 0.9923
0.6500 0.9923
0.6512 0.9923
0.6525 0.9923
0.6537 0.9924
0.6550 0.9924
0.6562 0.9924
0.6575 0.9925
0.6587 0.9925
0.6600 0.9925
0.6612 0.9926
0.6625 0.9926
0.6637 0.9926
0.6650 0.9926
0.6662 0.9927
0.6675 0.9927
0.6687 0.9927
0.6700 0.9927
0.6712 0.9928
0.6725 0.9928
0.6737 0.9929
0.6749 0.9929
0.6762 0.9929
0.6775 0.9930
0.6787 0.9930
0.6800 0.9930
0.6812 0.9930
0.6825 0.9931
0.6837 0.9931
0.6850 0.9931
0.6862 0.9932
0.6875 0.9932
0.6887 0.9932
0.6900 0.9932
0.6912 0.9933
0.6925 0.9933
0.6938 0.9933
0.6951 0.9933
0.6963 0.9933
0.6976 0.9933
0.6988 0.9933
0.7001 0.9933
0.7014 0.9934
0.7026 0.9934
0.7039 0.9934
0.7052 0.9934
0.7064 0.9935
0.7077 0.9935
0.7089 0.9935
0.7102 0.9935
0.7115 0.9935
0.7127 0.9935
0.7140 0.9936
0.7152 0.9936
0.7164 0.9937
0.7176 0.9937
0.7189 0.9937
0.7202 0.9938
0.7214 0.9938
0.7226 0.9939
0.7239 0.9939
0.7252 0.9939
0.7264 0.9939
0.7277 0.9939
0.7290 0.9939
0.7303 0.9939
0.7315 0.9940
0.7327 0.9940
0.7340 0.9941
0.7352 0.9941
0.7365 0.9941
0.7377 0.9941
0.7389 0.9942
0.7402 0.9943
0.7414 0.9943
0.7427 0.9943
0.7440 0.9943
0.7452 0.9943
0.7465 0.9943
0.7478 0.9943
0.7490 0.9944
0.7503 0.9944
0.7515 0.9944
0.7527 0.9945
0.7540 0.9945
0.7552 0.9946
0.7565 0.9946
0.7578 0.9946
0.7590 0.9946
0.7603 0.9946
0.7615 0.9946
0.7628 0.9947
0.7640 0.9947
0.7652 0.9948
0.7665 0.9948
0.7678 0.9948
0.7690 0.9948
0.7703 0.9949
0.7715 0.9949
0.7728 0.9949
0.7740 0.9949
0.7753 0.9950
0.7766 0.9950
0.7778 0.9950
0.7790 0.9951
0.7803 0.9951
0.7815 0.9952
0.7828 0.9952
0.7841 0.9952
0.7853 0.9952
0.7866 0.9952
0.7879 0.9952
0.7891 0.9952
0.7904 0.9952
0.7916 0.9953
0.7929 0.9953
0.7941 0.9953
0.7954 0.9953
0.7967 0.9954
0.7979 0.9954
0.7992 0.9954
0.8005 0.9954
0.8017 0.9954
0.8030 0.9954
0.8043 0.9954
0.8055 0.9955
0.8068 0.9955
0.8080 0.9955
0.8093 0.9955
0.8105 0.9956
0.8118 0.9956
0.8130 0.9956
0.8143 0.9957
0.8155 0.9957
0.8168 0.9957
0.8181 0.9957
0.8193 0.9957
0.8206 0.9957
0.8218 0.9958
0.8231 0.9958
0.8243 0.9958
0.8256 0.9958
0.8269 0.9959
0.8281 0.9959
0.8294 0.9959
0.8307 0.9959
0.8319 0.9959
0.8332 0.9959
0.8345 0.9959
0.8357 0.9960
0.8369 0.9961
0.8382 0.9961
0.8395 0.9961
0.8407 0.9961
0.8420 0.9961
0.8432 0.9962
0.8445 0.9962
0.8458 0.9962
0.8470 0.9962
0.8483 0.9962
0.8495 0.9963
0.8508 0.9963
0.8520 0.9963
0.8533 0.9963
0.8546 0.9963
0.8558 0.9963
0.8571 0.9964
0.8583 0.9964
0.8596 0.9964
0.8608 0.9965
0.8621 0.9965
0.8634 0.9965
0.8646 0.9965
0.8659 0.9965
0.8672 0.9965
0.8684 0.9966
0.8697 0.9966
0.8709 0.9966
0.8722 0.9966
0.8735 0.9966
0.8747 0.9967
0.8759 0.9967
0.8772 0.9967
0.8785 0.9967
0.8797 0.9968
0.8810 0.9968
0.8823 0.9968
0.8835 0.9968
0.8848 0.9968
0.8861 0.9968
0.8874 0.9968
0.8886 0.9968
0.8899 0.9969
0.8911 0.9969
0.8923 0.9970
0.8936 0.9970
0.8949 0.9970
0.8961 0.9970
0.8974 0.9970
0.8986 0.9971
0.8999 0.9971
0.9011 0.9971
0.9024 0.9971
0.9037 0.9972
0.9049 0.9972
0.9062 0.9972
0.9075 0.9972
0.9087 0.9972
0.9100 0.9972
0.9113 0.9972
0.9126 0.9972
0.9138 0.9972
0.9151 0.9972
0.9164 0.9973
0.9176 0.9973
0.9188 0.9973
0.9201 0.9974
0.9213 0.9974
0.9226 0.9974
0.9239 0.9974
0.9251 0.9975
0.9264 0.9975
0.9276 0.9975
0.9289 0.9975
0.9301 0.9976
0.9314 0.9976
0.9326 0.9976
0.9339 0.9976
0.9352 0.9976
0.9364 0.9977
0.9377 0.9977
0.9390 0.9977
0.9402 0.9978
0.9414 0.9978
0.9426 0.9979
0.9439 0.9979
0.9451 0.9980
0.9463 0.9980
0.9476 0.9981
0.9488 0.9981
0.9500 0.9981
0.9513 0.9982
0.9526 0.9982
0.9538 0.9982
0.9551 0.9982
0.9563 0.9982
0.9576 0.9983
0.9588 0.9983
0.9600 0.9984
0.9612 0.9985
0.9625 0.9985
0.9637 0.9985
0.9650 0.9986
0.9662 0.9986
0.9674 0.9987
0.9687 0.9987
0.9700 0.9987
0.9712 0.9987
0.9725 0.9987
0.9737 0.9988
0.9749 0.9988
0.9762 0.9989
0.9774 0.9989
0.9787 0.9989
0.9799 0.9990
0.9812 0.9990
0.9825 0.9990
0.9837 0.9991
0.9849 0.9991
0.9861 0.9992
0.9874 0.9992
0.9887 0.9992
0.9899 0.9992
0.9912 0.9993
0.9924 0.9993
0.9936 0.9994
0.9948 0.9994
0.9961 0.9995
0.9973 0.9995
0.9984 0.9997
0.9995 0.9998


==> figs/response/data/curve_no_40.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1446
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1510
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1574
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1638
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1702
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1766
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1830
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1894
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1958
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2022
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2086
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2150
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2214
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2278
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2342
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2406
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2470
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2534
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2598
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2662
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2726
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2790
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2854
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2918
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2982
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3046
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3110
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3174
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3238
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3302
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3353
0.0000 0.3366
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3417
0.0000 0.3430
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3481
0.0000 0.3494
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3545
0.0000 0.3558
0.0000 0.3571
0.0001 0.3584
0.0001 0.3596
0.0001 0.3609
0.0001 0.3622
0.0001 0.3635
0.0001 0.3648
0.0001 0.3660
0.0001 0.3673
0.0001 0.3686
0.0001 0.3699
0.0001 0.3712
0.0001 0.3724
0.0001 0.3737
0.0001 0.3750
0.0001 0.3763
0.0001 0.3776
0.0001 0.3788
0.0001 0.3801
0.0001 0.3814
0.0001 0.3827
0.0001 0.3840
0.0001 0.3852
0.0001 0.3865
0.0001 0.3878
0.0001 0.3891
0.0001 0.3904
0.0001 0.3916
0.0001 0.3929
0.0001 0.3942
0.0001 0.3955
0.0001 0.3968
0.0001 0.3980
0.0001 0.3993
0.0001 0.4006
0.0001 0.4019
0.0001 0.4032
0.0001 0.4044
0.0001 0.4057
0.0001 0.4070
0.0001 0.4083
0.0001 0.4096
0.0001 0.4108
0.0001 0.4121
0.0001 0.4134
0.0001 0.4147
0.0001 0.4160
0.0001 0.4172
0.0001 0.4185
0.0001 0.4198
0.0001 0.4211
0.0001 0.4224
0.0001 0.4236
0.0001 0.4249
0.0001 0.4262
0.0001 0.4275
0.0001 0.4288
0.0001 0.4300
0.0001 0.4313
0.0001 0.4326
0.0001 0.4339
0.0001 0.4352
0.0001 0.4364
0.0001 0.4377
0.0001 0.4390
0.0001 0.4403
0.0001 0.4416
0.0001 0.4428
0.0001 0.4441
0.0001 0.4454
0.0001 0.4467
0.0001 0.4480
0.0001 0.4492
0.0001 0.4505
0.0001 0.4518
0.0001 0.4530
0.0001 0.4543
0.0001 0.4556
0.0001 0.4569
0.0001 0.4582
0.0001 0.4594
0.0001 0.4607
0.0001 0.4620
0.0001 0.4633
0.0001 0.4646
0.0001 0.4658
0.0001 0.4671
0.0001 0.4684
0.0001 0.4697
0.0001 0.4710
0.0001 0.4722
0.0001 0.4735
0.0001 0.4748
0.0001 0.4761
0.0001 0.4773
0.0001 0.4786
0.0001 0.4799
0.0001 0.4812
0.0001 0.4825
0.0001 0.4837
0.0001 0.4850
0.0001 0.4863
0.0001 0.4876
0.0001 0.4889
0.0001 0.4901
0.0001 0.4914
0.0001 0.4927
0.0001 0.4940
0.0001 0.4953
0.0001 0.4965
0.0001 0.4978
0.0001 0.4991
0.0001 0.5004
0.0001 0.5017
0.0001 0.5029
0.0001 0.5042
0.0001 0.5055
0.0001 0.5068
0.0001 0.5081
0.0001 0.5093
0.0001 0.5106
0.0001 0.5119
0.0001 0.5132
0.0001 0.5144
0.0001 0.5157
0.0001 0.5170
0.0001 0.5183
0.0001 0.5196
0.0001 0.5208
0.0001 0.5221
0.0001 0.5234
0.0001 0.5247
0.0001 0.5260
0.0001 0.5272
0.0001 0.5285
0.0001 0.5298
0.0001 0.5311
0.0001 0.5324
0.0001 0.5336
0.0001 0.5349
0.0001 0.5362
0.0002 0.5375
0.0002 0.5387
0.0002 0.5400
0.0002 0.5413
0.0002 0.5426
0.0002 0.5439
0.0002 0.5451
0.0002 0.5464
0.0002 0.5477
0.0002 0.5490
0.0002 0.5502
0.0002 0.5515
0.0002 0.5528
0.0002 0.5541
0.0002 0.5554
0.0002 0.5566
0.0002 0.5579
0.0002 0.5592
0.0002 0.5605
0.0002 0.5618
0.0002 0.5630
0.0002 0.5643
0.0002 0.5656
0.0002 0.5669
0.0002 0.5681
0.0002 0.5694
0.0002 0.5707
0.0002 0.5720
0.0002 0.5733
0.0002 0.5745
0.0002 0.5758
0.0002 0.5771
0.0002 0.5784
0.0002 0.5797
0.0002 0.5809
0.0002 0.5822
0.0002 0.5835
0.0002 0.5848
0.0002 0.5860
0.0002 0.5873
0.0002 0.5886
0.0002 0.5899
0.0002 0.5912
0.0002 0.5924
0.0002 0.5937
0.0002 0.5950
0.0002 0.5963
0.0002 0.5975
0.0002 0.5988
0.0002 0.6001
0.0002 0.6014
0.0002 0.6027
0.0002 0.6039
0.0002 0.6052
0.0002 0.6065
0.0002 0.6078
0.0002 0.6091
0.0002 0.6103
0.0002 0.6116
0.0002 0.6129
0.0002 0.6142
0.0002 0.6155
0.0002 0.6167
0.0002 0.6180
0.0002 0.6193
0.0002 0.6206
0.0002 0.6219
0.0002 0.6231
0.0002 0.6244
0.0002 0.6257
0.0002 0.6270
0.0002 0.6283
0.0002 0.6295
0.0002 0.6308
0.0002 0.6321
0.0002 0.6334
0.0002 0.6347
0.0002 0.6359
0.0002 0.6372
0.0002 0.6385
0.0002 0.6398
0.0002 0.6411
0.0002 0.6423
0.0002 0.6436
0.0002 0.6449
0.0002 0.6462
0.0002 0.6475
0.0002 0.6487
0.0002 0.6500
0.0002 0.6513
0.0002 0.6526
0.0002 0.6539
0.0002 0.6551
0.0002 0.6564
0.0002 0.6577
0.0002 0.6590
0.0002 0.6603
0.0002 0.6615
0.0002 0.6628
0.0002 0.6641
0.0002 0.6654
0.0002 0.6667
0.0002 0.6679
0.0002 0.6692
0.0003 0.6705
0.0003 0.6718
0.0003 0.6730
0.0003 0.6743
0.0003 0.6756
0.0003 0.6769
0.0003 0.6782
0.0003 0.6794
0.0003 0.6807
0.0003 0.6820
0.0003 0.6833
0.0003 0.6845
0.0003 0.6858
0.0003 0.6871
0.0003 0.6884
0.0003 0.6897
0.0003 0.6909
0.0003 0.6922
0.0003 0.6935
0.0003 0.6947
0.0003 0.6960
0.0003 0.6973
0.0003 0.6986
0.0003 0.6999
0.0003 0.7011
0.0003 0.7024
0.0003 0.7037
0.0003 0.7050
0.0003 0.7062
0.0003 0.7075
0.0003 0.7088
0.0003 0.7101
0.0003 0.7114
0.0003 0.7126
0.0003 0.7139
0.0003 0.7152
0.0003 0.7165
0.0003 0.7178
0.0003 0.7190
0.0003 0.7203
0.0003 0.7216
0.0003 0.7229
0.0004 0.7241
0.0004 0.7254
0.0004 0.7267
0.0004 0.7280
0.0004 0.7293
0.0004 0.7305
0.0004 0.7318
0.0004 0.7331
0.0004 0.7344
0.0004 0.7356
0.0004 0.7369
0.0004 0.7382
0.0004 0.7394
0.0004 0.7407
0.0004 0.7420
0.0004 0.7433
0.0004 0.7446
0.0004 0.7458
0.0004 0.7471
0.0004 0.7484
0.0004 0.7497
0.0004 0.7509
0.0004 0.7522
0.0005 0.7535
0.0005 0.7548
0.0005 0.7560
0.0005 0.7573
0.0005 0.7586
0.0005 0.7599
0.0005 0.7612
0.0005 0.7624
0.0005 0.7637
0.0005 0.7650
0.0005 0.7663
0.0005 0.7675
0.0005 0.7688
0.0005 0.7701
0.0005 0.7713
0.0006 0.7726
0.0006 0.7739
0.0006 0.7751
0.0006 0.7764
0.0006 0.7776
0.0006 0.7789
0.0006 0.7802
0.0006 0.7815
0.0006 0.7828
0.0006 0.7840
0.0006 0.7853
0.0006 0.7866
0.0007 0.7878
0.0007 0.7891
0.0007 0.7903
0.0007 0.7916
0.0008 0.7929
0.0008 0.7941
0.0008 0.7954
0.0008 0.7967
0.0008 0.7980
0.0008 0.7992
0.0008 0.8005
0.0008 0.8017
0.0009 0.8030
0.0009 0.8043
0.0009 0.8055
0.0009 0.8068
0.0009 0.8081
0.0010 0.8093
0.0010 0.8106
0.0010 0.8118
0.0010 0.8131
0.0010 0.8143
0.0011 0.8156
0.0011 0.8168
0.0011 0.8181
0.0012 0.8193
0.0012 0.8206
0.0012 0.8219
0.0012 0.8231
0.0013 0.8243
0.0014 0.8255
0.0014 0.8268
0.0014 0.8281
0.0014 0.8293
0.0014 0.8306
0.0014 0.8319
0.0014 0.8331
0.0014 0.8344
0.0015 0.8357
0.0015 0.8369
0.0015 0.8382
0.0016 0.8394
0.0016 0.8407
0.0016 0.8419
0.0017 0.8432
0.0017 0.8444
0.0017 0.8456
0.0017 0.8469
0.0018 0.8482
0.0018 0.8494
0.0019 0.8506
0.0019 0.8519
0.0020 0.8531
0.0020 0.8543
0.0021 0.8555
0.0021 0.8568
0.0021 0.8581
0.0022 0.8593
0.0022 0.8606
0.0022 0.8618
0.0023 0.8630
0.0023 0.8643
0.0023 0.8655
0.0024 0.8668
0.0024 0.8680
0.0025 0.8692
0.0026 0.8703
0.0027 0.8716
0.0028 0.8728
0.0028 0.8740
0.0028 0.8753
0.0028 0.8765
0.0030 0.8777
0.0031 0.8788
0.0032 0.8800
0.0033 0.8812
0.0034 0.8823
0.0036 0.8834
0.0038 0.8846
0.0039 0.8858
0.0040 0.8869
0.0042 0.8880
0.0042 0.8892
0.0044 0.8904
0.0045 0.8915
0.0046 0.8927
0.0047 0.8939
0.0048 0.8950
0.0050 0.8962
0.0051 0.8973
0.0054 0.8983
0.0056 0.8994
0.0056 0.9006
0.0058 0.9017
0.0059 0.9029
0.0063 0.9038
0.0065 0.9049
0.0068 0.9059
0.0069 0.9070
0.0072 0.9080
0.0075 0.9090
0.0078 0.9100
0.0081 0.9110
0.0084 0.9120
0.0086 0.9130
0.0088 0.9141
0.0092 0.9150
0.0095 0.9160
0.0099 0.9169
0.0103 0.9177
0.0106 0.9187
0.0110 0.9196
0.0113 0.9205
0.0116 0.9215
0.0120 0.9224
0.0124 0.9233
0.0129 0.9241
0.0134 0.9249
0.0138 0.9258
0.0142 0.9266
0.0148 0.9273
0.0154 0.9280
0.0160 0.9287
0.0165 0.9295
0.0170 0.9303
0.0176 0.9309
0.0182 0.9315
0.0187 0.9323
0.0193 0.9330
0.0199 0.9337
0.0204 0.9345
0.0209 0.9353
0.0215 0.9360
0.0221 0.9367
0.0226 0.9375
0.0233 0.9380
0.0239 0.9387
0.0246 0.9393
0.0254 0.9398
0.0261 0.9403
0.0268 0.9409
0.0275 0.9414
0.0283 0.9419
0.0292 0.9424
0.0299 0.9429
0.0306 0.9435
0.0313 0.9441
0.0321 0.9446
0.0330 0.9450
0.0337 0.9455
0.0346 0.9459
0.0354 0.9464
0.0364 0.9467
0.0371 0.9472
0.0380 0.9477
0.0389 0.9480
0.0397 0.9485
0.0405 0.9490
0.0414 0.9494
0.0422 0.9498
0.0432 0.9501
0.0441 0.9505
0.0450 0.9508
0.0460 0.9512
0.0468 0.9516
0.0477 0.9520
0.0486 0.9523
0.0495 0.9527
0.0504 0.9531
0.0513 0.9535
0.0523 0.9538
0.0533 0.9541
0.0541 0.9546
0.0550 0.9549
0.0559 0.9553
0.0569 0.9556
0.0579 0.9558
0.0590 0.9561
0.0599 0.9564
0.0609 0.9567
0.0619 0.9570
0.0629 0.9573
0.0639 0.9576
0.0649 0.9579
0.0658 0.9582
0.0668 0.9585
0.0678 0.9588
0.0689 0.9590
0.0699 0.9593
0.0708 0.9596
0.0720 0.9597
0.0729 0.9601
0.0740 0.9603
0.0749 0.9606
0.0760 0.9608
0.0770 0.9611
0.0780 0.9614
0.0789 0.9617
0.0799 0.9621
0.0810 0.9623
0.0821 0.9624
0.0832 0.9626
0.0842 0.9629
0.0852 0.9632
0.0862 0.9634
0.0872 0.9637
0.0884 0.9638
0.0895 0.9640
0.0906 0.9641
0.0918 0.9642
0.0929 0.9644
0.0940 0.9646
0.0951 0.9648
0.0962 0.9650
0.0973 0.9652
0.0984 0.9653
0.0996 0.9654
0.1007 0.9656
0.1017 0.9658
0.1029 0.9659
0.1039 0.9662
0.1051 0.9663
0.1062 0.9665
0.1073 0.9666
0.1085 0.9668
0.1096 0.9669
0.1107 0.9671
0.1120 0.9671
0.1132 0.9672
0.1143 0.9674
0.1154 0.9675
0.1166 0.9675
0.1178 0.9676
0.1190 0.9677
0.1201 0.9679
0.1212 0.9681
0.1223 0.9683
0.1234 0.9685
0.1245 0.9686
0.1257 0.9688
0.1268 0.9689
0.1280 0.9689
0.1292 0.9691
0.1304 0.9691
0.1315 0.9693
0.1326 0.9695
0.1338 0.9696
0.1349 0.9697
0.1361 0.9698
0.1373 0.9699
0.1385 0.9700
0.1396 0.9701
0.1409 0.9702
0.1421 0.9703
0.1432 0.9704
0.1444 0.9705
0.1454 0.9708
0.1466 0.9708
0.1478 0.9710
0.1489 0.9711
0.1500 0.9713
0.1512 0.9714
0.1523 0.9715
0.1534 0.9717
0.1546 0.9718
0.1557 0.9720
0.1569 0.9721
0.1580 0.9722
0.1592 0.9724
0.1603 0.9725
0.1614 0.9727
0.1626 0.9728
0.1637 0.9729
0.1649 0.9730
0.1662 0.9731
0.1674 0.9731
0.1685 0.9733
0.1697 0.9734
0.1709 0.9735
0.1721 0.9735
0.1733 0.9736
0.1744 0.9737
0.1757 0.9738
0.1768 0.9739
0.1780 0.9740
0.1793 0.9740
0.1805 0.9741
0.1816 0.9742
0.1828 0.9743
0.1841 0.9743
0.1853 0.9744
0.1864 0.9745
0.1876 0.9747
0.1887 0.9748
0.1899 0.9749
0.1911 0.9750
0.1923 0.9750
0.1936 0.9751
0.1947 0.9752
0.1959 0.9753
0.1971 0.9754
0.1983 0.9755
0.1995 0.9756
0.2007 0.9757
0.2018 0.9758
0.2030 0.9759
0.2043 0.9759
0.2055 0.9760
0.2067 0.9760
0.2079 0.9761
0.2092 0.9761
0.2104 0.9762
0.2116 0.9762
0.2128 0.9764
0.2140 0.9764
0.2152 0.9765
0.2164 0.9766
0.2175 0.9767
0.2188 0.9768
0.2200 0.9768
0.2212 0.9769
0.2224 0.9770
0.2236 0.9771
0.2248 0.9771
0.2261 0.9771
0.2273 0.9772
0.2285 0.9773
0.2297 0.9773
0.2310 0.9774
0.2322 0.9774
0.2335 0.9774
0.2348 0.9774
0.2360 0.9775
0.2372 0.9776
0.2384 0.9776
0.2396 0.9777
0.2408 0.9778
0.2420 0.9779
0.2431 0.9780
0.2443 0.9781
0.2456 0.9781
0.2468 0.9782
0.2480 0.9782
0.2493 0.9783
0.2505 0.9783
0.2516 0.9785
0.2528 0.9786
0.2541 0.9786
0.2552 0.9787
0.2563 0.9789
0.2576 0.9789
0.2588 0.9790
0.2600 0.9790
0.2612 0.9791
0.2625 0.9792
0.2637 0.9792
0.2648 0.9794
0.2660 0.9795
0.2672 0.9795
0.2684 0.9796
0.2696 0.9797
0.2708 0.9798
0.2720 0.9799
0.2733 0.9799
0.2745 0.9800
0.2757 0.9800
0.2770 0.9800
0.2782 0.9800
0.2794 0.9801
0.2806 0.9802
0.2819 0.9802
0.2832 0.9802
0.2844 0.9803
0.2856 0.9803
0.2868 0.9804
0.2881 0.9804
0.2894 0.9804
0.2905 0.9806
0.2917 0.9807
0.2929 0.9807
0.2941 0.9808
0.2954 0.9808
0.2966 0.9809
0.2978 0.9809
0.2991 0.9809
0.3003 0.9810
0.3015 0.9810
0.3028 0.9811
0.3040 0.9811
0.3052 0.9812
0.3065 0.9812
0.3076 0.9813
0.3089 0.9814
0.3101 0.9814
0.3114 0.9815
0.3126 0.9815
0.3138 0.9816
0.3150 0.9816
0.3162 0.9817
0.3175 0.9817
0.3187 0.9818
0.3199 0.9819
0.3211 0.9819
0.3223 0.9820
0.3236 0.9820
0.3248 0.9821
0.3260 0.9821
0.3273 0.9822
0.3285 0.9823
0.3298 0.9823
0.3309 0.9824
0.3322 0.9824
0.3334 0.9824
0.3347 0.9824
0.3360 0.9825
0.3372 0.9825
0.3385 0.9825
0.3397 0.9826
0.3410 0.9826
0.3422 0.9826
0.3434 0.9827
0.3446 0.9828
0.3458 0.9828
0.3470 0.9830
0.3482 0.9830
0.3495 0.9830
0.3507 0.9831
0.3519 0.9831
0.3531 0.9832
0.3544 0.9833
0.3556 0.9833
0.3569 0.9833
0.3581 0.9834
0.3593 0.9835
0.3605 0.9835
0.3618 0.9835
0.3630 0.9836
0.3642 0.9836
0.3655 0.9836
0.3668 0.9837
0.3680 0.9837
0.3692 0.9838
0.3705 0.9838
0.3718 0.9838
0.3730 0.9838
0.3742 0.9839
0.3754 0.9839
0.3767 0.9840
0.3779 0.9840
0.3792 0.9840
0.3804 0.9841
0.3816 0.9841
0.3829 0.9842
0.3841 0.9843
0.3853 0.9843
0.3866 0.9843
0.3878 0.9844
0.3890 0.9845
0.3902 0.9845
0.3914 0.9846
0.3926 0.9847
0.3939 0.9847
0.3951 0.9848
0.3963 0.9848
0.3976 0.9848
0.3988 0.9849
0.4000 0.9850
0.4013 0.9850
0.4024 0.9851
0.4037 0.9851
0.4049 0.9852
0.4061 0.9853
0.4073 0.9853
0.4085 0.9854
0.4098 0.9854
0.4110 0.9855
0.4123 0.9855
0.4135 0.9856
0.4148 0.9856
0.4159 0.9857
0.4171 0.9858
0.4183 0.9859
0.4196 0.9859
0.4208 0.9859
0.4221 0.9859
0.4234 0.9859
0.4246 0.9859
0.4258 0.9860
0.4271 0.9860
0.4283 0.9861
0.4296 0.9861
0.4309 0.9861
0.4321 0.9862
0.4333 0.9862
0.4346 0.9863
0.4358 0.9863
0.4371 0.9863
0.4383 0.9864
0.4395 0.9864
0.4408 0.9864
0.4420 0.9865
0.4433 0.9865
0.4446 0.9865
0.4458 0.9866
0.4470 0.9866
0.4483 0.9866
0.4495 0.9867
0.4507 0.9867
0.4520 0.9868
0.4533 0.9868
0.4545 0.9868
0.4558 0.9868
0.4570 0.9868
0.4582 0.9869
0.4594 0.9870
0.4607 0.9870
0.4619 0.9870
0.4632 0.9871
0.4644 0.9871
0.4657 0.9871
0.4670 0.9871
0.4682 0.9872
0.4694 0.9873
0.4707 0.9873
0.4719 0.9873
0.4732 0.9873
0.4744 0.9874
0.4756 0.9874
0.4769 0.9875
0.4781 0.9875
0.4794 0.9875
0.4806 0.9875
0.4819 0.9876
0.4832 0.9876
0.4844 0.9876
0.4857 0.9876
0.4869 0.9877
0.4882 0.9877
0.4895 0.9877
0.4907 0.9877
0.4919 0.9878
0.4932 0.9878
0.4944 0.9878
0.4957 0.9879
0.4970 0.9879
0.4982 0.9879
0.4994 0.9879
0.5006 0.9880
0.5019 0.9881
0.5031 0.9881
0.5044 0.9881
0.5056 0.9882
0.5069 0.9882
0.5081 0.9882
0.5094 0.9883
0.5106 0.9883
0.5118 0.9883
0.5131 0.9884
0.5144 0.9884
0.5156 0.9884
0.5169 0.9884
0.5181 0.9884
0.5194 0.9885
0.5206 0.9885
0.5219 0.9885
0.5231 0.9886
0.5244 0.9886
0.5257 0.9886
0.5269 0.9887
0.5280 0.9888
0.5293 0.9888
0.5305 0.9889
0.5317 0.9889
0.5330 0.9889
0.5342 0.9890
0.5355 0.9890
0.5367 0.9891
0.5379 0.9892
0.5391 0.9892
0.5404 0.9892
0.5416 0.9893
0.5429 0.9893
0.5441 0.9894
0.5454 0.9894
0.5466 0.9894
0.5479 0.9894
0.5492 0.9894
0.5505 0.9894
0.5517 0.9894
0.5530 0.9895
0.5542 0.9895
0.5555 0.9895
0.5567 0.9895
0.5580 0.9896
0.5592 0.9896
0.5605 0.9896
0.5617 0.9897
0.5630 0.9897
0.5642 0.9897
0.5654 0.9898
0.5667 0.9898
0.5679 0.9899
0.5691 0.9899
0.5704 0.9899
0.5717 0.9900
0.5729 0.9900
0.5742 0.9900
0.5755 0.9900
0.5767 0.9900
0.5779 0.9902
0.5791 0.9902
0.5804 0.9902
0.5816 0.9903
0.5828 0.9903
0.5841 0.9904
0.5853 0.9904
0.5866 0.9904
0.5878 0.9904
0.5891 0.9905
0.5903 0.9905
0.5916 0.9905
0.5928 0.9906
0.5940 0.9906
0.5953 0.9907
0.5965 0.9907
0.5978 0.9907
0.5990 0.9907
0.6003 0.9908
0.6015 0.9908
0.6028 0.9908
0.6040 0.9909
0.6053 0.9909
0.6065 0.9909
0.6078 0.9909
0.6091 0.9909
0.6104 0.9909
0.6116 0.9910
0.6128 0.9910
0.6141 0.9910
0.6154 0.9911
0.6166 0.9911
0.6179 0.9911
0.6191 0.9912
0.6203 0.9912
0.6215 0.9913
0.6228 0.9913
0.6240 0.9913
0.6253 0.9914
0.6265 0.9914
0.6278 0.9914
0.6291 0.9914
0.6303 0.9915
0.6316 0.9915
0.6328 0.9915
0.6341 0.9916
0.6353 0.9916
0.6366 0.9916
0.6378 0.9916
0.6390 0.9917
0.6403 0.9917
0.6416 0.9917
0.6428 0.9918
0.6440 0.9918
0.6453 0.9919
0.6465 0.9919
0.6478 0.9919
0.6491 0.9919
0.6503 0.9919
0.6516 0.9920
0.6528 0.9920
0.6540 0.9921
0.6553 0.9921
0.6565 0.9921
0.6578 0.9921
0.6590 0.9922
0.6603 0.9922
0.6615 0.9923
0.6628 0.9923
0.6640 0.9923
0.6652 0.9924
0.6665 0.9924
0.6677 0.9924
0.6690 0.9925
0.6702 0.9925
0.6714 0.9926
0.6727 0.9926
0.6740 0.9926
0.6752 0.9926
0.6765 0.9927
0.6778 0.9927
0.6790 0.9927
0.6803 0.9927
0.6816 0.9927
0.6828 0.9927
0.6841 0.9928
0.6853 0.9928
0.6865 0.9928
0.6878 0.9929
0.6891 0.9929
0.6903 0.9929
0.6916 0.9929
0.6928 0.9930
0.6941 0.9930
0.6953 0.9930
0.6966 0.9930
0.6979 0.9930
0.6991 0.9931
0.7004 0.9931
0.7016 0.9931
0.7029 0.9931
0.7042 0.9931
0.7054 0.9931
0.7066 0.9932
0.7079 0.9933
0.7091 0.9933
0.7103 0.9934
0.7116 0.9934
0.7128 0.9935
0.7140 0.9936
0.7152 0.9936
0.7165 0.9936
0.7177 0.9936
0.7190 0.9937
0.7203 0.9937
0.7215 0.9937
0.7227 0.9938
0.7240 0.9938
0.7253 0.9938
0.7265 0.9938
0.7278 0.9939
0.7290 0.9939
0.7302 0.9940
0.7314 0.9940
0.7327 0.9940
0.7340 0.9941
0.7352 0.9941
0.7364 0.9942
0.7376 0.9942
0.7389 0.9943
0.7401 0.9943
0.7414 0.9943
0.7427 0.9943
0.7439 0.9943
0.7452 0.9944
0.7464 0.9944
0.7477 0.9944
0.7490 0.9944
0.7502 0.9944
0.7515 0.9944
0.7527 0.9945
0.7540 0.9945
0.7552 0.9946
0.7565 0.9946
0.7577 0.9946
0.7590 0.9946
0.7603 0.9946
0.7616 0.9946
0.7628 0.9947
0.7640 0.9947
0.7653 0.9947
0.7666 0.9947
0.7678 0.9948
0.7691 0.9948
0.7703 0.9948
0.7716 0.9948
0.7728 0.9949
0.7741 0.9949
0.7753 0.9950
0.7766 0.9950
0.7778 0.9950
0.7790 0.9951
0.7803 0.9951
0.7816 0.9951
0.7828 0.9951
0.7840 0.9952
0.7853 0.9952
0.7866 0.9952
0.7878 0.9952
0.7891 0.9953
0.7903 0.9953
0.7916 0.9953
0.7929 0.9953
0.7941 0.9954
0.7953 0.9954
0.7966 0.9954
0.7979 0.9954
0.7991 0.9955
0.8004 0.9955
0.8016 0.9955
0.8029 0.9956
0.8041 0.9956
0.8054 0.9956
0.8066 0.9956
0.8079 0.9957
0.8091 0.9957
0.8104 0.9957
0.8116 0.9957
0.8129 0.9958
0.8142 0.9958
0.8154 0.9958
0.8167 0.9958
0.8179 0.9959
0.8192 0.9959
0.8205 0.9959
0.8217 0.9959
0.8230 0.9959
0.8242 0.9960
0.8255 0.9960
0.8268 0.9960
0.8281 0.9960
0.8293 0.9960
0.8306 0.9960
0.8319 0.9960
0.8331 0.9960
0.8344 0.9960
0.8357 0.9960
0.8369 0.9961
0.8382 0.9961
0.8394 0.9961
0.8407 0.9961
0.8419 0.9962
0.8432 0.9962
0.8445 0.9962
0.8457 0.9962
0.8470 0.9962
0.8483 0.9962
0.8495 0.9963
0.8508 0.9963
0.8520 0.9963
0.8533 0.9963
0.8546 0.9963
0.8558 0.9964
0.8571 0.9964
0.8583 0.9964
0.8596 0.9964
0.8608 0.9965
0.8621 0.9965
0.8633 0.9966
0.8645 0.9966
0.8658 0.9966
0.8670 0.9967
0.8683 0.9967
0.8695 0.9967
0.8708 0.9968
0.8720 0.9968
0.8733 0.9968
0.8745 0.9968
0.8758 0.9969
0.8770 0.9969
0.8783 0.9969
0.8795 0.9970
0.8808 0.9970
0.8821 0.9970
0.8833 0.9970
0.8846 0.9971
0.8858 0.9971
0.8871 0.9971
0.8884 0.9971
0.8896 0.9971
0.8909 0.9971
0.8922 0.9971
0.8934 0.9971
0.8947 0.9972
0.8960 0.9972
0.8972 0.9972
0.8985 0.9972
0.8998 0.9972
0.9010 0.9973
0.9022 0.9973
0.9035 0.9973
0.9047 0.9974
0.9060 0.9974
0.9073 0.9974
0.9085 0.9974
0.9097 0.9975
0.9110 0.9975
0.9123 0.9975
0.9135 0.9975
0.9148 0.9975
0.9161 0.9976
0.9173 0.9976
0.9186 0.9976
0.9199 0.9976
0.9211 0.9976
0.9224 0.9976
0.9237 0.9976
0.9249 0.9977
0.9262 0.9977
0.9274 0.9977
0.9287 0.9978
0.9299 0.9978
0.9312 0.9978
0.9324 0.9978
0.9337 0.9979
0.9350 0.9979
0.9362 0.9979
0.9374 0.9980
0.9387 0.9980
0.9400 0.9980
0.9413 0.9980
0.9425 0.9980
0.9437 0.9980
0.9450 0.9981
0.9462 0.9981
0.9475 0.9981
0.9488 0.9981
0.9500 0.9982
0.9513 0.9982
0.9525 0.9982
0.9538 0.9983
0.9550 0.9983
0.9563 0.9983
0.9575 0.9984
0.9587 0.9984
0.9600 0.9984
0.9612 0.9985
0.9625 0.9985
0.9638 0.9985
0.9650 0.9986
0.9662 0.9986
0.9674 0.9987
0.9687 0.9987
0.9699 0.9987
0.9712 0.9988
0.9724 0.9988
0.9737 0.9988
0.9749 0.9989
0.9762 0.9989
0.9774 0.9989
0.9786 0.9990
0.9798 0.9991
0.9811 0.9991
0.9823 0.9991
0.9836 0.9992
0.9848 0.9992
0.9861 0.9992
0.9874 0.9992
0.9886 0.9992
0.9899 0.9993
0.9911 0.9993
0.9923 0.9994
0.9936 0.9994
0.9947 0.9996
0.9959 0.9996
0.9972 0.9997
0.9983 0.9998
0.9995 0.9999


==> figs/response/data/curve_no_60.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1510
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1574
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1638
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1702
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1766
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1830
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1894
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1958
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2022
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2086
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2150
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2214
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2278
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2342
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2406
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2470
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2534
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2598
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2662
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2726
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2790
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2854
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2918
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2982
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3046
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3110
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3174
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3225
0.0000 0.3238
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3289
0.0000 0.3302
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3353
0.0000 0.3366
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3417
0.0000 0.3430
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3481
0.0000 0.3494
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3545
0.0000 0.3558
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0001 0.3609
0.0001 0.3622
0.0001 0.3635
0.0001 0.3648
0.0001 0.3660
0.0001 0.3673
0.0001 0.3686
0.0001 0.3699
0.0001 0.3712
0.0001 0.3724
0.0001 0.3737
0.0001 0.3750
0.0001 0.3763
0.0001 0.3776
0.0001 0.3788
0.0001 0.3801
0.0001 0.3814
0.0001 0.3827
0.0001 0.3840
0.0001 0.3852
0.0001 0.3865
0.0001 0.3878
0.0001 0.3891
0.0001 0.3904
0.0001 0.3916
0.0001 0.3929
0.0001 0.3942
0.0001 0.3955
0.0001 0.3968
0.0001 0.3980
0.0001 0.3993
0.0001 0.4006
0.0001 0.4019
0.0001 0.4032
0.0001 0.4044
0.0001 0.4057
0.0001 0.4070
0.0001 0.4083
0.0001 0.4096
0.0001 0.4108
0.0001 0.4121
0.0001 0.4134
0.0001 0.4147
0.0001 0.4160
0.0001 0.4172
0.0001 0.4185
0.0001 0.4198
0.0001 0.4211
0.0001 0.4224
0.0001 0.4236
0.0001 0.4249
0.0001 0.4262
0.0001 0.4275
0.0001 0.4288
0.0001 0.4300
0.0001 0.4313
0.0001 0.4326
0.0001 0.4339
0.0001 0.4352
0.0001 0.4364
0.0001 0.4377
0.0001 0.4390
0.0001 0.4403
0.0001 0.4416
0.0001 0.4428
0.0001 0.4441
0.0001 0.4454
0.0001 0.4467
0.0001 0.4480
0.0001 0.4492
0.0001 0.4505
0.0001 0.4518
0.0001 0.4531
0.0001 0.4543
0.0001 0.4556
0.0001 0.4569
0.0001 0.4582
0.0001 0.4595
0.0001 0.4607
0.0001 0.4620
0.0001 0.4633
0.0001 0.4646
0.0001 0.4659
0.0001 0.4671
0.0001 0.4684
0.0001 0.4697
0.0001 0.4710
0.0001 0.4723
0.0001 0.4735
0.0001 0.4748
0.0001 0.4761
0.0001 0.4774
0.0001 0.4787
0.0001 0.4799
0.0001 0.4812
0.0001 0.4825
0.0001 0.4838
0.0001 0.4850
0.0001 0.4863
0.0001 0.4876
0.0001 0.4889
0.0001 0.4902
0.0001 0.4914
0.0001 0.4927
0.0001 0.4940
0.0001 0.4953
0.0001 0.4966
0.0001 0.4978
0.0001 0.4991
0.0001 0.5004
0.0001 0.5017
0.0001 0.5029
0.0001 0.5042
0.0001 0.5055
0.0001 0.5068
0.0001 0.5081
0.0001 0.5093
0.0001 0.5106
0.0001 0.5119
0.0001 0.5132
0.0001 0.5145
0.0001 0.5157
0.0001 0.5170
0.0001 0.5183
0.0001 0.5196
0.0001 0.5209
0.0001 0.5221
0.0001 0.5234
0.0001 0.5247
0.0001 0.5260
0.0001 0.5273
0.0001 0.5285
0.0001 0.5298
0.0001 0.5311
0.0001 0.5324
0.0001 0.5337
0.0001 0.5349
0.0001 0.5362
0.0001 0.5375
0.0001 0.5388
0.0001 0.5401
0.0001 0.5413
0.0001 0.5426
0.0001 0.5439
0.0001 0.5452
0.0001 0.5464
0.0001 0.5477
0.0001 0.5490
0.0001 0.5503
0.0001 0.5516
0.0001 0.5528
0.0001 0.5541
0.0001 0.5554
0.0001 0.5567
0.0002 0.5579
0.0002 0.5592
0.0002 0.5605
0.0002 0.5618
0.0002 0.5631
0.0002 0.5643
0.0002 0.5656
0.0002 0.5669
0.0002 0.5682
0.0002 0.5694
0.0002 0.5707
0.0002 0.5720
0.0002 0.5733
0.0002 0.5746
0.0002 0.5758
0.0002 0.5771
0.0002 0.5784
0.0002 0.5797
0.0002 0.5810
0.0002 0.5822
0.0002 0.5835
0.0002 0.5848
0.0002 0.5861
0.0002 0.5874
0.0002 0.5886
0.0002 0.5899
0.0002 0.5912
0.0002 0.5925
0.0002 0.5937
0.0002 0.5950
0.0002 0.5963
0.0002 0.5976
0.0002 0.5989
0.0002 0.6001
0.0002 0.6014
0.0002 0.6027
0.0002 0.6040
0.0002 0.6053
0.0002 0.6065
0.0002 0.6078
0.0002 0.6091
0.0002 0.6104
0.0002 0.6117
0.0002 0.6129
0.0002 0.6142
0.0002 0.6155
0.0002 0.6168
0.0002 0.6180
0.0002 0.6193
0.0002 0.6206
0.0002 0.6219
0.0002 0.6232
0.0002 0.6244
0.0002 0.6257
0.0002 0.6270
0.0002 0.6283
0.0002 0.6296
0.0002 0.6308
0.0002 0.6321
0.0002 0.6334
0.0002 0.6347
0.0002 0.6359
0.0002 0.6372
0.0002 0.6385
0.0002 0.6398
0.0002 0.6411
0.0002 0.6423
0.0002 0.6436
0.0002 0.6449
0.0002 0.6462
0.0002 0.6475
0.0002 0.6487
0.0002 0.6500
0.0002 0.6513
0.0002 0.6526
0.0002 0.6539
0.0002 0.6551
0.0002 0.6564
0.0002 0.6577
0.0002 0.6590
0.0002 0.6603
0.0002 0.6615
0.0002 0.6628
0.0002 0.6641
0.0002 0.6654
0.0002 0.6667
0.0002 0.6679
0.0002 0.6692
0.0002 0.6705
0.0002 0.6718
0.0002 0.6731
0.0002 0.6743
0.0002 0.6756
0.0002 0.6769
0.0002 0.6782
0.0002 0.6795
0.0002 0.6807
0.0003 0.6820
0.0003 0.6833
0.0003 0.6845
0.0003 0.6858
0.0003 0.6871
0.0003 0.6884
0.0003 0.6897
0.0003 0.6909
0.0003 0.6922
0.0003 0.6935
0.0003 0.6948
0.0003 0.6961
0.0003 0.6973
0.0003 0.6986
0.0003 0.6999
0.0003 0.7012
0.0003 0.7025
0.0003 0.7037
0.0003 0.7050
0.0003 0.7063
0.0003 0.7076
0.0003 0.7089
0.0003 0.7101
0.0003 0.7114
0.0003 0.7127
0.0003 0.7140
0.0003 0.7153
0.0003 0.7165
0.0003 0.7178
0.0003 0.7191
0.0003 0.7203
0.0003 0.7216
0.0003 0.7229
0.0003 0.7242
0.0003 0.7254
0.0003 0.7267
0.0004 0.7280
0.0004 0.7292
0.0004 0.7305
0.0004 0.7318
0.0004 0.7331
0.0004 0.7344
0.0004 0.7356
0.0004 0.7369
0.0004 0.7382
0.0004 0.7395
0.0004 0.7408
0.0004 0.7420
0.0004 0.7433
0.0004 0.7446
0.0004 0.7459
0.0004 0.7471
0.0004 0.7484
0.0004 0.7497
0.0004 0.7510
0.0004 0.7522
0.0004 0.7535
0.0004 0.7548
0.0004 0.7561
0.0004 0.7573
0.0004 0.7586
0.0004 0.7599
0.0004 0.7612
0.0004 0.7625
0.0004 0.7637
0.0004 0.7650
0.0004 0.7663
0.0005 0.7676
0.0005 0.7688
0.0005 0.7701
0.0005 0.7714
0.0005 0.7727
0.0005 0.7740
0.0005 0.7752
0.0005 0.7765
0.0005 0.7778
0.0005 0.7791
0.0005 0.7803
0.0005 0.7816
0.0005 0.7828
0.0005 0.7841
0.0006 0.7854
0.0006 0.7867
0.0006 0.7879
0.0006 0.7892
0.0006 0.7905
0.0006 0.7917
0.0006 0.7930
0.0007 0.7942
0.0007 0.7955
0.0007 0.7968
0.0007 0.7981
0.0007 0.7993
0.0007 0.8006
0.0008 0.8018
0.0008 0.8031
0.0008 0.8043
0.0008 0.8056
0.0009 0.8068
0.0009 0.8081
0.0009 0.8094
0.0009 0.8106
0.0009 0.8119
0.0009 0.8132
0.0009 0.8145
0.0009 0.8157
0.0009 0.8170
0.0010 0.8183
0.0010 0.8195
0.0010 0.8207
0.0011 0.8220
0.0011 0.8233
0.0011 0.8245
0.0012 0.8257
0.0012 0.8270
0.0012 0.8283
0.0012 0.8295
0.0012 0.8308
0.0013 0.8320
0.0013 0.8332
0.0014 0.8345
0.0014 0.8358
0.0014 0.8370
0.0014 0.8383
0.0015 0.8395
0.0015 0.8407
0.0015 0.8420
0.0016 0.8432
0.0016 0.8445
0.0016 0.8458
0.0016 0.8471
0.0017 0.8483
0.0017 0.8496
0.0017 0.8508
0.0018 0.8520
0.0018 0.8533
0.0018 0.8545
0.0019 0.8557
0.0019 0.8570
0.0020 0.8582
0.0020 0.8595
0.0021 0.8607
0.0021 0.8619
0.0022 0.8631
0.0022 0.8644
0.0023 0.8656
0.0023 0.8669
0.0023 0.8681
0.0024 0.8693
0.0024 0.8705
0.0025 0.8717
0.0026 0.8729
0.0027 0.8741
0.0028 0.8753
0.0028 0.8766
0.0029 0.8778
0.0030 0.8789
0.0032 0.8800
0.0033 0.8812
0.0033 0.8825
0.0034 0.8836
0.0036 0.8847
0.0036 0.8860
0.0036 0.8873
0.0038 0.8884
0.0040 0.8895
0.0041 0.8906
0.0042 0.8918
0.0044 0.8929
0.0046 0.8940
0.0047 0.8952
0.0048 0.8963
0.0049 0.8975
0.0052 0.8985
0.0053 0.8997
0.0054 0.9008
0.0057 0.9019
0.0059 0.9030
0.0061 0.9040
0.0064 0.9050
0.0067 0.9060
0.0069 0.9070
0.0072 0.9081
0.0075 0.9090
0.0078 0.9100
0.0080 0.9111
0.0083 0.9120
0.0086 0.9130
0.0089 0.9140
0.0091 0.9151
0.0095 0.9160
0.0099 0.9169
0.0103 0.9177
0.0106 0.9187
0.0110 0.9196
0.0113 0.9206
0.0117 0.9215
0.0121 0.9224
0.0125 0.9232
0.0130 0.9240
0.0134 0.9248
0.0141 0.9254
0.0146 0.9262
0.0151 0.9270
0.0157 0.9277
0.0163 0.9284
0.0168 0.9292
0.0173 0.9299
0.0179 0.9306
0.0184 0.9313
0.0190 0.9321
0.0196 0.9328
0.0201 0.9335
0.0207 0.9342
0.0213 0.9348
0.0220 0.9355
0.0227 0.9361
0.0234 0.9366
0.0241 0.9372
0.0249 0.9377
0.0255 0.9384
0.0261 0.9390
0.0270 0.9394
0.0278 0.9399
0.0285 0.9405
0.0293 0.9409
0.0301 0.9414
0.0308 0.9420
0.0315 0.9426
0.0323 0.9431
0.0329 0.9437
0.0338 0.9442
0.0346 0.9446
0.0354 0.9451
0.0362 0.9456
0.0370 0.9460
0.0378 0.9465
0.0386 0.9470
0.0395 0.9474
0.0404 0.9478
0.0412 0.9483
0.0421 0.9486
0.0430 0.9490
0.0440 0.9493
0.0449 0.9497
0.0458 0.9501
0.0468 0.9504
0.0476 0.9508
0.0487 0.9510
0.0496 0.9513
0.0507 0.9516
0.0516 0.9520
0.0524 0.9524
0.0535 0.9526
0.0544 0.9529
0.0554 0.9532
0.0564 0.9535
0.0574 0.9539
0.0583 0.9542
0.0593 0.9545
0.0601 0.9550
0.0611 0.9552
0.0622 0.9554
0.0632 0.9557
0.0642 0.9559
0.0652 0.9563
0.0661 0.9566
0.0672 0.9569
0.0681 0.9572
0.0690 0.9576
0.0700 0.9578
0.0710 0.9581
0.0720 0.9584
0.0731 0.9586
0.0741 0.9589
0.0752 0.9591
0.0762 0.9593
0.0771 0.9597
0.0781 0.9600
0.0792 0.9602
0.0802 0.9604
0.0813 0.9606
0.0824 0.9609
0.0834 0.9611
0.0844 0.9614
0.0855 0.9616
0.0865 0.9619
0.0876 0.9621
0.0888 0.9621
0.0899 0.9623
0.0910 0.9625
0.0921 0.9627
0.0931 0.9629
0.0942 0.9631
0.0953 0.9633
0.0964 0.9634
0.0976 0.9636
0.0986 0.9638
0.0998 0.9639
0.1009 0.9641
0.1020 0.9643
0.1031 0.9644
0.1042 0.9646
0.1053 0.9648
0.1063 0.9651
0.1075 0.9651
0.1086 0.9653
0.1098 0.9654
0.1110 0.9655
0.1121 0.9657
0.1132 0.9658
0.1143 0.9661
0.1154 0.9663
0.1165 0.9664
0.1176 0.9665
0.1187 0.9667
0.1198 0.9669
0.1210 0.9670
0.1221 0.9672
0.1231 0.9675
0.1242 0.9676
0.1254 0.9677
0.1266 0.9678
0.1277 0.9680
0.1288 0.9682
0.1300 0.9682
0.1311 0.9684
0.1323 0.9685
0.1335 0.9686
0.1346 0.9688
0.1358 0.9688
0.1369 0.9690
0.1381 0.9691
0.1393 0.9692
0.1405 0.9693
0.1416 0.9694
0.1428 0.9695
0.1440 0.9696
0.1451 0.9698
0.1462 0.9699
0.1474 0.9700
0.1486 0.9702
0.1497 0.9703
0.1510 0.9703
0.1521 0.9705
0.1532 0.9706
0.1544 0.9707
0.1556 0.9708
0.1568 0.9709
0.1581 0.9709
0.1592 0.9710
0.1604 0.9711
0.1616 0.9712
0.1628 0.9713
0.1640 0.9714
0.1652 0.9715
0.1664 0.9715
0.1676 0.9716
0.1688 0.9717
0.1699 0.9719
0.1710 0.9721
0.1722 0.9722
0.1733 0.9724
0.1744 0.9725
0.1756 0.9726
0.1768 0.9727
0.1779 0.9728
0.1790 0.9730
0.1802 0.9731
0.1813 0.9733
0.1825 0.9734
0.1837 0.9735
0.1848 0.9736
0.1860 0.9737
0.1872 0.9738
0.1883 0.9739
0.1896 0.9740
0.1907 0.9741
0.1919 0.9742
0.1931 0.9743
0.1943 0.9743
0.1956 0.9744
0.1967 0.9746
0.1979 0.9746
0.1991 0.9746
0.2003 0.9748
0.2015 0.9748
0.2027 0.9749
0.2040 0.9749
0.2052 0.9750
0.2064 0.9750
0.2076 0.9752
0.2088 0.9753
0.2100 0.9753
0.2112 0.9754
0.2124 0.9755
0.2135 0.9756
0.2147 0.9757
0.2159 0.9758
0.2171 0.9759
0.2183 0.9760
0.2195 0.9761
0.2207 0.9761
0.2219 0.9762
0.2232 0.9762
0.2243 0.9763
0.2255 0.9764
0.2267 0.9766
0.2279 0.9766
0.2290 0.9768
0.2301 0.9769
0.2314 0.9769
0.2326 0.9770
0.2338 0.9771
0.2350 0.9772
0.2362 0.9773
0.2374 0.9773
0.2387 0.9773
0.2399 0.9774
0.2411 0.9775
0.2423 0.9776
0.2435 0.9776
0.2447 0.9777
0.2460 0.9777
0.2472 0.9778
0.2485 0.9778
0.2496 0.9779
0.2508 0.9780
0.2520 0.9781
0.2532 0.9782
0.2544 0.9783
0.2556 0.9783
0.2569 0.9783
0.2582 0.9783
0.2593 0.9784
0.2606 0.9785
0.2619 0.9785
0.2630 0.9786
0.2642 0.9787
0.2655 0.9787
0.2667 0.9788
0.2679 0.9789
0.2691 0.9789
0.2703 0.9790
0.2716 0.9790
0.2728 0.9791
0.2740 0.9791
0.2752 0.9792
0.2764 0.9793
0.2776 0.9794
0.2788 0.9794
0.2801 0.9795
0.2813 0.9795
0.2825 0.9796
0.2837 0.9796
0.2849 0.9797
0.2862 0.9798
0.2874 0.9798
0.2887 0.9798
0.2899 0.9799
0.2911 0.9800
0.2923 0.9800
0.2936 0.9801
0.2948 0.9801
0.2960 0.9801
0.2973 0.9802
0.2985 0.9802
0.2998 0.9803
0.3010 0.9803
0.3022 0.9804
0.3035 0.9804
0.3047 0.9805
0.3059 0.9805
0.3072 0.9805
0.3084 0.9806
0.3097 0.9806
0.3109 0.9807
0.3121 0.9808
0.3132 0.9809
0.3145 0.9809
0.3157 0.9809
0.3169 0.9810
0.3182 0.9810
0.3194 0.9811
0.3206 0.9812
0.3218 0.9812
0.3231 0.9812
0.3243 0.9813
0.3256 0.9813
0.3268 0.9813
0.3281 0.9814
0.3293 0.9814
0.3305 0.9815
0.3317 0.9816
0.3329 0.9817
0.3342 0.9817
0.3354 0.9818
0.3366 0.9818
0.3378 0.9819
0.3390 0.9820
0.3403 0.9820
0.3415 0.9820
0.3427 0.9821
0.3440 0.9821
0.3452 0.9821
0.3465 0.9822
0.3477 0.9822
0.3490 0.9822
0.3502 0.9823
0.3514 0.9824
0.3526 0.9824
0.3538 0.9825
0.3551 0.9825
0.3563 0.9826
0.3575 0.9827
0.3587 0.9827
0.3600 0.9828
0.3612 0.9828
0.3624 0.9829
0.3636 0.9830
0.3648 0.9831
0.3660 0.9831
0.3673 0.9831
0.3685 0.9832
0.3697 0.9833
0.3708 0.9834
0.3721 0.9835
0.3733 0.9835
0.3745 0.9836
0.3757 0.9836
0.3769 0.9838
0.3781 0.9838
0.3794 0.9838
0.3807 0.9838
0.3819 0.9839
0.3831 0.9839
0.3844 0.9839
0.3856 0.9840
0.3869 0.9840
0.3881 0.9841
0.3893 0.9841
0.3906 0.9842
0.3918 0.9842
0.3931 0.9842
0.3943 0.9843
0.3955 0.9843
0.3968 0.9844
0.3980 0.9845
0.3992 0.9845
0.4004 0.9846
0.4016 0.9847
0.4028 0.9847
0.4041 0.9848
0.4053 0.9848
0.4065 0.9849
0.4077 0.9850
0.4089 0.9851
0.4101 0.9851
0.4113 0.9852
0.4126 0.9852
0.4138 0.9853
0.4150 0.9853
0.4163 0.9853
0.4176 0.9853
0.4188 0.9854
0.4201 0.9854
0.4214 0.9854
0.4226 0.9854
0.4239 0.9854
0.4251 0.9855
0.4263 0.9856
0.4275 0.9856
0.4288 0.9857
0.4300 0.9857
0.4313 0.9857
0.4325 0.9858
0.4337 0.9859
0.4350 0.9859
0.4362 0.9859
0.4375 0.9859
0.4387 0.9859
0.4399 0.9860
0.4412 0.9860
0.4425 0.9860
0.4437 0.9861
0.4450 0.9861
0.4462 0.9861
0.4475 0.9862
0.4487 0.9862
0.4499 0.9862
0.4512 0.9863
0.4524 0.9863
0.4536 0.9864
0.4549 0.9864
0.4561 0.9864
0.4574 0.9864
0.4586 0.9865
0.4598 0.9866
0.4611 0.9866
0.4623 0.9867
0.4636 0.9867
0.4648 0.9867
0.4661 0.9867
0.4673 0.9868
0.4685 0.9869
0.4698 0.9869
0.4710 0.9869
0.4723 0.9869
0.4735 0.9870
0.4748 0.9870
0.4760 0.9870
0.4773 0.9871
0.4785 0.9871
0.4797 0.9872
0.4810 0.9872
0.4822 0.9872
0.4835 0.9873
0.4847 0.9873
0.4859 0.9874
0.4871 0.9874
0.4884 0.9874
0.4897 0.9875
0.4909 0.9875
0.4921 0.9876
0.4934 0.9876
0.4946 0.9876
0.4959 0.9876
0.4972 0.9876
0.4984 0.9877
0.4996 0.9877
0.5009 0.9878
0.5022 0.9878
0.5034 0.9878
0.5046 0.9879
0.5059 0.9879
0.5071 0.9879
0.5083 0.9880
0.5095 0.9881
0.5107 0.9882
0.5120 0.9882
0.5132 0.9883
0.5145 0.9883
0.5157 0.9883
0.5170 0.9883
0.5182 0.9884
0.5194 0.9884
0.5207 0.9885
0.5219 0.9885
0.5232 0.9885
0.5244 0.9886
0.5256 0.9886
0.5268 0.9887
0.5281 0.9887
0.5293 0.9888
0.5306 0.9888
0.5319 0.9888
0.5331 0.9888
0.5344 0.9888
0.5357 0.9888
0.5369 0.9889
0.5382 0.9889
0.5394 0.9889
0.5407 0.9889
0.5419 0.9890
0.5432 0.9890
0.5444 0.9891
0.5457 0.9891
0.5469 0.9891
0.5482 0.9891
0.5495 0.9891
0.5507 0.9891
0.5520 0.9892
0.5532 0.9892
0.5544 0.9893
0.5557 0.9893
0.5569 0.9893
0.5582 0.9894
0.5594 0.9894
0.5606 0.9895
0.5619 0.9895
0.5631 0.9896
0.5643 0.9896
0.5656 0.9896
0.5669 0.9896
0.5681 0.9897
0.5694 0.9897
0.5706 0.9897
0.5719 0.9897
0.5732 0.9897
0.5744 0.9898
0.5757 0.9898
0.5769 0.9898
0.5782 0.9898
0.5795 0.9898
0.5807 0.9899
0.5819 0.9899
0.5832 0.9899
0.5844 0.9900
0.5857 0.9900
0.5869 0.9901
0.5881 0.9901
0.5893 0.9902
0.5906 0.9902
0.5918 0.9903
0.5931 0.9903
0.5943 0.9903
0.5956 0.9903
0.5969 0.9904
0.5981 0.9904
0.5993 0.9905
0.6006 0.9905
0.6018 0.9905
0.6031 0.9906
0.6043 0.9906
0.6056 0.9906
0.6068 0.9906
0.6081 0.9906
0.6093 0.9907
0.6106 0.9907
0.6118 0.9908
0.6131 0.9908
0.6144 0.9908
0.6156 0.9908
0.6169 0.9908
0.6181 0.9908
0.6193 0.9909
0.6206 0.9910
0.6218 0.9910
0.6230 0.9911
0.6243 0.9911
0.6255 0.9911
0.6268 0.9911
0.6281 0.9911
0.6293 0.9912
0.6305 0.9912
0.6318 0.9912
0.6331 0.9912
0.6344 0.9913
0.6356 0.9913
0.6369 0.9913
0.6381 0.9913
0.6394 0.9914
0.6406 0.9914
0.6419 0.9914
0.6431 0.9915
0.6443 0.9915
0.6455 0.9916
0.6468 0.9917
0.6480 0.9917
0.6492 0.9917
0.6505 0.9918
0.6518 0.9918
0.6530 0.9918
0.6542 0.9919
0.6555 0.9919
0.6567 0.9919
0.6580 0.9920
0.6592 0.9920
0.6604 0.9921
0.6616 0.9921
0.6629 0.9922
0.6642 0.9922
0.6654 0.9922
0.6667 0.9922
0.6680 0.9922
0.6692 0.9923
0.6704 0.9923
0.6717 0.9923
0.6730 0.9923
0.6742 0.9924
0.6754 0.9924
0.6766 0.9925
0.6779 0.9926
0.6791 0.9926
0.6804 0.9926
0.6816 0.9927
0.6829 0.9927
0.6842 0.9927
0.6854 0.9927
0.6867 0.9927
0.6880 0.9927
0.6892 0.9927
0.6905 0.9927
0.6917 0.9928
0.6929 0.9928
0.6942 0.9929
0.6955 0.9929
0.6967 0.9929
0.6980 0.9929
0.6993 0.9929
0.7005 0.9929
0.7018 0.9930
0.7030 0.9930
0.7043 0.9930
0.7055 0.9930
0.7068 0.9931
0.7080 0.9931
0.7092 0.9932
0.7105 0.9932
0.7117 0.9933
0.7130 0.9933
0.7142 0.9934
0.7154 0.9934
0.7166 0.9935
0.7179 0.9935
0.7191 0.9935
0.7204 0.9936
0.7216 0.9936
0.7228 0.9937
0.7241 0.9937
0.7254 0.9937
0.7266 0.9937
0.7279 0.9938
0.7291 0.9938
0.7304 0.9938
0.7316 0.9938
0.7329 0.9938
0.7342 0.9938
0.7355 0.9938
0.7367 0.9939
0.7379 0.9939
0.7392 0.9939
0.7405 0.9940
0.7417 0.9940
0.7430 0.9940
0.7443 0.9940
0.7455 0.9940
0.7468 0.9940
0.7481 0.9940
0.7493 0.9941
0.7505 0.9942
0.7517 0.9942
0.7529 0.9943
0.7542 0.9943
0.7554 0.9943
0.7567 0.9943
0.7579 0.9944
0.7591 0.9945
0.7604 0.9945
0.7616 0.9946
0.7628 0.9946
0.7641 0.9946
0.7654 0.9947
0.7666 0.9947
0.7679 0.9947
0.7691 0.9947
0.7704 0.9948
0.7717 0.9948
0.7729 0.9948
0.7742 0.9948
0.7755 0.9948
0.7767 0.9948
0.7780 0.9949
0.7792 0.9949
0.7804 0.9949
0.7817 0.9950
0.7829 0.9950
0.7842 0.9951
0.7854 0.9951
0.7867 0.9951
0.7880 0.9951
0.7892 0.9951
0.7905 0.9951
0.7917 0.9952
0.7930 0.9952
0.7943 0.9952
0.7956 0.9952
0.7968 0.9952
0.7980 0.9953
0.7993 0.9953
0.8006 0.9953
0.8018 0.9953
0.8030 0.9954
0.8043 0.9954
0.8056 0.9954
0.8068 0.9955
0.8080 0.9956
0.8092 0.9956
0.8105 0.9956
0.8118 0.9956
0.8130 0.9957
0.8143 0.9957
0.8155 0.9957
0.8168 0.9957
0.8181 0.9957
0.8193 0.9957
0.8205 0.9958
0.8218 0.9959
0.8230 0.9959
0.8242 0.9960
0.8255 0.9960
0.8267 0.9960
0.8280 0.9960
0.8293 0.9960
0.8305 0.9961
0.8318 0.9961
0.8330 0.9961
0.8343 0.9961
0.8356 0.9961
0.8368 0.9961
0.8380 0.9962
0.8393 0.9962
0.8406 0.9962
0.8418 0.9963
0.8431 0.9963
0.8443 0.9964
0.8455 0.9964
0.8468 0.9964
0.8480 0.9965
0.8493 0.9965
0.8506 0.9965
0.8518 0.9965
0.8531 0.9965
0.8544 0.9965
0.8556 0.9965
0.8569 0.9965
0.8581 0.9966
0.8594 0.9967
0.8606 0.9967
0.8619 0.9967
0.8632 0.9967
0.8644 0.9967
0.8657 0.9968
0.8669 0.9968
0.8682 0.9968
0.8694 0.9968
0.8707 0.9969
0.8719 0.9969
0.8732 0.9969
0.8744 0.9969
0.8757 0.9969
0.8770 0.9970
0.8782 0.9970
0.8795 0.9970
0.8808 0.9970
0.8820 0.9970
0.8833 0.9971
0.8846 0.9971
0.8858 0.9971
0.8871 0.9971
0.8884 0.9971
0.8896 0.9971
0.8908 0.9972
0.8921 0.9972
0.8934 0.9972
0.8946 0.9972
0.8958 0.9973
0.8971 0.9973
0.8984 0.9973
0.8996 0.9973
0.9009 0.9974
0.9021 0.9974
0.9034 0.9974
0.9046 0.9975
0.9059 0.9975
0.9072 0.9975
0.9084 0.9975
0.9097 0.9975
0.9109 0.9976
0.9122 0.9976
0.9134 0.9976
0.9147 0.9977
0.9160 0.9977
0.9172 0.9977
0.9185 0.9977
0.9197 0.9977
0.9210 0.9978
0.9222 0.9978
0.9235 0.9978
0.9247 0.9978
0.9260 0.9979
0.9272 0.9979
0.9285 0.9979
0.9298 0.9979
0.9310 0.9980
0.9323 0.9980
0.9336 0.9980
0.9348 0.9980
0.9361 0.9980
0.9373 0.9981
0.9386 0.9981
0.9398 0.9982
0.9410 0.9982
0.9423 0.9982
0.9435 0.9983
0.9448 0.9983
0.9460 0.9983
0.9473 0.9984
0.9485 0.9984
0.9498 0.9984
0.9510 0.9984
0.9523 0.9984
0.9535 0.9985
0.9548 0.9985
0.9561 0.9985
0.9573 0.9985
0.9586 0.9986
0.9599 0.9986
0.9611 0.9986
0.9624 0.9986
0.9637 0.9986
0.9650 0.9986
0.9662 0.9986
0.9674 0.9987
0.9687 0.9987
0.9699 0.9987
0.9711 0.9988
0.9723 0.9989
0.9736 0.9989
0.9748 0.9989
0.9761 0.9990
0.9773 0.9990
0.9786 0.9990
0.9798 0.9991
0.9810 0.9992
0.9823 0.9992
0.9835 0.9992
0.9848 0.9993
0.9860 0.9993
0.9873 0.9993
0.9885 0.9993
0.9897 0.9994
0.9910 0.9995
0.9922 0.9995
0.9934 0.9995
0.9946 0.9996
0.9959 0.9997
0.9971 0.9997
0.9983 0.9998
0.9995 0.9999


==> figs/response/data/curve_no_80.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1574
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1638
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1702
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1766
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1830
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1894
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1958
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2022
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2086
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2150
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2214
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2278
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2342
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2406
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2470
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2534
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2598
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2662
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2726
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2790
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2854
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2918
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2982
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3033
0.0000 0.3046
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3097
0.0000 0.3110
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3161
0.0000 0.3174
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3225
0.0000 0.3238
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3289
0.0000 0.3302
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3353
0.0000 0.3366
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3417
0.0000 0.3430
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3481
0.0000 0.3494
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3545
0.0000 0.3558
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3609
0.0000 0.3622
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3673
0.0000 0.3686
0.0001 0.3699
0.0001 0.3712
0.0001 0.3724
0.0001 0.3737
0.0001 0.3750
0.0001 0.3763
0.0001 0.3776
0.0001 0.3788
0.0001 0.3801
0.0001 0.3814
0.0001 0.3827
0.0001 0.3840
0.0001 0.3852
0.0001 0.3865
0.0001 0.3878
0.0001 0.3891
0.0001 0.3904
0.0001 0.3916
0.0001 0.3929
0.0001 0.3942
0.0001 0.3955
0.0001 0.3968
0.0001 0.3980
0.0001 0.3993
0.0001 0.4006
0.0001 0.4019
0.0001 0.4032
0.0001 0.4044
0.0001 0.4057
0.0001 0.4070
0.0001 0.4083
0.0001 0.4096
0.0001 0.4108
0.0001 0.4121
0.0001 0.4134
0.0001 0.4147
0.0001 0.4160
0.0001 0.4172
0.0001 0.4185
0.0001 0.4198
0.0001 0.4211
0.0001 0.4224
0.0001 0.4236
0.0001 0.4249
0.0001 0.4262
0.0001 0.4275
0.0001 0.4288
0.0001 0.4300
0.0001 0.4313
0.0001 0.4326
0.0001 0.4339
0.0001 0.4352
0.0001 0.4364
0.0001 0.4377
0.0001 0.4390
0.0001 0.4403
0.0001 0.4416
0.0001 0.4428
0.0001 0.4441
0.0001 0.4454
0.0001 0.4467
0.0001 0.4480
0.0001 0.4492
0.0001 0.4505
0.0001 0.4518
0.0001 0.4531
0.0001 0.4543
0.0001 0.4556
0.0001 0.4569
0.0001 0.4582
0.0001 0.4595
0.0001 0.4607
0.0001 0.4620
0.0001 0.4633
0.0001 0.4646
0.0001 0.4659
0.0001 0.4671
0.0001 0.4684
0.0001 0.4697
0.0001 0.4710
0.0001 0.4723
0.0001 0.4735
0.0001 0.4748
0.0001 0.4761
0.0001 0.4774
0.0001 0.4787
0.0001 0.4799
0.0001 0.4812
0.0001 0.4825
0.0001 0.4838
0.0001 0.4851
0.0001 0.4863
0.0001 0.4876
0.0001 0.4889
0.0001 0.4902
0.0001 0.4915
0.0001 0.4927
0.0001 0.4940
0.0001 0.4953
0.0001 0.4966
0.0001 0.4978
0.0001 0.4991
0.0001 0.5004
0.0001 0.5017
0.0001 0.5030
0.0001 0.5042
0.0001 0.5055
0.0001 0.5068
0.0001 0.5081
0.0001 0.5094
0.0001 0.5106
0.0001 0.5119
0.0001 0.5132
0.0001 0.5145
0.0001 0.5158
0.0001 0.5170
0.0001 0.5183
0.0001 0.5196
0.0001 0.5209
0.0001 0.5222
0.0001 0.5234
0.0001 0.5247
0.0001 0.5260
0.0001 0.5273
0.0001 0.5286
0.0001 0.5298
0.0001 0.5311
0.0001 0.5324
0.0001 0.5337
0.0001 0.5349
0.0001 0.5362
0.0001 0.5375
0.0001 0.5388
0.0001 0.5400
0.0001 0.5413
0.0001 0.5426
0.0001 0.5439
0.0001 0.5452
0.0001 0.5464
0.0001 0.5477
0.0001 0.5490
0.0001 0.5503
0.0001 0.5516
0.0002 0.5528
0.0002 0.5541
0.0002 0.5554
0.0002 0.5567
0.0002 0.5579
0.0002 0.5592
0.0002 0.5605
0.0002 0.5618
0.0002 0.5631
0.0002 0.5643
0.0002 0.5656
0.0002 0.5669
0.0002 0.5682
0.0002 0.5695
0.0002 0.5707
0.0002 0.5720
0.0002 0.5733
0.0002 0.5746
0.0002 0.5759
0.0002 0.5771
0.0002 0.5784
0.0002 0.5797
0.0002 0.5810
0.0002 0.5823
0.0002 0.5835
0.0002 0.5848
0.0002 0.5861
0.0002 0.5874
0.0002 0.5887
0.0002 0.5899
0.0002 0.5912
0.0002 0.5925
0.0002 0.5938
0.0002 0.5951
0.0002 0.5963
0.0002 0.5976
0.0002 0.5989
0.0002 0.6002
0.0002 0.6014
0.0002 0.6027
0.0002 0.6040
0.0002 0.6053
0.0002 0.6066
0.0002 0.6078
0.0002 0.6091
0.0002 0.6104
0.0002 0.6117
0.0002 0.6129
0.0002 0.6142
0.0002 0.6155
0.0002 0.6168
0.0002 0.6181
0.0002 0.6193
0.0002 0.6206
0.0002 0.6219
0.0002 0.6232
0.0002 0.6245
0.0002 0.6257
0.0002 0.6270
0.0002 0.6283
0.0002 0.6296
0.0002 0.6309
0.0002 0.6321
0.0002 0.6334
0.0002 0.6347
0.0002 0.6360
0.0002 0.6373
0.0002 0.6385
0.0002 0.6398
0.0002 0.6411
0.0002 0.6424
0.0002 0.6437
0.0002 0.6449
0.0002 0.6462
0.0002 0.6475
0.0002 0.6488
0.0002 0.6501
0.0002 0.6513
0.0002 0.6526
0.0002 0.6539
0.0002 0.6552
0.0002 0.6565
0.0002 0.6577
0.0002 0.6590
0.0002 0.6603
0.0002 0.6616
0.0002 0.6628
0.0002 0.6641
0.0002 0.6654
0.0002 0.6667
0.0002 0.6680
0.0002 0.6692
0.0002 0.6705
0.0002 0.6718
0.0002 0.6731
0.0002 0.6743
0.0002 0.6756
0.0002 0.6769
0.0002 0.6782
0.0003 0.6794
0.0003 0.6807
0.0003 0.6820
0.0003 0.6833
0.0003 0.6846
0.0003 0.6858
0.0003 0.6871
0.0003 0.6884
0.0003 0.6897
0.0003 0.6909
0.0003 0.6922
0.0003 0.6935
0.0003 0.6948
0.0003 0.6961
0.0003 0.6973
0.0003 0.6986
0.0003 0.6999
0.0003 0.7012
0.0003 0.7024
0.0003 0.7037
0.0003 0.7050
0.0003 0.7063
0.0003 0.7076
0.0003 0.7088
0.0003 0.7101
0.0003 0.7114
0.0003 0.7127
0.0003 0.7139
0.0003 0.7152
0.0003 0.7165
0.0003 0.7178
0.0003 0.7191
0.0003 0.7203
0.0003 0.7216
0.0003 0.7229
0.0003 0.7242
0.0003 0.7254
0.0003 0.7267
0.0003 0.7280
0.0003 0.7293
0.0003 0.7306
0.0003 0.7318
0.0003 0.7331
0.0003 0.7344
0.0003 0.7357
0.0003 0.7370
0.0003 0.7382
0.0003 0.7395
0.0003 0.7408
0.0003 0.7421
0.0003 0.7434
0.0003 0.7446
0.0003 0.7459
0.0004 0.7472
0.0004 0.7485
0.0004 0.7497
0.0004 0.7510
0.0004 0.7523
0.0004 0.7536
0.0004 0.7548
0.0004 0.7561
0.0004 0.7574
0.0004 0.7587
0.0004 0.7599
0.0004 0.7612
0.0004 0.7625
0.0004 0.7638
0.0004 0.7650
0.0004 0.7663
0.0004 0.7676
0.0004 0.7689
0.0004 0.7701
0.0004 0.7714
0.0005 0.7727
0.0005 0.7740
0.0005 0.7752
0.0005 0.7765
0.0005 0.7778
0.0005 0.7791
0.0005 0.7804
0.0005 0.7816
0.0005 0.7829
0.0005 0.7842
0.0005 0.7854
0.0005 0.7867
0.0005 0.7880
0.0005 0.7892
0.0005 0.7905
0.0006 0.7918
0.0006 0.7930
0.0006 0.7943
0.0006 0.7955
0.0007 0.7968
0.0007 0.7980
0.0007 0.7993
0.0007 0.8006
0.0008 0.8018
0.0008 0.8031
0.0008 0.8044
0.0008 0.8057
0.0008 0.8069
0.0008 0.8082
0.0008 0.8095
0.0008 0.8108
0.0008 0.8120
0.0008 0.8133
0.0008 0.8146
0.0008 0.8159
0.0008 0.8171
0.0008 0.8184
0.0009 0.8196
0.0009 0.8208
0.0010 0.8221
0.0010 0.8233
0.0011 0.8245
0.0011 0.8258
0.0012 0.8270
0.0012 0.8283
0.0012 0.8296
0.0012 0.8308
0.0013 0.8320
0.0013 0.8333
0.0013 0.8345
0.0013 0.8358
0.0013 0.8371
0.0013 0.8384
0.0014 0.8396
0.0014 0.8409
0.0014 0.8421
0.0014 0.8434
0.0014 0.8447
0.0015 0.8458
0.0016 0.8470
0.0017 0.8483
0.0017 0.8495
0.0018 0.8507
0.0018 0.8520
0.0018 0.8533
0.0019 0.8545
0.0019 0.8557
0.0019 0.8570
0.0020 0.8582
0.0020 0.8595
0.0020 0.8607
0.0021 0.8619
0.0022 0.8631
0.0023 0.8643
0.0023 0.8655
0.0024 0.8667
0.0024 0.8680
0.0025 0.8692
0.0025 0.8705
0.0026 0.8717
0.0026 0.8729
0.0027 0.8742
0.0027 0.8754
0.0027 0.8766
0.0028 0.8778
0.0030 0.8790
0.0031 0.8801
0.0033 0.8812
0.0034 0.8824
0.0035 0.8836
0.0036 0.8847
0.0037 0.8859
0.0038 0.8871
0.0039 0.8882
0.0040 0.8894
0.0041 0.8907
0.0042 0.8918
0.0044 0.8929
0.0046 0.8940
0.0047 0.8951
0.0050 0.8961
0.0052 0.8972
0.0054 0.8983
0.0056 0.8994
0.0058 0.9005
0.0060 0.9015
0.0063 0.9025
0.0066 0.9035
0.0068 0.9046
0.0070 0.9056
0.0072 0.9067
0.0074 0.9078
0.0078 0.9087
0.0080 0.9098
0.0083 0.9107
0.0086 0.9118
0.0090 0.9127
0.0093 0.9136
0.0097 0.9145
0.0100 0.9155
0.0103 0.9165
0.0106 0.9174
0.0109 0.9184
0.0113 0.9192
0.0117 0.9201
0.0122 0.9210
0.0126 0.9219
0.0132 0.9225
0.0137 0.9233
0.0142 0.9241
0.0147 0.9248
0.0152 0.9256
0.0157 0.9264
0.0162 0.9272
0.0167 0.9279
0.0171 0.9288
0.0176 0.9296
0.0183 0.9302
0.0189 0.9309
0.0196 0.9315
0.0202 0.9321
0.0208 0.9328
0.0214 0.9335
0.0222 0.9340
0.0229 0.9346
0.0235 0.9352
0.0244 0.9356
0.0250 0.9363
0.0257 0.9369
0.0263 0.9375
0.0270 0.9381
0.0278 0.9386
0.0287 0.9390
0.0293 0.9396
0.0302 0.9400
0.0311 0.9405
0.0319 0.9409
0.0327 0.9414
0.0335 0.9418
0.0344 0.9423
0.0352 0.9428
0.0360 0.9432
0.0367 0.9438
0.0375 0.9443
0.0383 0.9448
0.0391 0.9452
0.0399 0.9457
0.0407 0.9462
0.0416 0.9466
0.0424 0.9470
0.0434 0.9473
0.0441 0.9479
0.0451 0.9482
0.0460 0.9486
0.0470 0.9489
0.0479 0.9492
0.0489 0.9496
0.0500 0.9497
0.0508 0.9501
0.0518 0.9505
0.0528 0.9507
0.0538 0.9510
0.0548 0.9513
0.0558 0.9516
0.0566 0.9520
0.0576 0.9523
0.0586 0.9526
0.0595 0.9530
0.0605 0.9533
0.0615 0.9535
0.0626 0.9538
0.0637 0.9539
0.0647 0.9542
0.0656 0.9545
0.0666 0.9548
0.0676 0.9552
0.0686 0.9554
0.0696 0.9557
0.0707 0.9559
0.0717 0.9562
0.0726 0.9565
0.0736 0.9568
0.0746 0.9571
0.0755 0.9575
0.0765 0.9578
0.0774 0.9581
0.0785 0.9583
0.0796 0.9585
0.0808 0.9586
0.0819 0.9588
0.0829 0.9591
0.0839 0.9593
0.0850 0.9595
0.0860 0.9598
0.0870 0.9601
0.0880 0.9604
0.0891 0.9605
0.0902 0.9607
0.0912 0.9609
0.0923 0.9611
0.0934 0.9614
0.0945 0.9615
0.0956 0.9617
0.0967 0.9619
0.0978 0.9621
0.0989 0.9623
0.1000 0.9624
0.1011 0.9626
0.1023 0.9627
0.1035 0.9628
0.1046 0.9629
0.1057 0.9631
0.1069 0.9632
0.1080 0.9634
0.1090 0.9636
0.1101 0.9638
0.1112 0.9640
0.1124 0.9641
0.1135 0.9643
0.1146 0.9644
0.1157 0.9646
0.1169 0.9647
0.1179 0.9650
0.1191 0.9651
0.1201 0.9654
0.1212 0.9655
0.1224 0.9656
0.1235 0.9658
0.1246 0.9659
0.1257 0.9661
0.1268 0.9663
0.1279 0.9666
0.1289 0.9668
0.1301 0.9669
0.1312 0.9671
0.1323 0.9672
0.1334 0.9674
0.1346 0.9675
0.1358 0.9675
0.1370 0.9677
0.1381 0.9678
0.1393 0.9679
0.1404 0.9681
0.1416 0.9682
0.1429 0.9682
0.1439 0.9685
0.1451 0.9686
0.1463 0.9686
0.1475 0.9687
0.1487 0.9687
0.1499 0.9688
0.1512 0.9688
0.1523 0.9690
0.1535 0.9691
0.1547 0.9692
0.1557 0.9694
0.1568 0.9696
0.1581 0.9696
0.1592 0.9697
0.1604 0.9699
0.1614 0.9701
0.1626 0.9702
0.1637 0.9704
0.1650 0.9704
0.1661 0.9705
0.1674 0.9706
0.1685 0.9707
0.1697 0.9708
0.1708 0.9709
0.1721 0.9710
0.1733 0.9710
0.1745 0.9711
0.1757 0.9712
0.1769 0.9713
0.1780 0.9715
0.1792 0.9715
0.1804 0.9717
0.1816 0.9717
0.1828 0.9718
0.1839 0.9719
0.1850 0.9721
0.1861 0.9723
0.1873 0.9724
0.1885 0.9725
0.1897 0.9726
0.1908 0.9727
0.1919 0.9729
0.1931 0.9730
0.1943 0.9731
0.1955 0.9732
0.1967 0.9732
0.1979 0.9733
0.1991 0.9734
0.2003 0.9735
0.2015 0.9735
0.2026 0.9737
0.2039 0.9738
0.2051 0.9738
0.2063 0.9739
0.2074 0.9740
0.2086 0.9742
0.2097 0.9743
0.2109 0.9744
0.2121 0.9745
0.2133 0.9746
0.2145 0.9746
0.2157 0.9747
0.2169 0.9748
0.2182 0.9748
0.2194 0.9749
0.2206 0.9749
0.2218 0.9750
0.2229 0.9752
0.2241 0.9752
0.2253 0.9753
0.2266 0.9754
0.2278 0.9754
0.2290 0.9755
0.2302 0.9756
0.2314 0.9756
0.2326 0.9757
0.2338 0.9758
0.2350 0.9759
0.2362 0.9759
0.2375 0.9760
0.2387 0.9760
0.2399 0.9761
0.2410 0.9763
0.2423 0.9763
0.2435 0.9763
0.2447 0.9764
0.2460 0.9765
0.2471 0.9766
0.2483 0.9767
0.2495 0.9768
0.2507 0.9768
0.2519 0.9769
0.2531 0.9770
0.2543 0.9770
0.2555 0.9771
0.2568 0.9772
0.2579 0.9773
0.2592 0.9773
0.2604 0.9774
0.2616 0.9774
0.2629 0.9775
0.2641 0.9775
0.2653 0.9776
0.2665 0.9777
0.2678 0.9777
0.2690 0.9778
0.2702 0.9778
0.2715 0.9778
0.2727 0.9779
0.2738 0.9781
0.2750 0.9781
0.2763 0.9781
0.2775 0.9782
0.2787 0.9783
0.2800 0.9783
0.2812 0.9784
0.2824 0.9785
0.2836 0.9785
0.2848 0.9785
0.2860 0.9786
0.2873 0.9787
0.2885 0.9787
0.2897 0.9788
0.2909 0.9789
0.2920 0.9790
0.2932 0.9791
0.2945 0.9792
0.2957 0.9792
0.2969 0.9793
0.2981 0.9794
0.2993 0.9795
0.3005 0.9796
0.3017 0.9796
0.3029 0.9797
0.3042 0.9797
0.3054 0.9798
0.3066 0.9799
0.3078 0.9799
0.3091 0.9799
0.3103 0.9800
0.3115 0.9800
0.3127 0.9801
0.3140 0.9801
0.3152 0.9802
0.3164 0.9802
0.3176 0.9803
0.3188 0.9804
0.3200 0.9805
0.3213 0.9805
0.3225 0.9805
0.3237 0.9806
0.3250 0.9807
0.3262 0.9807
0.3275 0.9807
0.3286 0.9808
0.3299 0.9809
0.3311 0.9809
0.3324 0.9809
0.3336 0.9810
0.3348 0.9811
0.3359 0.9812
0.3372 0.9812
0.3384 0.9813
0.3396 0.9814
0.3408 0.9814
0.3420 0.9815
0.3432 0.9816
0.3444 0.9817
0.3456 0.9817
0.3468 0.9819
0.3480 0.9819
0.3492 0.9820
0.3504 0.9821
0.3517 0.9821
0.3529 0.9821
0.3541 0.9822
0.3553 0.9823
0.3565 0.9824
0.3578 0.9824
0.3589 0.9825
0.3601 0.9826
0.3614 0.9826
0.3626 0.9827
0.3638 0.9828
0.3650 0.9828
0.3662 0.9829
0.3675 0.9830
0.3686 0.9831
0.3699 0.9831
0.3711 0.9832
0.3723 0.9832
0.3735 0.9833
0.3747 0.9834
0.3760 0.9834
0.3772 0.9834
0.3785 0.9835
0.3797 0.9835
0.3809 0.9836
0.3822 0.9836
0.3834 0.9837
0.3846 0.9837
0.3859 0.9837
0.3872 0.9837
0.3884 0.9837
0.3897 0.9838
0.3910 0.9838
0.3922 0.9838
0.3935 0.9838
0.3947 0.9839
0.3959 0.9839
0.3971 0.9840
0.3983 0.9841
0.3996 0.9841
0.4008 0.9842
0.4021 0.9842
0.4033 0.9843
0.4045 0.9843
0.4058 0.9843
0.4070 0.9844
0.4082 0.9845
0.4094 0.9845
0.4106 0.9846
0.4119 0.9846
0.4131 0.9847
0.4143 0.9848
0.4156 0.9848
0.4168 0.9848
0.4181 0.9848
0.4193 0.9849
0.4205 0.9849
0.4218 0.9850
0.4230 0.9850
0.4242 0.9851
0.4255 0.9851
0.4267 0.9851
0.4279 0.9852
0.4292 0.9853
0.4304 0.9853
0.4317 0.9853
0.4329 0.9853
0.4342 0.9853
0.4355 0.9853
0.4367 0.9854
0.4380 0.9854
0.4392 0.9855
0.4405 0.9855
0.4417 0.9855
0.4430 0.9855
0.4442 0.9856
0.4454 0.9856
0.4467 0.9856
0.4480 0.9857
0.4492 0.9857
0.4504 0.9858
0.4516 0.9858
0.4528 0.9859
0.4541 0.9859
0.4553 0.9860
0.4566 0.9860
0.4578 0.9860
0.4591 0.9861
0.4603 0.9861
0.4615 0.9862
0.4627 0.9863
0.4639 0.9864
0.4651 0.9864
0.4664 0.9864
0.4677 0.9864
0.4689 0.9865
0.4702 0.9865
0.4714 0.9865
0.4726 0.9866
0.4739 0.9866
0.4752 0.9866
0.4764 0.9866
0.4776 0.9867
0.4788 0.9868
0.4801 0.9868
0.4813 0.9869
0.4825 0.9869
0.4838 0.9870
0.4850 0.9870
0.4863 0.9870
0.4875 0.9871
0.4888 0.9871
0.4900 0.9871
0.4912 0.9872
0.4925 0.9872
0.4937 0.9873
0.4949 0.9874
0.4961 0.9874
0.4973 0.9875
0.4986 0.9875
0.4999 0.9875
0.5011 0.9875
0.5024 0.9876
0.5036 0.9876
0.5048 0.9877
0.5060 0.9878
0.5073 0.9878
0.5085 0.9878
0.5098 0.9878
0.5110 0.9879
0.5122 0.9879
0.5134 0.9880
0.5147 0.9881
0.5159 0.9881
0.5171 0.9882
0.5183 0.9882
0.5196 0.9882
0.5209 0.9883
0.5221 0.9883
0.5234 0.9883
0.5246 0.9884
0.5259 0.9884
0.5271 0.9884
0.5283 0.9885
0.5295 0.9886
0.5308 0.9886
0.5320 0.9886
0.5333 0.9886
0.5346 0.9887
0.5358 0.9887
0.5371 0.9887
0.5384 0.9887
0.5396 0.9887
0.5408 0.9888
0.5421 0.9888
0.5434 0.9888
0.5446 0.9888
0.5459 0.9889
0.5472 0.9889
0.5484 0.9889
0.5497 0.9889
0.5510 0.9889
0.5522 0.9889
0.5535 0.9889
0.5548 0.9889
0.5560 0.9890
0.5572 0.9891
0.5584 0.9891
0.5597 0.9891
0.5609 0.9892
0.5621 0.9892
0.5634 0.9893
0.5647 0.9893
0.5659 0.9893
0.5672 0.9893
0.5684 0.9893
0.5697 0.9894
0.5709 0.9894
0.5722 0.9894
0.5734 0.9895
0.5747 0.9895
0.5759 0.9895
0.5772 0.9895
0.5785 0.9896
0.5797 0.9896
0.5810 0.9896
0.5822 0.9896
0.5835 0.9897
0.5847 0.9897
0.5860 0.9897
0.5872 0.9898
0.5885 0.9898
0.5898 0.9898
0.5910 0.9898
0.5922 0.9899
0.5935 0.9899
0.5947 0.9899
0.5960 0.9900
0.5972 0.9900
0.5984 0.9901
0.5996 0.9901
0.6009 0.9902
0.6021 0.9902
0.6033 0.9903
0.6046 0.9903
0.6058 0.9904
0.6071 0.9904
0.6083 0.9904
0.6096 0.9904
0.6108 0.9905
0.6120 0.9905
0.6132 0.9906
0.6145 0.9906
0.6158 0.9907
0.6170 0.9907
0.6183 0.9907
0.6195 0.9907
0.6208 0.9908
0.6220 0.9908
0.6233 0.9908
0.6245 0.9909
0.6257 0.9909
0.6270 0.9910
0.6282 0.9911
0.6294 0.9911
0.6307 0.9911
0.6319 0.9911
0.6332 0.9912
0.6345 0.9912
0.6357 0.9912
0.6369 0.9913
0.6381 0.9913
0.6394 0.9913
0.6406 0.9914
0.6419 0.9914
0.6432 0.9914
0.6444 0.9914
0.6456 0.9915
0.6469 0.9915
0.6481 0.9916
0.6494 0.9916
0.6506 0.9916
0.6519 0.9916
0.6532 0.9916
0.6544 0.9917
0.6557 0.9917
0.6569 0.9918
0.6582 0.9918
0.6594 0.9918
0.6607 0.9918
0.6619 0.9918
0.6632 0.9919
0.6644 0.9919
0.6656 0.9920
0.6669 0.9920
0.6681 0.9920
0.6694 0.9921
0.6706 0.9922
0.6719 0.9922
0.6731 0.9922
0.6743 0.9922
0.6756 0.9922
0.6769 0.9923
0.6781 0.9923
0.6794 0.9923
0.6806 0.9924
0.6819 0.9924
0.6832 0.9924
0.6844 0.9924
0.6856 0.9925
0.6869 0.9925
0.6881 0.9925
0.6894 0.9925
0.6907 0.9926
0.6919 0.9926
0.6932 0.9926
0.6944 0.9926
0.6957 0.9927
0.6969 0.9927
0.6982 0.9927
0.6994 0.9928
0.7007 0.9928
0.7019 0.9928
0.7032 0.9929
0.7044 0.9929
0.7056 0.9930
0.7069 0.9930
0.7081 0.9931
0.7094 0.9931
0.7106 0.9931
0.7118 0.9932
0.7131 0.9932
0.7143 0.9932
0.7156 0.9933
0.7168 0.9933
0.7181 0.9933
0.7193 0.9933
0.7205 0.9934
0.7218 0.9934
0.7230 0.9935
0.7243 0.9935
0.7255 0.9935
0.7268 0.9936
0.7280 0.9936
0.7293 0.9936
0.7305 0.9937
0.7318 0.9937
0.7331 0.9937
0.7343 0.9937
0.7356 0.9937
0.7368 0.9938
0.7381 0.9938
0.7393 0.9938
0.7406 0.9939
0.7418 0.9939
0.7431 0.9939
0.7444 0.9939
0.7457 0.9939
0.7469 0.9939
0.7482 0.9939
0.7494 0.9940
0.7507 0.9940
0.7519 0.9940
0.7532 0.9940
0.7544 0.9941
0.7556 0.9941
0.7569 0.9942
0.7582 0.9942
0.7594 0.9942
0.7606 0.9943
0.7619 0.9943
0.7632 0.9943
0.7645 0.9943
0.7657 0.9943
0.7670 0.9943
0.7682 0.9944
0.7695 0.9944
0.7707 0.9944
0.7720 0.9945
0.7732 0.9945
0.7744 0.9946
0.7757 0.9946
0.7769 0.9946
0.7781 0.9947
0.7793 0.9948
0.7806 0.9948
0.7818 0.9948
0.7831 0.9948
0.7844 0.9949
0.7856 0.9949
0.7869 0.9949
0.7882 0.9949
0.7894 0.9949
0.7907 0.9949
0.7919 0.9950
0.7932 0.9950
0.7944 0.9951
0.7956 0.9951
0.7969 0.9952
0.7981 0.9952
0.7993 0.9952
0.8006 0.9952
0.8019 0.9953
0.8031 0.9953
0.8043 0.9954
0.8056 0.9954
0.8068 0.9955
0.8081 0.9955
0.8093 0.9955
0.8106 0.9955
0.8118 0.9956
0.8130 0.9956
0.8143 0.9956
0.8156 0.9956
0.8168 0.9957
0.8180 0.9957
0.8193 0.9957
0.8206 0.9957
0.8218 0.9958
0.8231 0.9958
0.8244 0.9958
0.8256 0.9959
0.8269 0.9959
0.8281 0.9959
0.8294 0.9959
0.8307 0.9959
0.8319 0.9959
0.8332 0.9959
0.8344 0.9960
0.8357 0.9960
0.8370 0.9960
0.8382 0.9960
0.8395 0.9961
0.8407 0.9961
0.8420 0.9961
0.8433 0.9961
0.8445 0.9962
0.8457 0.9962
0.8470 0.9963
0.8482 0.9963
0.8495 0.9963
0.8507 0.9963
0.8520 0.9963
0.8533 0.9964
0.8545 0.9964
0.8558 0.9964
0.8570 0.9965
0.8582 0.9965
0.8595 0.9965
0.8607 0.9966
0.8620 0.9966
0.8632 0.9966
0.8645 0.9967
0.8657 0.9967
0.8670 0.9967
0.8682 0.9968
0.8695 0.9968
0.8707 0.9968
0.8720 0.9968
0.8732 0.9969
0.8745 0.9969
0.8757 0.9969
0.8770 0.9970
0.8782 0.9970
0.8795 0.9970
0.8807 0.9970
0.8820 0.9971
0.8832 0.9971
0.8845 0.9971
0.8858 0.9971
0.8870 0.9971
0.8883 0.9971
0.8896 0.9972
0.8908 0.9972
0.8921 0.9972
0.8933 0.9972
0.8946 0.9973
0.8958 0.9973
0.8971 0.9974
0.8983 0.9974
0.8995 0.9974
0.9008 0.9974
0.9021 0.9974
0.9034 0.9974
0.9046 0.9975
0.9059 0.9975
0.9071 0.9976
0.9083 0.9976
0.9096 0.9976
0.9108 0.9977
0.9120 0.9977
0.9133 0.9978
0.9145 0.9978
0.9158 0.9978
0.9171 0.9978
0.9183 0.9978
0.9196 0.9979
0.9209 0.9979
0.9221 0.9979
0.9233 0.9980
0.9246 0.9980
0.9259 0.9980
0.9272 0.9980
0.9284 0.9980
0.9297 0.9980
0.9310 0.9980
0.9323 0.9980
0.9335 0.9980
0.9348 0.9981
0.9360 0.9981
0.9373 0.9981
0.9385 0.9981
0.9398 0.9982
0.9410 0.9982
0.9423 0.9982
0.9435 0.9983
0.9447 0.9983
0.9460 0.9984
0.9473 0.9984
0.9485 0.9984
0.9497 0.9984
0.9510 0.9985
0.9522 0.9985
0.9535 0.9985
0.9547 0.9986
0.9560 0.9986
0.9572 0.9986
0.9585 0.9986
0.9597 0.9987
0.9610 0.9987
0.9623 0.9987
0.9635 0.9988
0.9647 0.9988
0.9660 0.9989
0.9672 0.9989
0.9685 0.9989
0.9697 0.9989
0.9710 0.9990
0.9723 0.9990
0.9735 0.9990
0.9748 0.9990
0.9760 0.9990
0.9773 0.9991
0.9785 0.9991
0.9798 0.9991
0.9810 0.9992
0.9822 0.9992
0.9835 0.9992
0.9848 0.9993
0.9860 0.9993
0.9873 0.9993
0.9885 0.9994
0.9897 0.9994
0.9910 0.9994
0.9922 0.9995
0.9933 0.9996
0.9946 0.9997
0.9958 0.9998
0.9970 0.9998
0.9983 0.9998
0.9995 0.9999


==> figs/response/data/curve_yo_10.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1575
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1639
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1703
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1767
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1831
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1895
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1959
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2023
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2087
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2151
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2215
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2279
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2343
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2407
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2471
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2535
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2599
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2663
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2727
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2791
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2855
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2919
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2983
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3047
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3111
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3175
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3239
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3303
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3367
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3431
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3495
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3559
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3610
0.0000 0.3623
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3674
0.0000 0.3687
0.0000 0.3699
0.0000 0.3712
0.0000 0.3725
0.0000 0.3738
0.0000 0.3751
0.0000 0.3763
0.0000 0.3776
0.0000 0.3789
0.0000 0.3802
0.0000 0.3815
0.0000 0.3827
0.0000 0.3840
0.0000 0.3853
0.0000 0.3866
0.0000 0.3879
0.0000 0.3891
0.0000 0.3904
0.0000 0.3917
0.0000 0.3930
0.0000 0.3943
0.0000 0.3955
0.0000 0.3968
0.0000 0.3981
0.0000 0.3994
0.0000 0.4007
0.0000 0.4019
0.0000 0.4032
0.0000 0.4045
0.0000 0.4058
0.0000 0.4070
0.0000 0.4083
0.0000 0.4096
0.0000 0.4109
0.0000 0.4122
0.0000 0.4134
0.0000 0.4147
0.0000 0.4160
0.0000 0.4173
0.0000 0.4186
0.0000 0.4198
0.0000 0.4211
0.0000 0.4224
0.0000 0.4237
0.0000 0.4250
0.0000 0.4262
0.0000 0.4275
0.0000 0.4288
0.0000 0.4301
0.0000 0.4314
0.0000 0.4326
0.0000 0.4339
0.0000 0.4352
0.0000 0.4365
0.0000 0.4378
0.0000 0.4390
0.0000 0.4403
0.0000 0.4416
0.0000 0.4429
0.0000 0.4442
0.0000 0.4454
0.0000 0.4467
0.0000 0.4480
0.0000 0.4493
0.0000 0.4506
0.0000 0.4518
0.0000 0.4531
0.0000 0.4544
0.0000 0.4557
0.0000 0.4570
0.0000 0.4582
0.0000 0.4595
0.0000 0.4608
0.0000 0.4621
0.0000 0.4634
0.0000 0.4646
0.0000 0.4659
0.0000 0.4672
0.0000 0.4685
0.0000 0.4698
0.0000 0.4710
0.0000 0.4723
0.0000 0.4736
0.0000 0.4749
0.0000 0.4762
0.0000 0.4774
0.0000 0.4787
0.0000 0.4800
0.0000 0.4813
0.0000 0.4826
0.0000 0.4838
0.0000 0.4851
0.0000 0.4864
0.0000 0.4877
0.0000 0.4890
0.0000 0.4902
0.0000 0.4915
0.0000 0.4928
0.0000 0.4941
0.0000 0.4954
0.0000 0.4966
0.0000 0.4979
0.0000 0.4992
0.0000 0.5005
0.0000 0.5017
0.0000 0.5030
0.0000 0.5043
0.0000 0.5056
0.0000 0.5069
0.0000 0.5081
0.0000 0.5094
0.0000 0.5107
0.0000 0.5120
0.0000 0.5133
0.0000 0.5145
0.0000 0.5158
0.0000 0.5171
0.0000 0.5184
0.0000 0.5197
0.0000 0.5209
0.0000 0.5222
0.0000 0.5235
0.0000 0.5248
0.0000 0.5261
0.0000 0.5273
0.0000 0.5286
0.0000 0.5299
0.0000 0.5312
0.0000 0.5325
0.0000 0.5337
0.0000 0.5350
0.0000 0.5363
0.0000 0.5376
0.0000 0.5389
0.0000 0.5401
0.0000 0.5414
0.0000 0.5427
0.0000 0.5440
0.0000 0.5453
0.0000 0.5465
0.0000 0.5478
0.0000 0.5491
0.0000 0.5504
0.0000 0.5517
0.0000 0.5529
0.0000 0.5542
0.0000 0.5555
0.0000 0.5568
0.0000 0.5581
0.0000 0.5593
0.0000 0.5606
0.0000 0.5619
0.0000 0.5632
0.0000 0.5645
0.0000 0.5657
0.0000 0.5670
0.0000 0.5683
0.0000 0.5696
0.0000 0.5709
0.0000 0.5721
0.0000 0.5734
0.0000 0.5747
0.0001 0.5760
0.0001 0.5772
0.0001 0.5785
0.0001 0.5798
0.0001 0.5811
0.0001 0.5824
0.0001 0.5836
0.0001 0.5849
0.0001 0.5862
0.0001 0.5875
0.0001 0.5888
0.0001 0.5900
0.0001 0.5913
0.0001 0.5926
0.0001 0.5939
0.0001 0.5952
0.0001 0.5964
0.0001 0.5977
0.0001 0.5990
0.0001 0.6003
0.0001 0.6016
0.0001 0.6028
0.0001 0.6041
0.0001 0.6054
0.0001 0.6067
0.0001 0.6080
0.0001 0.6092
0.0001 0.6105
0.0001 0.6118
0.0001 0.6131
0.0001 0.6144
0.0001 0.6156
0.0001 0.6169
0.0001 0.6182
0.0001 0.6195
0.0001 0.6208
0.0001 0.6220
0.0001 0.6233
0.0001 0.6246
0.0001 0.6259
0.0001 0.6272
0.0001 0.6284
0.0001 0.6297
0.0001 0.6310
0.0001 0.6323
0.0001 0.6335
0.0001 0.6348
0.0001 0.6361
0.0001 0.6374
0.0001 0.6387
0.0001 0.6399
0.0001 0.6412
0.0001 0.6425
0.0001 0.6438
0.0001 0.6450
0.0001 0.6463
0.0001 0.6476
0.0001 0.6489
0.0001 0.6502
0.0001 0.6514
0.0001 0.6527
0.0001 0.6540
0.0001 0.6553
0.0001 0.6566
0.0001 0.6578
0.0001 0.6591
0.0001 0.6604
0.0001 0.6617
0.0001 0.6630
0.0001 0.6642
0.0001 0.6655
0.0001 0.6668
0.0001 0.6681
0.0001 0.6694
0.0001 0.6706
0.0001 0.6719
0.0001 0.6732
0.0001 0.6745
0.0001 0.6758
0.0001 0.6770
0.0001 0.6783
0.0001 0.6796
0.0001 0.6809
0.0001 0.6822
0.0001 0.6834
0.0001 0.6847
0.0001 0.6860
0.0001 0.6873
0.0001 0.6886
0.0001 0.6898
0.0001 0.6911
0.0001 0.6924
0.0001 0.6937
0.0001 0.6949
0.0001 0.6962
0.0001 0.6975
0.0001 0.6988
0.0001 0.7001
0.0001 0.7013
0.0001 0.7026
0.0002 0.7039
0.0002 0.7051
0.0002 0.7064
0.0002 0.7077
0.0002 0.7090
0.0002 0.7103
0.0002 0.7115
0.0002 0.7128
0.0002 0.7141
0.0002 0.7154
0.0002 0.7166
0.0002 0.7179
0.0002 0.7192
0.0002 0.7204
0.0002 0.7217
0.0002 0.7230
0.0002 0.7243
0.0002 0.7256
0.0002 0.7268
0.0002 0.7281
0.0002 0.7294
0.0002 0.7307
0.0002 0.7320
0.0002 0.7332
0.0002 0.7345
0.0002 0.7358
0.0003 0.7370
0.0003 0.7383
0.0003 0.7396
0.0003 0.7409
0.0003 0.7421
0.0003 0.7434
0.0003 0.7447
0.0003 0.7460
0.0003 0.7472
0.0003 0.7485
0.0003 0.7498
0.0003 0.7511
0.0003 0.7523
0.0003 0.7536
0.0003 0.7549
0.0003 0.7562
0.0003 0.7574
0.0003 0.7587
0.0004 0.7600
0.0004 0.7613
0.0004 0.7625
0.0004 0.7638
0.0004 0.7651
0.0004 0.7664
0.0004 0.7676
0.0004 0.7689
0.0004 0.7702
0.0004 0.7715
0.0004 0.7727
0.0004 0.7740
0.0004 0.7753
0.0004 0.7765
0.0004 0.7778
0.0004 0.7791
0.0005 0.7804
0.0005 0.7816
0.0005 0.7829
0.0005 0.7842
0.0005 0.7854
0.0005 0.7867
0.0006 0.7879
0.0006 0.7892
0.0006 0.7905
0.0006 0.7917
0.0006 0.7930
0.0006 0.7943
0.0006 0.7955
0.0006 0.7968
0.0006 0.7981
0.0006 0.7994
0.0007 0.8006
0.0007 0.8019
0.0007 0.8031
0.0007 0.8044
0.0008 0.8057
0.0008 0.8069
0.0009 0.8081
0.0009 0.8094
0.0009 0.8107
0.0009 0.8119
0.0009 0.8132
0.0010 0.8144
0.0010 0.8157
0.0010 0.8169
0.0011 0.8182
0.0011 0.8194
0.0011 0.8207
0.0011 0.8219
0.0012 0.8232
0.0012 0.8244
0.0012 0.8257
0.0012 0.8270
0.0013 0.8282
0.0014 0.8293
0.0015 0.8306
0.0015 0.8318
0.0016 0.8330
0.0016 0.8342
0.0016 0.8355
0.0017 0.8367
0.0018 0.8379
0.0018 0.8391
0.0019 0.8404
0.0019 0.8416
0.0020 0.8428
0.0020 0.8441
0.0021 0.8453
0.0022 0.8465
0.0023 0.8476
0.0024 0.8488
0.0025 0.8500
0.0026 0.8512
0.0027 0.8523
0.0029 0.8534
0.0030 0.8546
0.0030 0.8559
0.0032 0.8570
0.0033 0.8582
0.0035 0.8593
0.0036 0.8604
0.0037 0.8616
0.0039 0.8627
0.0041 0.8638
0.0041 0.8650
0.0042 0.8662
0.0044 0.8673
0.0046 0.8684
0.0047 0.8695
0.0049 0.8706
0.0051 0.8718
0.0053 0.8728
0.0055 0.8739
0.0057 0.8750
0.0058 0.8761
0.0060 0.8773
0.0062 0.8783
0.0064 0.8794
0.0065 0.8805
0.0069 0.8815
0.0071 0.8826
0.0073 0.8836
0.0075 0.8847
0.0077 0.8858
0.0078 0.8869
0.0080 0.8880
0.0083 0.8890
0.0086 0.8900
0.0089 0.8910
0.0093 0.8919
0.0095 0.8929
0.0098 0.8939
0.0100 0.8950
0.0102 0.8960
0.0106 0.8969
0.0111 0.8978
0.0115 0.8986
0.0118 0.8996
0.0123 0.9004
0.0127 0.9013
0.0131 0.9021
0.0136 0.9029
0.0141 0.9036
0.0145 0.9045
0.0150 0.9053
0.0155 0.9061
0.0159 0.9070
0.0163 0.9078
0.0167 0.9087
0.0172 0.9095
0.0176 0.9104
0.0181 0.9112
0.0186 0.9120
0.0190 0.9128
0.0197 0.9135
0.0203 0.9141
0.0208 0.9149
0.0213 0.9156
0.0220 0.9163
0.0225 0.9170
0.0232 0.9177
0.0237 0.9184
0.0243 0.9191
0.0249 0.9198
0.0254 0.9206
0.0261 0.9212
0.0267 0.9218
0.0274 0.9224
0.0280 0.9231
0.0286 0.9237
0.0292 0.9244
0.0299 0.9250
0.0305 0.9256
0.0312 0.9262
0.0319 0.9268
0.0327 0.9273
0.0332 0.9281
0.0339 0.9287
0.0346 0.9292
0.0352 0.9300
0.0358 0.9306
0.0366 0.9311
0.0372 0.9318
0.0382 0.9321
0.0389 0.9326
0.0398 0.9331
0.0403 0.9338
0.0411 0.9343
0.0420 0.9347
0.0426 0.9353
0.0434 0.9358
0.0441 0.9364
0.0450 0.9368
0.0456 0.9374
0.0465 0.9379
0.0473 0.9383
0.0481 0.9388
0.0488 0.9394
0.0496 0.9398
0.0504 0.9404
0.0512 0.9408
0.0519 0.9414
0.0528 0.9418
0.0538 0.9421
0.0547 0.9424
0.0555 0.9430
0.0563 0.9434
0.0571 0.9438
0.0581 0.9442
0.0589 0.9446
0.0598 0.9450
0.0606 0.9455
0.0615 0.9459
0.0624 0.9462
0.0634 0.9466
0.0643 0.9470
0.0651 0.9474
0.0661 0.9476
0.0670 0.9481
0.0679 0.9485
0.0687 0.9489
0.0697 0.9492
0.0706 0.9496
0.0716 0.9499
0.0726 0.9502
0.0735 0.9505
0.0745 0.9508
0.0754 0.9512
0.0764 0.9514
0.0774 0.9517
0.0785 0.9520
0.0794 0.9523
0.0804 0.9525
0.0815 0.9527
0.0826 0.9530
0.0835 0.9533
0.0845 0.9536
0.0855 0.9539
0.0865 0.9541
0.0875 0.9544
0.0886 0.9546
0.0896 0.9549
0.0905 0.9553
0.0917 0.9554
0.0927 0.9556
0.0938 0.9558
0.0949 0.9560
0.0960 0.9562
0.0969 0.9565
0.0981 0.9567
0.0992 0.9568
0.1001 0.9572
0.1012 0.9573
0.1022 0.9576
0.1033 0.9578
0.1044 0.9580
0.1055 0.9582
0.1066 0.9584
0.1077 0.9586
0.1087 0.9589
0.1097 0.9591
0.1109 0.9592
0.1119 0.9594
0.1129 0.9598
0.1140 0.9600
0.1150 0.9602
0.1160 0.9605
0.1170 0.9607
0.1181 0.9610
0.1191 0.9612
0.1202 0.9614
0.1211 0.9618
0.1222 0.9620
0.1232 0.9623
0.1243 0.9625
0.1254 0.9626
0.1264 0.9629
0.1275 0.9631
0.1285 0.9634
0.1297 0.9634
0.1307 0.9637
0.1318 0.9639
0.1329 0.9641
0.1339 0.9643
0.1351 0.9645
0.1362 0.9646
0.1373 0.9648
0.1384 0.9650
0.1396 0.9650
0.1408 0.9651
0.1419 0.9653
0.1430 0.9655
0.1440 0.9657
0.1452 0.9659
0.1462 0.9662
0.1473 0.9663
0.1485 0.9664
0.1497 0.9664
0.1509 0.9666
0.1519 0.9668
0.1530 0.9670
0.1540 0.9673
0.1551 0.9675
0.1562 0.9677
0.1573 0.9678
0.1585 0.9679
0.1596 0.9681
0.1607 0.9683
0.1618 0.9684
0.1630 0.9686
0.1640 0.9688
0.1651 0.9690
0.1663 0.9691
0.1674 0.9692
0.1686 0.9693
0.1697 0.9695
0.1708 0.9697
0.1720 0.9697
0.1732 0.9698
0.1743 0.9700
0.1754 0.9702
0.1767 0.9702
0.1778 0.9704
0.1789 0.9706
0.1799 0.9708
0.1811 0.9709
0.1821 0.9712
0.1834 0.9712
0.1845 0.9714
0.1857 0.9715
0.1868 0.9716
0.1879 0.9718
0.1891 0.9719
0.1902 0.9721
0.1913 0.9722
0.1925 0.9723
0.1937 0.9724
0.1948 0.9726
0.1960 0.9727
0.1970 0.9729
0.1981 0.9731
0.1993 0.9732
0.2005 0.9733
0.2017 0.9734
0.2028 0.9735
0.2040 0.9736
0.2052 0.9737
0.2064 0.9738
0.2076 0.9739
0.2087 0.9740
0.2099 0.9741
0.2110 0.9743
0.2121 0.9744
0.2134 0.9745
0.2145 0.9746
0.2157 0.9747
0.2169 0.9748
0.2181 0.9749
0.2192 0.9751
0.2204 0.9752
0.2215 0.9754
0.2227 0.9754
0.2238 0.9755
0.2250 0.9757
0.2262 0.9757
0.2274 0.9758
0.2286 0.9759
0.2297 0.9760
0.2309 0.9761
0.2321 0.9762
0.2333 0.9763
0.2344 0.9765
0.2356 0.9766
0.2368 0.9767
0.2380 0.9768
0.2392 0.9768
0.2404 0.9769
0.2417 0.9769
0.2429 0.9770
0.2441 0.9771
0.2453 0.9772
0.2465 0.9772
0.2477 0.9773
0.2488 0.9774
0.2500 0.9775
0.2512 0.9776
0.2524 0.9777
0.2536 0.9778
0.2548 0.9779
0.2560 0.9780
0.2572 0.9780
0.2584 0.9781
0.2596 0.9782
0.2608 0.9783
0.2620 0.9783
0.2631 0.9785
0.2643 0.9786
0.2655 0.9787
0.2667 0.9788
0.2679 0.9789
0.2690 0.9791
0.2702 0.9791
0.2714 0.9792
0.2727 0.9792
0.2738 0.9793
0.2750 0.9794
0.2762 0.9795
0.2774 0.9795
0.2785 0.9798
0.2796 0.9800
0.2807 0.9801
0.2819 0.9802
0.2831 0.9803
0.2843 0.9804
0.2855 0.9805
0.2867 0.9806
0.2879 0.9806
0.2891 0.9807
0.2903 0.9807
0.2915 0.9809
0.2928 0.9809
0.2940 0.9809
0.2953 0.9809
0.2965 0.9810
0.2977 0.9810
0.2990 0.9810
0.3002 0.9811
0.3014 0.9812
0.3026 0.9812
0.3038 0.9813
0.3050 0.9814
0.3062 0.9815
0.3074 0.9816
0.3087 0.9816
0.3099 0.9817
0.3110 0.9818
0.3122 0.9819
0.3134 0.9819
0.3146 0.9821
0.3158 0.9822
0.3170 0.9823
0.3182 0.9823
0.3194 0.9824
0.3206 0.9824
0.3218 0.9826
0.3230 0.9826
0.3242 0.9827
0.3254 0.9828
0.3265 0.9829
0.3278 0.9830
0.3290 0.9831
0.3302 0.9831
0.3314 0.9832
0.3326 0.9833
0.3338 0.9834
0.3349 0.9835
0.3361 0.9836
0.3373 0.9837
0.3385 0.9838
0.3397 0.9839
0.3409 0.9839
0.3422 0.9839
0.3434 0.9840
0.3446 0.9840
0.3459 0.9841
0.3471 0.9841
0.3483 0.9842
0.3496 0.9842
0.3508 0.9843
0.3520 0.9843
0.3532 0.9845
0.3544 0.9845
0.3556 0.9846
0.3567 0.9847
0.3579 0.9848
0.3592 0.9848
0.3604 0.9849
0.3616 0.9849
0.3629 0.9850
0.3641 0.9851
0.3653 0.9851
0.3665 0.9852
0.3677 0.9853
0.3690 0.9853
0.3702 0.9853
0.3714 0.9854
0.3727 0.9854
0.3739 0.9855
0.3752 0.9855
0.3764 0.9856
0.3776 0.9856
0.3788 0.9857
0.3800 0.9858
0.3812 0.9858
0.3825 0.9859
0.3837 0.9859
0.3849 0.9860
0.3862 0.9860
0.3874 0.9860
0.3886 0.9861
0.3899 0.9861
0.3911 0.9862
0.3924 0.9862
0.3936 0.9863
0.3948 0.9864
0.3959 0.9865
0.3972 0.9865
0.3983 0.9866
0.3996 0.9867
0.4008 0.9867
0.4020 0.9868
0.4032 0.9869
0.4044 0.9870
0.4056 0.9871
0.4068 0.9871
0.4080 0.9872
0.4093 0.9872
0.4106 0.9872
0.4118 0.9873
0.4130 0.9873
0.4142 0.9874
0.4155 0.9874
0.4166 0.9875
0.4179 0.9876
0.4191 0.9876
0.4204 0.9876
0.4216 0.9877
0.4228 0.9878
0.4241 0.9878
0.4253 0.9879
0.4265 0.9879
0.4278 0.9879
0.4290 0.9880
0.4302 0.9880
0.4315 0.9881
0.4327 0.9881
0.4339 0.9882
0.4352 0.9882
0.4364 0.9882
0.4377 0.9883
0.4389 0.9883
0.4402 0.9883
0.4414 0.9884
0.4426 0.9885
0.4438 0.9885
0.4451 0.9886
0.4463 0.9886
0.4476 0.9886
0.4488 0.9887
0.4500 0.9888
0.4512 0.9888
0.4524 0.9889
0.4537 0.9889
0.4550 0.9889
0.4562 0.9889
0.4574 0.9890
0.4587 0.9890
0.4599 0.9891
0.4611 0.9891
0.4624 0.9891
0.4637 0.9892
0.4649 0.9892
0.4661 0.9893
0.4674 0.9893
0.4686 0.9894
0.4698 0.9894
0.4711 0.9894
0.4723 0.9895
0.4735 0.9896
0.4748 0.9896
0.4760 0.9896
0.4773 0.9896
0.4785 0.9897
0.4797 0.9898
0.4809 0.9898
0.4822 0.9898
0.4834 0.9899
0.4846 0.9899
0.4859 0.9900
0.4871 0.9900
0.4884 0.9901
0.4896 0.9901
0.4908 0.9901
0.4920 0.9902
0.4932 0.9903
0.4945 0.9903
0.4957 0.9904
0.4969 0.9905
0.4982 0.9905
0.4995 0.9905
0.5007 0.9905
0.5019 0.9906
0.5032 0.9906
0.5044 0.9906
0.5056 0.9907
0.5069 0.9908
0.5081 0.9908
0.5093 0.9909
0.5105 0.9909
0.5118 0.9909
0.5130 0.9910
0.5142 0.9911
0.5154 0.9912
0.5166 0.9912
0.5179 0.9912
0.5191 0.9913
0.5204 0.9913
0.5216 0.9913
0.5229 0.9914
0.5241 0.9914
0.5253 0.9915
0.5266 0.9915
0.5278 0.9915
0.5291 0.9916
0.5303 0.9917
0.5315 0.9917
0.5327 0.9918
0.5340 0.9918
0.5353 0.9918
0.5366 0.9918
0.5378 0.9918
0.5389 0.9920
0.5401 0.9920
0.5414 0.9921
0.5426 0.9921
0.5439 0.9921
0.5452 0.9921
0.5465 0.9921
0.5477 0.9921
0.5490 0.9922
0.5502 0.9922
0.5514 0.9923
0.5526 0.9923
0.5539 0.9924
0.5551 0.9924
0.5564 0.9924
0.5577 0.9924
0.5589 0.9925
0.5602 0.9925
0.5615 0.9925
0.5627 0.9925
0.5639 0.9926
0.5652 0.9926
0.5664 0.9927
0.5676 0.9927
0.5689 0.9927
0.5701 0.9928
0.5714 0.9928
0.5727 0.9928
0.5739 0.9928
0.5752 0.9928
0.5764 0.9929
0.5776 0.9929
0.5789 0.9930
0.5801 0.9931
0.5813 0.9931
0.5826 0.9931
0.5838 0.9932
0.5850 0.9932
0.5862 0.9933
0.5875 0.9934
0.5887 0.9934
0.5900 0.9934
0.5913 0.9934
0.5925 0.9934
0.5937 0.9935
0.5950 0.9935
0.5963 0.9935
0.5975 0.9935
0.5988 0.9935
0.6000 0.9936
0.6013 0.9936
0.6025 0.9937
0.6038 0.9937
0.6051 0.9937
0.6063 0.9937
0.6076 0.9937
0.6089 0.9937
0.6102 0.9937
0.6114 0.9937
0.6126 0.9938
0.6139 0.9938
0.6152 0.9938
0.6164 0.9939
0.6176 0.9939
0.6188 0.9940
0.6200 0.9941
0.6213 0.9941
0.6225 0.9942
0.6237 0.9942
0.6250 0.9942
0.6262 0.9943
0.6275 0.9943
0.6288 0.9943
0.6300 0.9943
0.6313 0.9943
0.6326 0.9943
0.6339 0.9943
0.6351 0.9943
0.6364 0.9944
0.6376 0.9944
0.6389 0.9944
0.6402 0.9944
0.6414 0.9944
0.6427 0.9945
0.6439 0.9945
0.6452 0.9945
0.6465 0.9945
0.6477 0.9946
0.6489 0.9946
0.6502 0.9947
0.6514 0.9947
0.6527 0.9947
0.6539 0.9947
0.6552 0.9948
0.6565 0.9948
0.6577 0.9948
0.6590 0.9948
0.6602 0.9949
0.6615 0.9949
0.6627 0.9949
0.6640 0.9949
0.6653 0.9949
0.6665 0.9950
0.6677 0.9951
0.6689 0.9951
0.6702 0.9951
0.6714 0.9952
0.6727 0.9952
0.6739 0.9952
0.6752 0.9953
0.6764 0.9953
0.6777 0.9953
0.6789 0.9953
0.6802 0.9954
0.6814 0.9954
0.6827 0.9954
0.6839 0.9954
0.6852 0.9955
0.6864 0.9955
0.6877 0.9955
0.6890 0.9955
0.6903 0.9955
0.6915 0.9955
0.6928 0.9955
0.6940 0.9956
0.6952 0.9957
0.6965 0.9957
0.6977 0.9957
0.6990 0.9958
0.7002 0.9958
0.7015 0.9958
0.7027 0.9959
0.7039 0.9959
0.7052 0.9959
0.7065 0.9959
0.7078 0.9959
0.7090 0.9960
0.7102 0.9960
0.7115 0.9961
0.7127 0.9961
0.7140 0.9961
0.7153 0.9961
0.7165 0.9961
0.7178 0.9962
0.7190 0.9962
0.7203 0.9962
0.7215 0.9962
0.7228 0.9963
0.7241 0.9963
0.7253 0.9963
0.7266 0.9963
0.7278 0.9964
0.7290 0.9964
0.7303 0.9965
0.7315 0.9965
0.7328 0.9965
0.7340 0.9966
0.7353 0.9966
0.7365 0.9966
0.7378 0.9966
0.7391 0.9966
0.7403 0.9966
0.7416 0.9967
0.7428 0.9967
0.7441 0.9968
0.7453 0.9968
0.7465 0.9968
0.7478 0.9969
0.7490 0.9969
0.7503 0.9969
0.7516 0.9969
0.7528 0.9970
0.7541 0.9970
0.7553 0.9970
0.7566 0.9970
0.7578 0.9971
0.7591 0.9971
0.7604 0.9971
0.7617 0.9971
0.7629 0.9971
0.7641 0.9972
0.7654 0.9972
0.7666 0.9972
0.7679 0.9972
0.7692 0.9972
0.7704 0.9973
0.7717 0.9973
0.7729 0.9973
0.7742 0.9973
0.7755 0.9973
0.7767 0.9974
0.7780 0.9974
0.7792 0.9974
0.7805 0.9975
0.7818 0.9975
0.7830 0.9975
0.7843 0.9975
0.7856 0.9975
0.7868 0.9975
0.7881 0.9975
0.7894 0.9975
0.7906 0.9976
0.7919 0.9976
0.7931 0.9976
0.7944 0.9976
0.7956 0.9977
0.7968 0.9978
0.7980 0.9978
0.7993 0.9978
0.8006 0.9979
0.8018 0.9979
0.8031 0.9979
0.8044 0.9979
0.8056 0.9979
0.8069 0.9979
0.8081 0.9980
0.8094 0.9980
0.8106 0.9980
0.8119 0.9980
0.8132 0.9980
0.8144 0.9981
0.8157 0.9981
0.8170 0.9981
0.8182 0.9981
0.8195 0.9981
0.8207 0.9982
0.8220 0.9982
0.8233 0.9982
0.8246 0.9982
0.8258 0.9982
0.8271 0.9982
0.8284 0.9982
0.8297 0.9982
0.8309 0.9982
0.8322 0.9983
0.8334 0.9983
0.8347 0.9983
0.8360 0.9983
0.8373 0.9983
0.8386 0.9983
0.8398 0.9983
0.8411 0.9983
0.8423 0.9983
0.8436 0.9984
0.8448 0.9984
0.8461 0.9984
0.8474 0.9984
0.8486 0.9984
0.8499 0.9984
0.8512 0.9984
0.8524 0.9985
0.8537 0.9985
0.8550 0.9985
0.8562 0.9985
0.8575 0.9985
0.8587 0.9986
0.8600 0.9986
0.8612 0.9987
0.8625 0.9987
0.8638 0.9987
0.8650 0.9987
0.8663 0.9987
0.8676 0.9987
0.8688 0.9987
0.8701 0.9987
0.8714 0.9987
0.8726 0.9988
0.8738 0.9988
0.8751 0.9989
0.8763 0.9989
0.8776 0.9989
0.8789 0.9989
0.8801 0.9989
0.8814 0.9990
0.8826 0.9990
0.8839 0.9990
0.8852 0.9990
0.8864 0.9990
0.8877 0.9991
0.8890 0.9991
0.8902 0.9991
0.8915 0.9991
0.8928 0.9991
0.8941 0.9991
0.8953 0.9991
0.8966 0.9991
0.8978 0.9991
0.8991 0.9992
0.9004 0.9992
0.9017 0.9992
0.9029 0.9992
0.9042 0.9992
0.9055 0.9992
0.9067 0.9992
0.9080 0.9992
0.9093 0.9992
0.9105 0.9993
0.9117 0.9993
0.9130 0.9993
0.9143 0.9993
0.9156 0.9993
0.9168 0.9993
0.9181 0.9994
0.9194 0.9994
0.9207 0.9994
0.9219 0.9994
0.9232 0.9994
0.9245 0.9994
0.9258 0.9994
0.9270 0.9994
0.9283 0.9994
0.9296 0.9994
0.9309 0.9994
0.9322 0.9994
0.9334 0.9994
0.9347 0.9994
0.9360 0.9994
0.9372 0.9994
0.9385 0.9994
0.9398 0.9994
0.9411 0.9994
0.9423 0.9994
0.9436 0.9995
0.9448 0.9996
0.9461 0.9996
0.9473 0.9996
0.9486 0.9996
0.9499 0.9996
0.9511 0.9996
0.9524 0.9996
0.9537 0.9996
0.9549 0.9996
0.9562 0.9996
0.9575 0.9996
0.9588 0.9997
0.9600 0.9997
0.9613 0.9997
0.9626 0.9997
0.9638 0.9997
0.9651 0.9997
0.9664 0.9997
0.9677 0.9997
0.9689 0.9997
0.9702 0.9998
0.9715 0.9998
0.9727 0.9998
0.9740 0.9998
0.9753 0.9998
0.9765 0.9998
0.9778 0.9998
0.9791 0.9998
0.9803 0.9999
0.9816 0.9999
0.9829 0.9999
0.9841 0.9999
0.9854 0.9999
0.9867 0.9999
0.9879 0.9999
0.9892 0.9999
0.9905 0.9999
0.9918 0.9999
0.9930 0.9999
0.9943 0.9999
0.9956 1.0000
0.9969 1.0000
0.9981 1.0000
0.9994 1.0000


==> figs/response/data/curve_yo_20.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1575
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1639
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1703
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1767
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1831
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1895
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1959
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2023
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2087
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2151
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2215
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2279
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2343
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2407
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2471
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2535
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2599
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2663
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2727
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2791
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2855
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2919
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2983
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3047
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3111
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3175
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3239
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3303
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3367
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3431
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3495
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3559
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3610
0.0000 0.3623
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3674
0.0000 0.3687
0.0000 0.3699
0.0000 0.3712
0.0000 0.3725
0.0000 0.3738
0.0000 0.3751
0.0000 0.3763
0.0000 0.3776
0.0000 0.3789
0.0000 0.3802
0.0000 0.3815
0.0000 0.3827
0.0000 0.3840
0.0000 0.3853
0.0000 0.3866
0.0000 0.3879
0.0000 0.3891
0.0000 0.3904
0.0000 0.3917
0.0000 0.3930
0.0000 0.3943
0.0000 0.3955
0.0000 0.3968
0.0000 0.3981
0.0000 0.3994
0.0000 0.4007
0.0000 0.4019
0.0000 0.4032
0.0000 0.4045
0.0000 0.4058
0.0000 0.4071
0.0000 0.4083
0.0000 0.4096
0.0000 0.4109
0.0000 0.4122
0.0000 0.4135
0.0000 0.4147
0.0000 0.4160
0.0000 0.4173
0.0000 0.4186
0.0000 0.4199
0.0000 0.4211
0.0000 0.4224
0.0000 0.4237
0.0000 0.4250
0.0000 0.4262
0.0000 0.4275
0.0000 0.4288
0.0000 0.4301
0.0000 0.4314
0.0000 0.4326
0.0000 0.4339
0.0000 0.4352
0.0000 0.4365
0.0000 0.4378
0.0000 0.4390
0.0000 0.4403
0.0000 0.4416
0.0000 0.4429
0.0000 0.4442
0.0000 0.4454
0.0000 0.4467
0.0000 0.4480
0.0000 0.4493
0.0000 0.4506
0.0000 0.4518
0.0000 0.4531
0.0000 0.4544
0.0000 0.4557
0.0000 0.4570
0.0000 0.4582
0.0000 0.4595
0.0000 0.4608
0.0000 0.4621
0.0000 0.4634
0.0000 0.4646
0.0000 0.4659
0.0000 0.4672
0.0000 0.4685
0.0000 0.4698
0.0000 0.4710
0.0000 0.4723
0.0000 0.4736
0.0000 0.4749
0.0000 0.4762
0.0000 0.4774
0.0000 0.4787
0.0000 0.4800
0.0000 0.4813
0.0000 0.4826
0.0000 0.4838
0.0000 0.4851
0.0000 0.4864
0.0000 0.4877
0.0000 0.4889
0.0000 0.4902
0.0000 0.4915
0.0000 0.4928
0.0000 0.4941
0.0000 0.4953
0.0000 0.4966
0.0000 0.4979
0.0000 0.4992
0.0000 0.5005
0.0000 0.5017
0.0000 0.5030
0.0000 0.5043
0.0000 0.5056
0.0000 0.5069
0.0000 0.5081
0.0000 0.5094
0.0000 0.5107
0.0000 0.5120
0.0000 0.5133
0.0000 0.5145
0.0000 0.5158
0.0000 0.5171
0.0000 0.5184
0.0000 0.5197
0.0000 0.5209
0.0000 0.5222
0.0000 0.5235
0.0000 0.5248
0.0000 0.5261
0.0000 0.5273
0.0000 0.5286
0.0000 0.5299
0.0000 0.5312
0.0000 0.5325
0.0000 0.5337
0.0000 0.5350
0.0000 0.5363
0.0000 0.5376
0.0000 0.5389
0.0000 0.5401
0.0000 0.5414
0.0000 0.5427
0.0000 0.5440
0.0000 0.5453
0.0000 0.5465
0.0000 0.5478
0.0000 0.5491
0.0000 0.5504
0.0000 0.5517
0.0000 0.5529
0.0000 0.5542
0.0000 0.5555
0.0000 0.5568
0.0000 0.5581
0.0000 0.5593
0.0000 0.5606
0.0000 0.5619
0.0000 0.5632
0.0000 0.5645
0.0000 0.5657
0.0000 0.5670
0.0000 0.5683
0.0000 0.5696
0.0000 0.5709
0.0000 0.5721
0.0000 0.5734
0.0000 0.5747
0.0000 0.5760
0.0000 0.5773
0.0000 0.5785
0.0000 0.5798
0.0000 0.5811
0.0000 0.5824
0.0000 0.5837
0.0000 0.5849
0.0000 0.5862
0.0000 0.5875
0.0000 0.5888
0.0000 0.5901
0.0000 0.5913
0.0000 0.5926
0.0000 0.5939
0.0000 0.5952
0.0000 0.5965
0.0000 0.5977
0.0000 0.5990
0.0000 0.6003
0.0000 0.6016
0.0000 0.6029
0.0000 0.6041
0.0000 0.6054
0.0001 0.6067
0.0001 0.6080
0.0001 0.6092
0.0001 0.6105
0.0001 0.6118
0.0001 0.6131
0.0001 0.6143
0.0001 0.6156
0.0001 0.6169
0.0001 0.6182
0.0001 0.6195
0.0001 0.6207
0.0001 0.6220
0.0001 0.6233
0.0001 0.6246
0.0001 0.6259
0.0001 0.6271
0.0001 0.6284
0.0001 0.6297
0.0001 0.6310
0.0001 0.6323
0.0001 0.6335
0.0001 0.6348
0.0001 0.6361
0.0001 0.6374
0.0001 0.6387
0.0001 0.6399
0.0001 0.6412
0.0001 0.6425
0.0001 0.6438
0.0001 0.6451
0.0001 0.6463
0.0001 0.6476
0.0001 0.6489
0.0001 0.6502
0.0001 0.6515
0.0001 0.6527
0.0001 0.6540
0.0001 0.6553
0.0001 0.6566
0.0001 0.6579
0.0001 0.6591
0.0001 0.6604
0.0001 0.6617
0.0001 0.6630
0.0001 0.6643
0.0001 0.6655
0.0001 0.6668
0.0001 0.6681
0.0001 0.6694
0.0001 0.6706
0.0001 0.6719
0.0001 0.6732
0.0001 0.6745
0.0001 0.6758
0.0001 0.6770
0.0001 0.6783
0.0001 0.6796
0.0001 0.6809
0.0001 0.6822
0.0001 0.6834
0.0001 0.6847
0.0001 0.6860
0.0001 0.6873
0.0001 0.6886
0.0001 0.6898
0.0001 0.6911
0.0001 0.6924
0.0001 0.6937
0.0001 0.6949
0.0001 0.6962
0.0001 0.6975
0.0001 0.6988
0.0001 0.7001
0.0001 0.7013
0.0001 0.7026
0.0001 0.7039
0.0001 0.7052
0.0001 0.7064
0.0001 0.7077
0.0001 0.7090
0.0001 0.7103
0.0001 0.7116
0.0001 0.7128
0.0001 0.7141
0.0001 0.7154
0.0002 0.7167
0.0002 0.7179
0.0002 0.7192
0.0002 0.7205
0.0002 0.7218
0.0002 0.7231
0.0002 0.7243
0.0002 0.7256
0.0002 0.7269
0.0002 0.7282
0.0002 0.7295
0.0002 0.7307
0.0002 0.7320
0.0002 0.7333
0.0002 0.7346
0.0002 0.7359
0.0002 0.7371
0.0002 0.7384
0.0002 0.7397
0.0002 0.7410
0.0002 0.7422
0.0002 0.7435
0.0002 0.7448
0.0002 0.7460
0.0002 0.7473
0.0002 0.7486
0.0002 0.7499
0.0002 0.7512
0.0002 0.7524
0.0002 0.7537
0.0002 0.7550
0.0002 0.7563
0.0002 0.7576
0.0002 0.7588
0.0002 0.7601
0.0002 0.7614
0.0002 0.7627
0.0002 0.7640
0.0002 0.7652
0.0002 0.7665
0.0002 0.7678
0.0002 0.7691
0.0002 0.7703
0.0003 0.7716
0.0003 0.7729
0.0003 0.7741
0.0003 0.7754
0.0003 0.7767
0.0003 0.7780
0.0003 0.7792
0.0003 0.7805
0.0003 0.7818
0.0003 0.7831
0.0003 0.7843
0.0003 0.7856
0.0003 0.7869
0.0003 0.7882
0.0004 0.7894
0.0004 0.7907
0.0004 0.7920
0.0004 0.7932
0.0004 0.7945
0.0004 0.7958
0.0005 0.7970
0.0005 0.7983
0.0005 0.7995
0.0005 0.8008
0.0005 0.8021
0.0005 0.8033
0.0006 0.8046
0.0006 0.8058
0.0006 0.8071
0.0006 0.8083
0.0007 0.8096
0.0007 0.8109
0.0007 0.8121
0.0007 0.8134
0.0007 0.8146
0.0007 0.8159
0.0008 0.8172
0.0008 0.8184
0.0008 0.8197
0.0008 0.8209
0.0009 0.8222
0.0009 0.8234
0.0009 0.8247
0.0010 0.8259
0.0011 0.8271
0.0011 0.8283
0.0011 0.8296
0.0012 0.8308
0.0012 0.8321
0.0013 0.8333
0.0013 0.8345
0.0014 0.8358
0.0014 0.8370
0.0014 0.8383
0.0015 0.8395
0.0015 0.8407
0.0016 0.8420
0.0016 0.8432
0.0017 0.8444
0.0017 0.8457
0.0017 0.8470
0.0018 0.8482
0.0018 0.8494
0.0019 0.8506
0.0020 0.8518
0.0021 0.8530
0.0021 0.8542
0.0022 0.8554
0.0023 0.8566
0.0024 0.8578
0.0024 0.8590
0.0026 0.8602
0.0026 0.8615
0.0026 0.8627
0.0028 0.8638
0.0029 0.8650
0.0030 0.8661
0.0032 0.8672
0.0034 0.8683
0.0036 0.8694
0.0036 0.8706
0.0038 0.8718
0.0039 0.8729
0.0040 0.8741
0.0042 0.8752
0.0044 0.8763
0.0045 0.8774
0.0047 0.8786
0.0048 0.8797
0.0051 0.8807
0.0053 0.8817
0.0055 0.8828
0.0056 0.8840
0.0058 0.8851
0.0061 0.8861
0.0064 0.8871
0.0067 0.8881
0.0069 0.8891
0.0073 0.8900
0.0076 0.8910
0.0079 0.8920
0.0081 0.8930
0.0085 0.8940
0.0088 0.8949
0.0091 0.8958
0.0094 0.8969
0.0098 0.8977
0.0101 0.8987
0.0105 0.8996
0.0110 0.9004
0.0114 0.9012
0.0118 0.9021
0.0121 0.9031
0.0125 0.9040
0.0128 0.9050
0.0131 0.9060
0.0135 0.9069
0.0137 0.9079
0.0140 0.9089
0.0143 0.9098
0.0147 0.9108
0.0151 0.9116
0.0156 0.9124
0.0161 0.9132
0.0165 0.9141
0.0171 0.9148
0.0174 0.9157
0.0179 0.9165
0.0184 0.9173
0.0190 0.9180
0.0197 0.9185
0.0202 0.9193
0.0207 0.9201
0.0215 0.9206
0.0220 0.9214
0.0227 0.9220
0.0233 0.9226
0.0240 0.9232
0.0245 0.9240
0.0251 0.9247
0.0258 0.9253
0.0265 0.9258
0.0272 0.9264
0.0279 0.9270
0.0287 0.9275
0.0294 0.9281
0.0300 0.9287
0.0307 0.9294
0.0314 0.9299
0.0321 0.9305
0.0328 0.9311
0.0335 0.9316
0.0342 0.9323
0.0350 0.9327
0.0357 0.9332
0.0365 0.9338
0.0371 0.9344
0.0379 0.9349
0.0388 0.9353
0.0395 0.9358
0.0403 0.9364
0.0410 0.9369
0.0418 0.9374
0.0425 0.9380
0.0433 0.9385
0.0441 0.9390
0.0448 0.9396
0.0455 0.9401
0.0463 0.9406
0.0470 0.9412
0.0478 0.9416
0.0488 0.9420
0.0496 0.9424
0.0504 0.9429
0.0513 0.9433
0.0521 0.9437
0.0530 0.9441
0.0539 0.9445
0.0548 0.9449
0.0557 0.9453
0.0566 0.9457
0.0574 0.9462
0.0584 0.9465
0.0593 0.9468
0.0603 0.9471
0.0612 0.9474
0.0620 0.9479
0.0630 0.9482
0.0640 0.9485
0.0648 0.9489
0.0657 0.9494
0.0666 0.9498
0.0675 0.9502
0.0683 0.9506
0.0693 0.9509
0.0703 0.9511
0.0714 0.9514
0.0723 0.9517
0.0734 0.9519
0.0743 0.9523
0.0753 0.9526
0.0763 0.9528
0.0774 0.9530
0.0784 0.9533
0.0796 0.9534
0.0807 0.9536
0.0816 0.9539
0.0826 0.9542
0.0835 0.9546
0.0845 0.9549
0.0855 0.9552
0.0865 0.9554
0.0874 0.9558
0.0885 0.9560
0.0896 0.9562
0.0906 0.9565
0.0917 0.9567
0.0927 0.9569
0.0937 0.9572
0.0948 0.9574
0.0957 0.9577
0.0967 0.9580
0.0978 0.9582
0.0989 0.9584
0.0999 0.9587
0.1008 0.9591
0.1018 0.9593
0.1030 0.9594
0.1040 0.9597
0.1051 0.9599
0.1061 0.9602
0.1071 0.9604
0.1081 0.9607
0.1091 0.9610
0.1102 0.9612
0.1112 0.9615
0.1124 0.9616
0.1133 0.9619
0.1144 0.9621
0.1156 0.9622
0.1166 0.9624
0.1177 0.9627
0.1188 0.9628
0.1200 0.9629
0.1211 0.9631
0.1222 0.9633
0.1233 0.9635
0.1243 0.9637
0.1255 0.9638
0.1266 0.9640
0.1276 0.9642
0.1288 0.9643
0.1299 0.9645
0.1311 0.9646
0.1323 0.9647
0.1334 0.9649
0.1345 0.9650
0.1355 0.9653
0.1367 0.9654
0.1377 0.9657
0.1388 0.9659
0.1399 0.9661
0.1410 0.9662
0.1421 0.9664
0.1433 0.9665
0.1444 0.9666
0.1455 0.9668
0.1466 0.9670
0.1477 0.9672
0.1488 0.9674
0.1499 0.9676
0.1510 0.9677
0.1522 0.9679
0.1534 0.9679
0.1545 0.9681
0.1556 0.9682
0.1567 0.9684
0.1578 0.9687
0.1589 0.9688
0.1600 0.9690
0.1612 0.9691
0.1622 0.9693
0.1634 0.9694
0.1645 0.9696
0.1656 0.9697
0.1668 0.9699
0.1679 0.9700
0.1691 0.9701
0.1703 0.9702
0.1714 0.9703
0.1725 0.9705
0.1737 0.9706
0.1749 0.9707
0.1761 0.9708
0.1773 0.9709
0.1785 0.9710
0.1796 0.9711
0.1807 0.9713
0.1820 0.9713
0.1832 0.9714
0.1843 0.9716
0.1854 0.9717
0.1865 0.9719
0.1877 0.9720
0.1889 0.9721
0.1901 0.9722
0.1912 0.9723
0.1923 0.9725
0.1935 0.9726
0.1947 0.9727
0.1959 0.9728
0.1971 0.9729
0.1982 0.9730
0.1993 0.9732
0.2005 0.9733
0.2017 0.9734
0.2028 0.9736
0.2039 0.9737
0.2050 0.9739
0.2060 0.9742
0.2071 0.9744
0.2083 0.9744
0.2095 0.9745
0.2107 0.9746
0.2118 0.9748
0.2129 0.9749
0.2141 0.9750
0.2153 0.9751
0.2165 0.9752
0.2176 0.9753
0.2189 0.9754
0.2200 0.9755
0.2212 0.9756
0.2224 0.9757
0.2235 0.9758
0.2247 0.9759
0.2259 0.9760
0.2271 0.9761
0.2283 0.9762
0.2294 0.9763
0.2306 0.9764
0.2318 0.9766
0.2329 0.9767
0.2341 0.9768
0.2352 0.9769
0.2365 0.9770
0.2377 0.9771
0.2389 0.9771
0.2401 0.9772
0.2413 0.9773
0.2424 0.9774
0.2436 0.9775
0.2449 0.9776
0.2461 0.9776
0.2473 0.9777
0.2485 0.9778
0.2497 0.9778
0.2509 0.9779
0.2520 0.9781
0.2532 0.9782
0.2543 0.9783
0.2554 0.9785
0.2567 0.9786
0.2579 0.9786
0.2592 0.9786
0.2603 0.9788
0.2614 0.9789
0.2626 0.9790
0.2638 0.9791
0.2649 0.9792
0.2662 0.9793
0.2674 0.9794
0.2685 0.9795
0.2697 0.9796
0.2710 0.9796
0.2721 0.9798
0.2733 0.9799
0.2745 0.9800
0.2756 0.9801
0.2767 0.9802
0.2779 0.9804
0.2790 0.9805
0.2803 0.9806
0.2813 0.9808
0.2825 0.9808
0.2838 0.9809
0.2850 0.9809
0.2862 0.9810
0.2874 0.9811
0.2886 0.9812
0.2898 0.9812
0.2910 0.9813
0.2922 0.9815
0.2933 0.9816
0.2944 0.9817
0.2957 0.9818
0.2969 0.9818
0.2982 0.9819
0.2994 0.9819
0.3006 0.9820
0.3018 0.9820
0.3030 0.9821
0.3043 0.9821
0.3055 0.9822
0.3066 0.9824
0.3078 0.9824
0.3091 0.9825
0.3103 0.9826
0.3115 0.9826
0.3127 0.9827
0.3139 0.9828
0.3151 0.9828
0.3163 0.9829
0.3174 0.9831
0.3187 0.9831
0.3199 0.9832
0.3211 0.9832
0.3223 0.9833
0.3235 0.9834
0.3247 0.9835
0.3260 0.9835
0.3272 0.9835
0.3285 0.9835
0.3297 0.9836
0.3310 0.9836
0.3322 0.9837
0.3334 0.9837
0.3347 0.9837
0.3359 0.9838
0.3371 0.9839
0.3383 0.9839
0.3395 0.9840
0.3407 0.9841
0.3420 0.9841
0.3432 0.9842
0.3445 0.9842
0.3457 0.9842
0.3469 0.9843
0.3481 0.9844
0.3494 0.9844
0.3506 0.9845
0.3518 0.9845
0.3531 0.9845
0.3543 0.9846
0.3555 0.9847
0.3567 0.9848
0.3579 0.9848
0.3592 0.9848
0.3604 0.9849
0.3616 0.9850
0.3628 0.9850
0.3641 0.9850
0.3653 0.9851
0.3666 0.9851
0.3678 0.9852
0.3691 0.9852
0.3703 0.9852
0.3715 0.9853
0.3727 0.9854
0.3740 0.9854
0.3751 0.9855
0.3764 0.9856
0.3776 0.9856
0.3789 0.9856
0.3801 0.9857
0.3814 0.9857
0.3826 0.9858
0.3838 0.9858
0.3850 0.9859
0.3862 0.9860
0.3874 0.9861
0.3886 0.9861
0.3898 0.9862
0.3910 0.9863
0.3923 0.9863
0.3935 0.9864
0.3947 0.9864
0.3959 0.9865
0.3972 0.9865
0.3984 0.9866
0.3996 0.9867
0.4008 0.9867
0.4020 0.9868
0.4032 0.9869
0.4045 0.9869
0.4057 0.9870
0.4069 0.9870
0.4082 0.9871
0.4094 0.9871
0.4107 0.9871
0.4119 0.9872
0.4131 0.9873
0.4143 0.9873
0.4156 0.9873
0.4168 0.9874
0.4180 0.9874
0.4193 0.9875
0.4205 0.9875
0.4217 0.9876
0.4230 0.9876
0.4242 0.9877
0.4254 0.9877
0.4266 0.9878
0.4279 0.9878
0.4290 0.9880
0.4302 0.9881
0.4314 0.9881
0.4326 0.9882
0.4339 0.9882
0.4351 0.9883
0.4364 0.9883
0.4376 0.9883
0.4388 0.9884
0.4401 0.9884
0.4414 0.9884
0.4426 0.9884
0.4439 0.9884
0.4451 0.9885
0.4464 0.9885
0.4476 0.9886
0.4489 0.9886
0.4501 0.9886
0.4514 0.9886
0.4526 0.9887
0.4538 0.9888
0.4550 0.9889
0.4562 0.9889
0.4574 0.9890
0.4587 0.9890
0.4599 0.9891
0.4612 0.9891
0.4624 0.9891
0.4636 0.9892
0.4649 0.9892
0.4661 0.9893
0.4674 0.9893
0.4687 0.9893
0.4699 0.9893
0.4711 0.9894
0.4724 0.9894
0.4736 0.9894
0.4748 0.9895
0.4761 0.9895
0.4774 0.9895
0.4786 0.9896
0.4798 0.9896
0.4811 0.9897
0.4823 0.9897
0.4835 0.9898
0.4848 0.9898
0.4860 0.9898
0.4873 0.9899
0.4885 0.9899
0.4897 0.9900
0.4910 0.9900
0.4923 0.9900
0.4935 0.9900
0.4948 0.9900
0.4960 0.9901
0.4973 0.9901
0.4985 0.9901
0.4998 0.9902
0.5010 0.9902
0.5022 0.9903
0.5035 0.9903
0.5048 0.9903
0.5060 0.9903
0.5073 0.9904
0.5085 0.9904
0.5097 0.9904
0.5110 0.9905
0.5122 0.9905
0.5135 0.9905
0.5148 0.9905
0.5160 0.9905
0.5173 0.9906
0.5186 0.9906
0.5198 0.9906
0.5210 0.9907
0.5222 0.9907
0.5235 0.9908
0.5247 0.9909
0.5259 0.9909
0.5272 0.9909
0.5284 0.9909
0.5297 0.9910
0.5309 0.9910
0.5321 0.9911
0.5334 0.9911
0.5346 0.9912
0.5359 0.9912
0.5371 0.9912
0.5383 0.9913
0.5396 0.9913
0.5409 0.9913
0.5421 0.9913
0.5433 0.9914
0.5446 0.9914
0.5458 0.9915
0.5471 0.9915
0.5483 0.9915
0.5496 0.9916
0.5508 0.9916
0.5520 0.9917
0.5533 0.9917
0.5545 0.9918
0.5557 0.9918
0.5570 0.9918
0.5582 0.9919
0.5594 0.9919
0.5607 0.9920
0.5619 0.9920
0.5632 0.9921
0.5644 0.9921
0.5656 0.9922
0.5668 0.9922
0.5681 0.9922
0.5694 0.9922
0.5706 0.9923
0.5718 0.9924
0.5730 0.9924
0.5743 0.9924
0.5755 0.9925
0.5768 0.9925
0.5780 0.9926
0.5792 0.9926
0.5805 0.9927
0.5817 0.9927
0.5830 0.9927
0.5843 0.9927
0.5855 0.9928
0.5868 0.9928
0.5880 0.9928
0.5893 0.9928
0.5905 0.9928
0.5918 0.9929
0.5930 0.9930
0.5942 0.9930
0.5955 0.9930
0.5967 0.9930
0.5980 0.9931
0.5993 0.9931
0.6005 0.9931
0.6018 0.9931
0.6030 0.9932
0.6043 0.9932
0.6055 0.9932
0.6068 0.9932
0.6080 0.9933
0.6093 0.9933
0.6105 0.9933
0.6117 0.9934
0.6129 0.9935
0.6142 0.9935
0.6154 0.9936
0.6167 0.9936
0.6179 0.9936
0.6191 0.9937
0.6203 0.9938
0.6216 0.9938
0.6228 0.9938
0.6241 0.9939
0.6253 0.9939
0.6266 0.9939
0.6278 0.9940
0.6291 0.9940
0.6303 0.9940
0.6315 0.9941
0.6327 0.9942
0.6340 0.9942
0.6353 0.9942
0.6365 0.9942
0.6378 0.9943
0.6390 0.9943
0.6403 0.9943
0.6416 0.9943
0.6428 0.9943
0.6441 0.9943
0.6453 0.9944
0.6466 0.9944
0.6478 0.9944
0.6491 0.9945
0.6503 0.9945
0.6516 0.9945
0.6528 0.9945
0.6541 0.9946
0.6553 0.9946
0.6566 0.9946
0.6578 0.9947
0.6590 0.9947
0.6603 0.9948
0.6615 0.9948
0.6628 0.9948
0.6640 0.9949
0.6653 0.9949
0.6665 0.9950
0.6677 0.9950
0.6690 0.9950
0.6703 0.9950
0.6715 0.9951
0.6727 0.9951
0.6740 0.9952
0.6753 0.9952
0.6765 0.9952
0.6778 0.9952
0.6790 0.9953
0.6803 0.9953
0.6815 0.9953
0.6828 0.9953
0.6840 0.9954
0.6853 0.9954
0.6866 0.9954
0.6878 0.9954
0.6891 0.9954
0.6904 0.9954
0.6916 0.9954
0.6929 0.9954
0.6942 0.9955
0.6954 0.9955
0.6966 0.9955
0.6979 0.9955
0.6992 0.9956
0.7004 0.9956
0.7017 0.9956
0.7029 0.9957
0.7041 0.9958
0.7054 0.9958
0.7066 0.9958
0.7079 0.9958
0.7091 0.9958
0.7104 0.9958
0.7117 0.9958
0.7129 0.9959
0.7142 0.9959
0.7154 0.9959
0.7167 0.9959
0.7180 0.9960
0.7192 0.9960
0.7205 0.9960
0.7218 0.9960
0.7230 0.9961
0.7242 0.9961
0.7255 0.9962
0.7267 0.9962
0.7280 0.9962
0.7293 0.9962
0.7305 0.9962
0.7318 0.9962
0.7331 0.9962
0.7343 0.9963
0.7356 0.9963
0.7368 0.9963
0.7381 0.9963
0.7393 0.9964
0.7406 0.9964
0.7418 0.9965
0.7430 0.9965
0.7443 0.9965
0.7455 0.9966
0.7468 0.9966
0.7480 0.9966
0.7493 0.9967
0.7505 0.9967
0.7518 0.9967
0.7530 0.9967
0.7543 0.9968
0.7556 0.9968
0.7568 0.9968
0.7581 0.9968
0.7593 0.9969
0.7606 0.9969
0.7618 0.9969
0.7631 0.9969
0.7644 0.9969
0.7656 0.9969
0.7669 0.9970
0.7682 0.9970
0.7694 0.9970
0.7707 0.9970
0.7719 0.9971
0.7731 0.9971
0.7744 0.9972
0.7756 0.9972
0.7769 0.9972
0.7782 0.9972
0.7794 0.9972
0.7807 0.9973
0.7820 0.9973
0.7832 0.9973
0.7845 0.9973
0.7858 0.9973
0.7870 0.9973
0.7883 0.9973
0.7896 0.9973
0.7909 0.9973
0.7921 0.9974
0.7934 0.9974
0.7946 0.9974
0.7959 0.9974
0.7971 0.9974
0.7984 0.9975
0.7996 0.9975
0.8009 0.9975
0.8021 0.9976
0.8034 0.9976
0.8047 0.9976
0.8059 0.9977
0.8072 0.9977
0.8084 0.9977
0.8097 0.9977
0.8109 0.9977
0.8122 0.9977
0.8135 0.9977
0.8147 0.9978
0.8160 0.9978
0.8173 0.9978
0.8185 0.9978
0.8197 0.9979
0.8210 0.9979
0.8223 0.9979
0.8235 0.9980
0.8248 0.9980
0.8260 0.9980
0.8272 0.9981
0.8285 0.9981
0.8298 0.9981
0.8310 0.9981
0.8323 0.9981
0.8336 0.9981
0.8348 0.9982
0.8361 0.9982
0.8374 0.9982
0.8386 0.9982
0.8399 0.9982
0.8412 0.9982
0.8425 0.9982
0.8437 0.9982
0.8450 0.9982
0.8462 0.9983
0.8475 0.9983
0.8487 0.9983
0.8500 0.9984
0.8513 0.9984
0.8525 0.9984
0.8538 0.9984
0.8551 0.9984
0.8563 0.9984
0.8576 0.9984
0.8588 0.9985
0.8601 0.9985
0.8613 0.9985
0.8626 0.9985
0.8639 0.9986
0.8651 0.9986
0.8664 0.9986
0.8676 0.9986
0.8689 0.9986
0.8701 0.9987
0.8714 0.9987
0.8727 0.9987
0.8739 0.9987
0.8752 0.9988
0.8764 0.9988
0.8777 0.9988
0.8790 0.9988
0.8802 0.9988
0.8815 0.9989
0.8827 0.9989
0.8840 0.9989
0.8852 0.9990
0.8865 0.9990
0.8878 0.9990
0.8890 0.9990
0.8903 0.9990
0.8915 0.9990
0.8928 0.9991
0.8940 0.9991
0.8953 0.9991
0.8966 0.9991
0.8979 0.9991
0.8992 0.9991
0.9004 0.9991
0.9017 0.9991
0.9030 0.9991
0.9043 0.9991
0.9055 0.9991
0.9068 0.9991
0.9081 0.9991
0.9094 0.9991
0.9106 0.9991
0.9119 0.9992
0.9132 0.9992
0.9145 0.9992
0.9157 0.9992
0.9169 0.9992
0.9182 0.9993
0.9194 0.9993
0.9207 0.9993
0.9220 0.9993
0.9232 0.9993
0.9245 0.9994
0.9257 0.9994
0.9270 0.9994
0.9283 0.9994
0.9296 0.9994
0.9308 0.9994
0.9321 0.9994
0.9334 0.9995
0.9346 0.9995
0.9359 0.9995
0.9372 0.9995
0.9385 0.9995
0.9397 0.9995
0.9410 0.9995
0.9423 0.9995
0.9436 0.9995
0.9448 0.9995
0.9461 0.9995
0.9474 0.9995
0.9486 0.9995
0.9499 0.9995
0.9512 0.9996
0.9525 0.9996
0.9537 0.9996
0.9550 0.9996
0.9563 0.9996
0.9576 0.9996
0.9588 0.9996
0.9601 0.9996
0.9614 0.9996
0.9627 0.9996
0.9639 0.9996
0.9652 0.9996
0.9664 0.9997
0.9677 0.9997
0.9690 0.9997
0.9703 0.9997
0.9715 0.9997
0.9728 0.9997
0.9740 0.9997
0.9753 0.9997
0.9766 0.9998
0.9778 0.9998
0.9791 0.9998
0.9804 0.9998
0.9816 0.9998
0.9829 0.9998
0.9842 0.9998
0.9854 0.9999
0.9867 0.9999
0.9880 0.9999
0.9893 0.9999
0.9905 0.9999
0.9918 0.9999
0.9931 0.9999
0.9943 0.9999
0.9956 0.9999
0.9969 0.9999
0.9982 0.9999
0.9994 1.0000


==> figs/response/data/curve_yo_40.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1575
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1639
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1703
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1767
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1831
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1895
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1959
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2023
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2087
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2151
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2215
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2279
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2343
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2407
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2471
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2535
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2599
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2663
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2727
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2791
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2855
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2919
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2983
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3047
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3111
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3175
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3239
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3303
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3367
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3431
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3495
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3559
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3610
0.0000 0.3623
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3674
0.0000 0.3687
0.0000 0.3699
0.0000 0.3712
0.0000 0.3725
0.0000 0.3738
0.0000 0.3751
0.0000 0.3763
0.0000 0.3776
0.0000 0.3789
0.0000 0.3802
0.0000 0.3815
0.0000 0.3827
0.0000 0.3840
0.0000 0.3853
0.0000 0.3866
0.0000 0.3879
0.0000 0.3891
0.0000 0.3904
0.0000 0.3917
0.0000 0.3930
0.0000 0.3943
0.0000 0.3955
0.0000 0.3968
0.0000 0.3981
0.0000 0.3994
0.0000 0.4007
0.0000 0.4019
0.0000 0.4032
0.0000 0.4045
0.0000 0.4058
0.0000 0.4071
0.0000 0.4083
0.0000 0.4096
0.0000 0.4109
0.0000 0.4122
0.0000 0.4135
0.0000 0.4147
0.0000 0.4160
0.0000 0.4173
0.0000 0.4186
0.0000 0.4199
0.0000 0.4211
0.0000 0.4224
0.0000 0.4237
0.0000 0.4250
0.0000 0.4263
0.0000 0.4275
0.0000 0.4288
0.0000 0.4301
0.0000 0.4314
0.0000 0.4327
0.0000 0.4339
0.0000 0.4352
0.0000 0.4365
0.0000 0.4378
0.0000 0.4391
0.0000 0.4403
0.0000 0.4416
0.0000 0.4429
0.0000 0.4442
0.0000 0.4455
0.0000 0.4467
0.0000 0.4480
0.0000 0.4493
0.0000 0.4506
0.0000 0.4518
0.0000 0.4531
0.0000 0.4544
0.0000 0.4557
0.0000 0.4570
0.0000 0.4582
0.0000 0.4595
0.0000 0.4608
0.0000 0.4621
0.0000 0.4633
0.0000 0.4646
0.0000 0.4659
0.0000 0.4672
0.0000 0.4685
0.0000 0.4697
0.0000 0.4710
0.0000 0.4723
0.0000 0.4736
0.0000 0.4749
0.0000 0.4761
0.0000 0.4774
0.0000 0.4787
0.0000 0.4800
0.0000 0.4813
0.0000 0.4825
0.0000 0.4838
0.0000 0.4851
0.0000 0.4864
0.0000 0.4877
0.0000 0.4889
0.0000 0.4902
0.0000 0.4915
0.0000 0.4928
0.0000 0.4941
0.0000 0.4953
0.0000 0.4966
0.0000 0.4979
0.0000 0.4992
0.0000 0.5005
0.0000 0.5017
0.0000 0.5030
0.0000 0.5043
0.0000 0.5056
0.0000 0.5069
0.0000 0.5081
0.0000 0.5094
0.0000 0.5107
0.0000 0.5120
0.0000 0.5133
0.0000 0.5145
0.0000 0.5158
0.0000 0.5171
0.0000 0.5184
0.0000 0.5197
0.0000 0.5209
0.0000 0.5222
0.0000 0.5235
0.0000 0.5248
0.0000 0.5261
0.0000 0.5273
0.0000 0.5286
0.0000 0.5299
0.0000 0.5312
0.0000 0.5325
0.0000 0.5337
0.0000 0.5350
0.0000 0.5363
0.0000 0.5376
0.0000 0.5389
0.0000 0.5401
0.0000 0.5414
0.0000 0.5427
0.0000 0.5440
0.0000 0.5453
0.0000 0.5465
0.0000 0.5478
0.0000 0.5491
0.0000 0.5504
0.0000 0.5517
0.0000 0.5529
0.0000 0.5542
0.0000 0.5555
0.0000 0.5568
0.0000 0.5581
0.0000 0.5593
0.0000 0.5606
0.0000 0.5619
0.0000 0.5632
0.0000 0.5645
0.0000 0.5657
0.0000 0.5670
0.0000 0.5683
0.0001 0.5696
0.0001 0.5708
0.0001 0.5721
0.0001 0.5734
0.0001 0.5747
0.0001 0.5760
0.0001 0.5772
0.0001 0.5785
0.0001 0.5798
0.0001 0.5811
0.0001 0.5824
0.0001 0.5836
0.0001 0.5849
0.0001 0.5862
0.0001 0.5875
0.0001 0.5888
0.0001 0.5900
0.0001 0.5913
0.0001 0.5926
0.0001 0.5939
0.0001 0.5952
0.0001 0.5964
0.0001 0.5977
0.0001 0.5990
0.0001 0.6003
0.0001 0.6016
0.0001 0.6028
0.0001 0.6041
0.0001 0.6054
0.0001 0.6067
0.0001 0.6080
0.0001 0.6092
0.0001 0.6105
0.0001 0.6118
0.0001 0.6131
0.0001 0.6144
0.0001 0.6156
0.0001 0.6169
0.0001 0.6182
0.0001 0.6195
0.0001 0.6208
0.0001 0.6220
0.0001 0.6233
0.0001 0.6246
0.0001 0.6259
0.0001 0.6272
0.0001 0.6284
0.0001 0.6297
0.0001 0.6310
0.0001 0.6323
0.0001 0.6336
0.0001 0.6348
0.0001 0.6361
0.0001 0.6374
0.0001 0.6387
0.0001 0.6400
0.0001 0.6412
0.0001 0.6425
0.0001 0.6438
0.0001 0.6451
0.0001 0.6464
0.0001 0.6476
0.0001 0.6489
0.0001 0.6502
0.0001 0.6515
0.0001 0.6528
0.0001 0.6540
0.0001 0.6553
0.0001 0.6566
0.0001 0.6579
0.0001 0.6592
0.0001 0.6604
0.0001 0.6617
0.0001 0.6630
0.0001 0.6643
0.0001 0.6656
0.0001 0.6668
0.0001 0.6681
0.0001 0.6694
0.0001 0.6707
0.0001 0.6719
0.0001 0.6732
0.0001 0.6745
0.0001 0.6758
0.0001 0.6771
0.0001 0.6783
0.0001 0.6796
0.0001 0.6809
0.0001 0.6822
0.0001 0.6835
0.0001 0.6847
0.0001 0.6860
0.0001 0.6873
0.0001 0.6886
0.0001 0.6899
0.0001 0.6911
0.0001 0.6924
0.0001 0.6937
0.0001 0.6950
0.0001 0.6963
0.0001 0.6975
0.0001 0.6988
0.0001 0.7001
0.0001 0.7014
0.0001 0.7027
0.0001 0.7039
0.0001 0.7052
0.0001 0.7065
0.0001 0.7078
0.0001 0.7091
0.0001 0.7103
0.0001 0.7116
0.0001 0.7129
0.0001 0.7142
0.0001 0.7154
0.0001 0.7167
0.0001 0.7180
0.0001 0.7192
0.0001 0.7205
0.0001 0.7218
0.0001 0.7231
0.0001 0.7244
0.0001 0.7256
0.0001 0.7269
0.0001 0.7282
0.0001 0.7295
0.0001 0.7308
0.0001 0.7320
0.0001 0.7333
0.0002 0.7346
0.0002 0.7359
0.0002 0.7371
0.0002 0.7384
0.0002 0.7397
0.0002 0.7410
0.0002 0.7423
0.0002 0.7435
0.0002 0.7448
0.0002 0.7461
0.0002 0.7474
0.0002 0.7487
0.0002 0.7499
0.0002 0.7512
0.0002 0.7525
0.0002 0.7538
0.0002 0.7550
0.0002 0.7563
0.0002 0.7576
0.0002 0.7589
0.0002 0.7602
0.0002 0.7614
0.0002 0.7627
0.0002 0.7640
0.0002 0.7653
0.0002 0.7666
0.0002 0.7678
0.0002 0.7691
0.0002 0.7704
0.0002 0.7717
0.0002 0.7729
0.0002 0.7742
0.0002 0.7755
0.0002 0.7768
0.0002 0.7780
0.0002 0.7793
0.0002 0.7806
0.0002 0.7819
0.0002 0.7832
0.0002 0.7844
0.0002 0.7857
0.0002 0.7870
0.0002 0.7883
0.0002 0.7895
0.0002 0.7908
0.0002 0.7921
0.0003 0.7934
0.0003 0.7946
0.0003 0.7959
0.0003 0.7971
0.0003 0.7984
0.0003 0.7997
0.0003 0.8010
0.0003 0.8022
0.0004 0.8035
0.0004 0.8048
0.0004 0.8061
0.0004 0.8073
0.0004 0.8086
0.0004 0.8098
0.0004 0.8111
0.0004 0.8124
0.0005 0.8136
0.0005 0.8149
0.0005 0.8162
0.0005 0.8174
0.0006 0.8186
0.0006 0.8199
0.0006 0.8212
0.0006 0.8224
0.0007 0.8237
0.0007 0.8249
0.0007 0.8262
0.0008 0.8274
0.0008 0.8287
0.0008 0.8299
0.0009 0.8311
0.0010 0.8323
0.0010 0.8335
0.0011 0.8347
0.0011 0.8360
0.0011 0.8373
0.0012 0.8385
0.0012 0.8398
0.0012 0.8411
0.0012 0.8423
0.0013 0.8436
0.0013 0.8448
0.0014 0.8460
0.0015 0.8472
0.0015 0.8485
0.0015 0.8497
0.0015 0.8510
0.0016 0.8522
0.0017 0.8534
0.0017 0.8546
0.0019 0.8557
0.0020 0.8569
0.0021 0.8581
0.0021 0.8594
0.0021 0.8606
0.0022 0.8619
0.0023 0.8630
0.0023 0.8642
0.0024 0.8655
0.0025 0.8666
0.0026 0.8678
0.0027 0.8690
0.0028 0.8701
0.0030 0.8713
0.0031 0.8724
0.0032 0.8736
0.0033 0.8748
0.0035 0.8758
0.0036 0.8770
0.0038 0.8781
0.0039 0.8793
0.0041 0.8804
0.0043 0.8815
0.0044 0.8826
0.0046 0.8837
0.0049 0.8848
0.0051 0.8858
0.0054 0.8868
0.0057 0.8878
0.0059 0.8888
0.0061 0.8899
0.0064 0.8909
0.0066 0.8920
0.0068 0.8931
0.0071 0.8940
0.0074 0.8951
0.0077 0.8960
0.0080 0.8970
0.0081 0.8981
0.0084 0.8991
0.0087 0.9001
0.0090 0.9011
0.0095 0.9019
0.0099 0.9028
0.0103 0.9037
0.0106 0.9046
0.0111 0.9054
0.0115 0.9063
0.0119 0.9072
0.0121 0.9082
0.0126 0.9090
0.0131 0.9098
0.0135 0.9107
0.0139 0.9115
0.0143 0.9124
0.0148 0.9132
0.0153 0.9140
0.0159 0.9147
0.0164 0.9155
0.0170 0.9162
0.0176 0.9168
0.0180 0.9177
0.0186 0.9183
0.0192 0.9191
0.0198 0.9198
0.0202 0.9206
0.0208 0.9213
0.0214 0.9220
0.0219 0.9227
0.0225 0.9234
0.0231 0.9241
0.0238 0.9247
0.0243 0.9255
0.0250 0.9261
0.0256 0.9267
0.0263 0.9273
0.0269 0.9280
0.0275 0.9287
0.0282 0.9293
0.0288 0.9299
0.0295 0.9305
0.0302 0.9311
0.0311 0.9315
0.0317 0.9321
0.0324 0.9327
0.0332 0.9332
0.0340 0.9337
0.0348 0.9341
0.0355 0.9347
0.0362 0.9354
0.0369 0.9359
0.0376 0.9365
0.0385 0.9368
0.0393 0.9373
0.0400 0.9379
0.0410 0.9383
0.0418 0.9387
0.0426 0.9391
0.0434 0.9397
0.0444 0.9400
0.0452 0.9405
0.0459 0.9410
0.0468 0.9414
0.0477 0.9418
0.0485 0.9422
0.0494 0.9426
0.0503 0.9430
0.0513 0.9433
0.0521 0.9437
0.0530 0.9441
0.0540 0.9445
0.0548 0.9449
0.0556 0.9453
0.0564 0.9458
0.0573 0.9462
0.0582 0.9466
0.0592 0.9469
0.0601 0.9472
0.0611 0.9475
0.0621 0.9478
0.0630 0.9483
0.0639 0.9486
0.0648 0.9490
0.0657 0.9494
0.0667 0.9497
0.0676 0.9500
0.0686 0.9503
0.0697 0.9505
0.0706 0.9509
0.0715 0.9512
0.0724 0.9516
0.0734 0.9519
0.0745 0.9521
0.0755 0.9524
0.0765 0.9526
0.0775 0.9529
0.0783 0.9534
0.0793 0.9536
0.0803 0.9539
0.0814 0.9542
0.0823 0.9545
0.0833 0.9548
0.0843 0.9551
0.0853 0.9554
0.0863 0.9556
0.0873 0.9560
0.0882 0.9563
0.0893 0.9564
0.0904 0.9567
0.0914 0.9569
0.0925 0.9572
0.0935 0.9574
0.0945 0.9576
0.0957 0.9578
0.0967 0.9580
0.0977 0.9583
0.0987 0.9586
0.0998 0.9588
0.1008 0.9591
0.1019 0.9593
0.1030 0.9594
0.1040 0.9597
0.1050 0.9600
0.1061 0.9602
0.1071 0.9604
0.1081 0.9607
0.1092 0.9609
0.1102 0.9612
0.1114 0.9613
0.1125 0.9615
0.1135 0.9617
0.1146 0.9619
0.1157 0.9621
0.1167 0.9623
0.1179 0.9625
0.1190 0.9626
0.1201 0.9628
0.1213 0.9629
0.1224 0.9631
0.1234 0.9633
0.1245 0.9635
0.1255 0.9638
0.1267 0.9639
0.1278 0.9641
0.1289 0.9643
0.1300 0.9644
0.1311 0.9646
0.1320 0.9650
0.1330 0.9652
0.1342 0.9654
0.1353 0.9655
0.1365 0.9656
0.1376 0.9658
0.1387 0.9660
0.1398 0.9661
0.1409 0.9663
0.1420 0.9665
0.1432 0.9666
0.1443 0.9667
0.1454 0.9669
0.1466 0.9671
0.1477 0.9672
0.1487 0.9674
0.1499 0.9676
0.1510 0.9677
0.1522 0.9679
0.1532 0.9681
0.1544 0.9682
0.1555 0.9683
0.1566 0.9685
0.1578 0.9686
0.1590 0.9687
0.1602 0.9688
0.1613 0.9689
0.1624 0.9691
0.1635 0.9693
0.1647 0.9694
0.1657 0.9697
0.1668 0.9698
0.1680 0.9700
0.1691 0.9702
0.1702 0.9703
0.1714 0.9704
0.1726 0.9705
0.1737 0.9706
0.1750 0.9707
0.1761 0.9708
0.1773 0.9709
0.1784 0.9710
0.1796 0.9711
0.1808 0.9712
0.1820 0.9713
0.1832 0.9714
0.1843 0.9716
0.1855 0.9716
0.1866 0.9718
0.1877 0.9720
0.1888 0.9721
0.1899 0.9724
0.1911 0.9725
0.1922 0.9726
0.1934 0.9727
0.1946 0.9728
0.1958 0.9729
0.1969 0.9731
0.1980 0.9732
0.1992 0.9733
0.2003 0.9735
0.2015 0.9735
0.2027 0.9736
0.2040 0.9737
0.2051 0.9738
0.2063 0.9739
0.2075 0.9740
0.2086 0.9741
0.2098 0.9742
0.2110 0.9743
0.2122 0.9744
0.2134 0.9744
0.2145 0.9746
0.2157 0.9747
0.2169 0.9748
0.2180 0.9749
0.2192 0.9751
0.2203 0.9752
0.2215 0.9753
0.2227 0.9754
0.2238 0.9755
0.2251 0.9756
0.2262 0.9758
0.2273 0.9760
0.2284 0.9761
0.2296 0.9761
0.2308 0.9763
0.2320 0.9764
0.2332 0.9764
0.2343 0.9766
0.2355 0.9766
0.2367 0.9767
0.2378 0.9769
0.2390 0.9770
0.2402 0.9771
0.2413 0.9772
0.2425 0.9774
0.2436 0.9775
0.2448 0.9776
0.2460 0.9777
0.2472 0.9777
0.2484 0.9779
0.2496 0.9780
0.2508 0.9780
0.2520 0.9781
0.2531 0.9782
0.2544 0.9783
0.2555 0.9784
0.2567 0.9785
0.2580 0.9785
0.2592 0.9786
0.2604 0.9787
0.2616 0.9788
0.2627 0.9789
0.2639 0.9790
0.2651 0.9791
0.2662 0.9792
0.2674 0.9793
0.2686 0.9794
0.2697 0.9796
0.2709 0.9797
0.2720 0.9798
0.2732 0.9799
0.2744 0.9800
0.2757 0.9800
0.2769 0.9801
0.2780 0.9802
0.2792 0.9803
0.2805 0.9803
0.2817 0.9804
0.2829 0.9805
0.2841 0.9805
0.2853 0.9806
0.2865 0.9807
0.2878 0.9807
0.2890 0.9808
0.2902 0.9809
0.2914 0.9809
0.2926 0.9810
0.2939 0.9810
0.2951 0.9811
0.2962 0.9812
0.2975 0.9813
0.2987 0.9813
0.2999 0.9814
0.3011 0.9815
0.3024 0.9815
0.3036 0.9815
0.3048 0.9817
0.3060 0.9817
0.3073 0.9817
0.3085 0.9818
0.3097 0.9819
0.3109 0.9820
0.3121 0.9820
0.3133 0.9821
0.3145 0.9822
0.3157 0.9823
0.3169 0.9823
0.3181 0.9824
0.3193 0.9825
0.3206 0.9825
0.3218 0.9825
0.3231 0.9826
0.3243 0.9826
0.3255 0.9827
0.3268 0.9827
0.3280 0.9827
0.3292 0.9828
0.3304 0.9829
0.3317 0.9829
0.3328 0.9830
0.3340 0.9831
0.3353 0.9832
0.3365 0.9832
0.3377 0.9833
0.3388 0.9834
0.3401 0.9834
0.3414 0.9835
0.3426 0.9835
0.3438 0.9836
0.3449 0.9837
0.3462 0.9838
0.3474 0.9838
0.3486 0.9839
0.3498 0.9840
0.3510 0.9840
0.3523 0.9841
0.3535 0.9841
0.3547 0.9842
0.3559 0.9842
0.3572 0.9843
0.3584 0.9843
0.3596 0.9844
0.3609 0.9844
0.3621 0.9845
0.3633 0.9846
0.3645 0.9846
0.3657 0.9847
0.3668 0.9849
0.3681 0.9849
0.3694 0.9849
0.3707 0.9849
0.3718 0.9850
0.3731 0.9850
0.3743 0.9851
0.3755 0.9851
0.3768 0.9852
0.3780 0.9852
0.3793 0.9852
0.3805 0.9852
0.3817 0.9853
0.3830 0.9854
0.3841 0.9855
0.3853 0.9856
0.3865 0.9856
0.3878 0.9857
0.3890 0.9857
0.3903 0.9857
0.3915 0.9858
0.3928 0.9858
0.3939 0.9859
0.3952 0.9859
0.3964 0.9860
0.3976 0.9861
0.3989 0.9861
0.4001 0.9862
0.4013 0.9862
0.4026 0.9862
0.4038 0.9863
0.4050 0.9864
0.4062 0.9864
0.4074 0.9865
0.4087 0.9865
0.4099 0.9866
0.4111 0.9867
0.4123 0.9867
0.4136 0.9868
0.4148 0.9868
0.4161 0.9868
0.4173 0.9869
0.4185 0.9869
0.4198 0.9870
0.4210 0.9870
0.4222 0.9871
0.4235 0.9871
0.4246 0.9872
0.4259 0.9872
0.4272 0.9873
0.4284 0.9873
0.4296 0.9874
0.4309 0.9874
0.4321 0.9875
0.4333 0.9875
0.4346 0.9875
0.4359 0.9875
0.4371 0.9876
0.4383 0.9876
0.4395 0.9877
0.4408 0.9877
0.4420 0.9878
0.4433 0.9878
0.4446 0.9878
0.4458 0.9878
0.4471 0.9878
0.4483 0.9879
0.4495 0.9880
0.4507 0.9880
0.4520 0.9881
0.4532 0.9881
0.4544 0.9882
0.4556 0.9882
0.4569 0.9882
0.4581 0.9883
0.4594 0.9883
0.4606 0.9884
0.4619 0.9884
0.4631 0.9885
0.4643 0.9885
0.4655 0.9886
0.4668 0.9886
0.4680 0.9887
0.4692 0.9887
0.4705 0.9887
0.4717 0.9888
0.4730 0.9888
0.4741 0.9889
0.4754 0.9889
0.4767 0.9889
0.4779 0.9890
0.4792 0.9890
0.4804 0.9891
0.4816 0.9891
0.4829 0.9891
0.4842 0.9891
0.4854 0.9892
0.4867 0.9892
0.4880 0.9892
0.4892 0.9893
0.4904 0.9893
0.4916 0.9894
0.4929 0.9894
0.4942 0.9894
0.4954 0.9894
0.4966 0.9895
0.4978 0.9896
0.4990 0.9897
0.5002 0.9897
0.5015 0.9897
0.5027 0.9898
0.5040 0.9898
0.5052 0.9898
0.5064 0.9899
0.5076 0.9900
0.5089 0.9900
0.5101 0.9900
0.5114 0.9901
0.5125 0.9902
0.5138 0.9902
0.5150 0.9903
0.5162 0.9904
0.5175 0.9904
0.5187 0.9904
0.5200 0.9904
0.5212 0.9905
0.5225 0.9905
0.5237 0.9905
0.5249 0.9906
0.5262 0.9906
0.5275 0.9906
0.5287 0.9907
0.5300 0.9907
0.5312 0.9908
0.5324 0.9908
0.5336 0.9909
0.5349 0.9909
0.5362 0.9909
0.5374 0.9910
0.5386 0.9910
0.5398 0.9911
0.5411 0.9911
0.5424 0.9911
0.5435 0.9912
0.5448 0.9912
0.5460 0.9913
0.5473 0.9913
0.5485 0.9913
0.5498 0.9913
0.5511 0.9914
0.5523 0.9914
0.5535 0.9914
0.5548 0.9915
0.5561 0.9915
0.5573 0.9915
0.5585 0.9916
0.5598 0.9916
0.5610 0.9916
0.5623 0.9917
0.5636 0.9917
0.5648 0.9917
0.5661 0.9917
0.5673 0.9918
0.5686 0.9918
0.5698 0.9918
0.5711 0.9918
0.5723 0.9918
0.5735 0.9919
0.5748 0.9920
0.5760 0.9920
0.5772 0.9921
0.5785 0.9921
0.5797 0.9922
0.5809 0.9922
0.5822 0.9922
0.5835 0.9922
0.5847 0.9923
0.5859 0.9923
0.5872 0.9924
0.5884 0.9924
0.5897 0.9924
0.5909 0.9924
0.5922 0.9925
0.5934 0.9925
0.5947 0.9926
0.5959 0.9926
0.5972 0.9926
0.5985 0.9926
0.5997 0.9927
0.6009 0.9927
0.6021 0.9928
0.6034 0.9928
0.6047 0.9928
0.6060 0.9928
0.6072 0.9929
0.6084 0.9929
0.6096 0.9930
0.6109 0.9930
0.6121 0.9930
0.6133 0.9931
0.6146 0.9931
0.6158 0.9932
0.6171 0.9932
0.6184 0.9932
0.6196 0.9932
0.6208 0.9933
0.6220 0.9934
0.6233 0.9934
0.6245 0.9934
0.6258 0.9935
0.6270 0.9935
0.6283 0.9935
0.6295 0.9936
0.6308 0.9936
0.6320 0.9936
0.6333 0.9936
0.6345 0.9936
0.6358 0.9936
0.6370 0.9937
0.6383 0.9937
0.6395 0.9938
0.6408 0.9938
0.6421 0.9938
0.6433 0.9939
0.6445 0.9939
0.6458 0.9939
0.6470 0.9939
0.6483 0.9940
0.6496 0.9940
0.6508 0.9940
0.6521 0.9940
0.6533 0.9941
0.6546 0.9941
0.6558 0.9942
0.6570 0.9942
0.6582 0.9943
0.6595 0.9943
0.6608 0.9943
0.6620 0.9943
0.6633 0.9943
0.6646 0.9943
0.6658 0.9944
0.6671 0.9944
0.6683 0.9945
0.6695 0.9945
0.6708 0.9945
0.6720 0.9946
0.6733 0.9946
0.6746 0.9946
0.6758 0.9946
0.6770 0.9947
0.6782 0.9947
0.6795 0.9948
0.6807 0.9948
0.6820 0.9948
0.6832 0.9949
0.6844 0.9950
0.6857 0.9950
0.6869 0.9950
0.6882 0.9950
0.6895 0.9950
0.6907 0.9951
0.6920 0.9951
0.6933 0.9951
0.6945 0.9951
0.6957 0.9952
0.6970 0.9952
0.6982 0.9952
0.6995 0.9953
0.7007 0.9953
0.7020 0.9953
0.7033 0.9953
0.7045 0.9953
0.7058 0.9953
0.7070 0.9954
0.7082 0.9955
0.7095 0.9955
0.7107 0.9955
0.7120 0.9955
0.7132 0.9956
0.7145 0.9956
0.7157 0.9956
0.7170 0.9957
0.7182 0.9957
0.7195 0.9957
0.7208 0.9957
0.7220 0.9957
0.7233 0.9957
0.7246 0.9958
0.7258 0.9958
0.7270 0.9959
0.7283 0.9959
0.7295 0.9959
0.7308 0.9959
0.7320 0.9960
0.7333 0.9960
0.7346 0.9960
0.7359 0.9960
0.7372 0.9960
0.7384 0.9960
0.7396 0.9961
0.7409 0.9961
0.7422 0.9961
0.7435 0.9961
0.7447 0.9962
0.7459 0.9962
0.7472 0.9962
0.7484 0.9963
0.7497 0.9963
0.7509 0.9963
0.7522 0.9963
0.7535 0.9963
0.7547 0.9963
0.7560 0.9963
0.7573 0.9964
0.7585 0.9964
0.7597 0.9964
0.7610 0.9964
0.7623 0.9964
0.7635 0.9965
0.7648 0.9965
0.7660 0.9966
0.7673 0.9966
0.7685 0.9966
0.7698 0.9966
0.7710 0.9967
0.7723 0.9967
0.7735 0.9967
0.7748 0.9967
0.7760 0.9968
0.7772 0.9969
0.7785 0.9969
0.7797 0.9969
0.7810 0.9969
0.7823 0.9970
0.7835 0.9970
0.7848 0.9970
0.7861 0.9970
0.7873 0.9970
0.7885 0.9971
0.7898 0.9971
0.7911 0.9971
0.7923 0.9971
0.7936 0.9972
0.7948 0.9972
0.7961 0.9972
0.7973 0.9972
0.7986 0.9973
0.7999 0.9973
0.8012 0.9973
0.8024 0.9973
0.8037 0.9973
0.8049 0.9974
0.8062 0.9974
0.8074 0.9974
0.8086 0.9975
0.8099 0.9975
0.8112 0.9975
0.8124 0.9975
0.8137 0.9975
0.8150 0.9975
0.8162 0.9975
0.8175 0.9975
0.8188 0.9976
0.8200 0.9976
0.8213 0.9976
0.8226 0.9976
0.8238 0.9976
0.8251 0.9977
0.8263 0.9977
0.8276 0.9977
0.8288 0.9977
0.8301 0.9978
0.8314 0.9978
0.8327 0.9978
0.8339 0.9978
0.8352 0.9978
0.8364 0.9978
0.8377 0.9978
0.8390 0.9978
0.8402 0.9979
0.8415 0.9979
0.8427 0.9979
0.8440 0.9979
0.8453 0.9979
0.8465 0.9980
0.8478 0.9980
0.8491 0.9980
0.8503 0.9981
0.8516 0.9981
0.8528 0.9981
0.8541 0.9981
0.8553 0.9982
0.8566 0.9982
0.8578 0.9982
0.8591 0.9982
0.8603 0.9982
0.8616 0.9983
0.8628 0.9983
0.8641 0.9983
0.8654 0.9983
0.8666 0.9983
0.8679 0.9984
0.8691 0.9984
0.8704 0.9984
0.8717 0.9984
0.8729 0.9985
0.8741 0.9985
0.8754 0.9985
0.8767 0.9985
0.8780 0.9985
0.8792 0.9986
0.8805 0.9986
0.8817 0.9986
0.8830 0.9986
0.8843 0.9986
0.8856 0.9986
0.8869 0.9986
0.8881 0.9986
0.8893 0.9987
0.8906 0.9987
0.8919 0.9987
0.8931 0.9987
0.8944 0.9987
0.8957 0.9988
0.8969 0.9988
0.8982 0.9988
0.8994 0.9988
0.9007 0.9989
0.9020 0.9989
0.9032 0.9989
0.9045 0.9989
0.9057 0.9989
0.9070 0.9990
0.9082 0.9990
0.9095 0.9990
0.9108 0.9990
0.9121 0.9990
0.9133 0.9990
0.9146 0.9990
0.9158 0.9991
0.9171 0.9991
0.9184 0.9991
0.9196 0.9991
0.9209 0.9992
0.9221 0.9992
0.9234 0.9992
0.9247 0.9992
0.9260 0.9992
0.9273 0.9992
0.9285 0.9992
0.9297 0.9993
0.9310 0.9993
0.9323 0.9993
0.9335 0.9993
0.9348 0.9993
0.9361 0.9993
0.9373 0.9994
0.9386 0.9994
0.9398 0.9994
0.9411 0.9994
0.9424 0.9994
0.9436 0.9994
0.9449 0.9994
0.9462 0.9994
0.9475 0.9994
0.9487 0.9995
0.9499 0.9995
0.9512 0.9995
0.9525 0.9995
0.9538 0.9995
0.9550 0.9996
0.9563 0.9996
0.9576 0.9996
0.9588 0.9996
0.9601 0.9996
0.9614 0.9996
0.9626 0.9996
0.9639 0.9996
0.9652 0.9996
0.9664 0.9997
0.9677 0.9997
0.9690 0.9997
0.9703 0.9997
0.9715 0.9997
0.9728 0.9997
0.9740 0.9997
0.9753 0.9997
0.9766 0.9997
0.9779 0.9998
0.9791 0.9998
0.9804 0.9998
0.9817 0.9998
0.9830 0.9998
0.9842 0.9998
0.9855 0.9998
0.9868 0.9998
0.9880 0.9998
0.9893 0.9998
0.9906 0.9998
0.9919 0.9998
0.9931 0.9999
0.9944 0.9999
0.9956 0.9999
0.9969 0.9999
0.9981 1.0000
0.9994 1.0000


==> figs/response/data/curve_yo_60.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1575
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1639
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1703
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1767
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1831
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1895
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1959
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2023
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2087
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2151
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2215
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2279
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2343
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2407
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2471
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2535
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2599
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2663
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2727
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2791
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2855
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2919
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2983
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3047
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3111
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3175
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3239
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3303
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3367
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3431
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3495
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3559
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3610
0.0000 0.3623
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3674
0.0000 0.3687
0.0000 0.3699
0.0000 0.3712
0.0000 0.3725
0.0000 0.3738
0.0000 0.3751
0.0000 0.3763
0.0000 0.3776
0.0000 0.3789
0.0000 0.3802
0.0000 0.3815
0.0000 0.3827
0.0000 0.3840
0.0000 0.3853
0.0000 0.3866
0.0000 0.3879
0.0000 0.3891
0.0000 0.3904
0.0000 0.3917
0.0000 0.3930
0.0000 0.3943
0.0000 0.3955
0.0000 0.3968
0.0000 0.3981
0.0000 0.3994
0.0000 0.4007
0.0000 0.4019
0.0000 0.4032
0.0000 0.4045
0.0000 0.4058
0.0000 0.4071
0.0000 0.4083
0.0000 0.4096
0.0000 0.4109
0.0000 0.4122
0.0000 0.4135
0.0000 0.4147
0.0000 0.4160
0.0000 0.4173
0.0000 0.4186
0.0000 0.4199
0.0000 0.4211
0.0000 0.4224
0.0000 0.4237
0.0000 0.4250
0.0000 0.4263
0.0000 0.4275
0.0000 0.4288
0.0000 0.4301
0.0000 0.4314
0.0000 0.4327
0.0000 0.4339
0.0000 0.4352
0.0000 0.4365
0.0000 0.4378
0.0000 0.4391
0.0000 0.4403
0.0000 0.4416
0.0000 0.4429
0.0000 0.4442
0.0000 0.4455
0.0000 0.4467
0.0000 0.4480
0.0000 0.4493
0.0000 0.4506
0.0000 0.4518
0.0000 0.4531
0.0000 0.4544
0.0000 0.4557
0.0000 0.4570
0.0000 0.4582
0.0000 0.4595
0.0000 0.4608
0.0000 0.4621
0.0000 0.4634
0.0000 0.4646
0.0000 0.4659
0.0000 0.4672
0.0000 0.4685
0.0000 0.4697
0.0000 0.4710
0.0000 0.4723
0.0000 0.4736
0.0000 0.4749
0.0000 0.4761
0.0000 0.4774
0.0000 0.4787
0.0000 0.4800
0.0000 0.4813
0.0000 0.4825
0.0000 0.4838
0.0000 0.4851
0.0000 0.4864
0.0000 0.4877
0.0000 0.4889
0.0000 0.4902
0.0000 0.4915
0.0000 0.4928
0.0000 0.4941
0.0000 0.4953
0.0000 0.4966
0.0000 0.4979
0.0000 0.4992
0.0000 0.5005
0.0000 0.5017
0.0000 0.5030
0.0000 0.5043
0.0000 0.5056
0.0000 0.5069
0.0000 0.5081
0.0000 0.5094
0.0000 0.5107
0.0000 0.5120
0.0000 0.5133
0.0000 0.5145
0.0000 0.5158
0.0000 0.5171
0.0000 0.5184
0.0000 0.5197
0.0000 0.5209
0.0000 0.5222
0.0000 0.5235
0.0000 0.5248
0.0000 0.5261
0.0000 0.5273
0.0000 0.5286
0.0000 0.5299
0.0000 0.5312
0.0000 0.5325
0.0000 0.5337
0.0000 0.5350
0.0000 0.5363
0.0000 0.5376
0.0000 0.5389
0.0000 0.5401
0.0000 0.5414
0.0000 0.5427
0.0000 0.5440
0.0000 0.5453
0.0001 0.5465
0.0001 0.5478
0.0001 0.5491
0.0001 0.5504
0.0001 0.5516
0.0001 0.5529
0.0001 0.5542
0.0001 0.5555
0.0001 0.5568
0.0001 0.5580
0.0001 0.5593
0.0001 0.5606
0.0001 0.5619
0.0001 0.5632
0.0001 0.5644
0.0001 0.5657
0.0001 0.5670
0.0001 0.5683
0.0001 0.5696
0.0001 0.5708
0.0001 0.5721
0.0001 0.5734
0.0001 0.5747
0.0001 0.5760
0.0001 0.5772
0.0001 0.5785
0.0001 0.5798
0.0001 0.5811
0.0001 0.5824
0.0001 0.5836
0.0001 0.5849
0.0001 0.5862
0.0001 0.5875
0.0001 0.5888
0.0001 0.5900
0.0001 0.5913
0.0001 0.5926
0.0001 0.5939
0.0001 0.5952
0.0001 0.5964
0.0001 0.5977
0.0001 0.5990
0.0001 0.6003
0.0001 0.6016
0.0001 0.6028
0.0001 0.6041
0.0001 0.6054
0.0001 0.6067
0.0001 0.6080
0.0001 0.6092
0.0001 0.6105
0.0001 0.6118
0.0001 0.6131
0.0001 0.6144
0.0001 0.6156
0.0001 0.6169
0.0001 0.6182
0.0001 0.6195
0.0001 0.6208
0.0001 0.6220
0.0001 0.6233
0.0001 0.6246
0.0001 0.6259
0.0001 0.6272
0.0001 0.6284
0.0001 0.6297
0.0001 0.6310
0.0001 0.6323
0.0001 0.6336
0.0001 0.6348
0.0001 0.6361
0.0001 0.6374
0.0001 0.6387
0.0001 0.6400
0.0001 0.6412
0.0001 0.6425
0.0001 0.6438
0.0001 0.6451
0.0001 0.6464
0.0001 0.6476
0.0001 0.6489
0.0001 0.6502
0.0001 0.6515
0.0001 0.6528
0.0001 0.6540
0.0001 0.6553
0.0001 0.6566
0.0001 0.6579
0.0001 0.6592
0.0001 0.6604
0.0001 0.6617
0.0001 0.6630
0.0001 0.6643
0.0001 0.6656
0.0001 0.6668
0.0001 0.6681
0.0001 0.6694
0.0001 0.6707
0.0001 0.6720
0.0001 0.6732
0.0001 0.6745
0.0001 0.6758
0.0001 0.6771
0.0001 0.6784
0.0001 0.6796
0.0001 0.6809
0.0001 0.6822
0.0001 0.6835
0.0001 0.6848
0.0001 0.6860
0.0001 0.6873
0.0001 0.6886
0.0001 0.6899
0.0001 0.6912
0.0001 0.6924
0.0001 0.6937
0.0001 0.6950
0.0001 0.6963
0.0001 0.6976
0.0001 0.6988
0.0001 0.7001
0.0001 0.7014
0.0001 0.7027
0.0001 0.7039
0.0001 0.7052
0.0001 0.7065
0.0001 0.7078
0.0001 0.7091
0.0001 0.7103
0.0001 0.7116
0.0001 0.7129
0.0001 0.7142
0.0001 0.7155
0.0001 0.7167
0.0001 0.7180
0.0001 0.7193
0.0001 0.7206
0.0001 0.7218
0.0001 0.7231
0.0001 0.7244
0.0001 0.7257
0.0001 0.7270
0.0001 0.7282
0.0001 0.7295
0.0001 0.7308
0.0001 0.7320
0.0001 0.7333
0.0001 0.7346
0.0001 0.7359
0.0001 0.7372
0.0001 0.7384
0.0001 0.7397
0.0001 0.7410
0.0001 0.7423
0.0001 0.7436
0.0001 0.7448
0.0001 0.7461
0.0001 0.7474
0.0001 0.7487
0.0001 0.7500
0.0001 0.7512
0.0001 0.7525
0.0001 0.7538
0.0001 0.7551
0.0001 0.7564
0.0001 0.7576
0.0001 0.7589
0.0001 0.7602
0.0001 0.7615
0.0001 0.7628
0.0001 0.7640
0.0002 0.7653
0.0002 0.7666
0.0002 0.7679
0.0002 0.7691
0.0002 0.7704
0.0002 0.7717
0.0002 0.7730
0.0002 0.7742
0.0002 0.7755
0.0002 0.7768
0.0002 0.7781
0.0002 0.7793
0.0002 0.7806
0.0002 0.7819
0.0002 0.7832
0.0002 0.7844
0.0002 0.7857
0.0002 0.7870
0.0002 0.7883
0.0002 0.7896
0.0002 0.7908
0.0002 0.7921
0.0002 0.7934
0.0002 0.7947
0.0003 0.7959
0.0003 0.7972
0.0003 0.7985
0.0003 0.7997
0.0003 0.8010
0.0003 0.8023
0.0003 0.8035
0.0003 0.8048
0.0003 0.8061
0.0004 0.8073
0.0004 0.8086
0.0004 0.8099
0.0004 0.8111
0.0004 0.8124
0.0004 0.8137
0.0004 0.8150
0.0004 0.8162
0.0004 0.8175
0.0005 0.8188
0.0005 0.8200
0.0005 0.8213
0.0005 0.8225
0.0005 0.8238
0.0005 0.8251
0.0006 0.8263
0.0006 0.8276
0.0006 0.8289
0.0006 0.8301
0.0007 0.8313
0.0007 0.8326
0.0008 0.8338
0.0009 0.8349
0.0010 0.8361
0.0010 0.8374
0.0011 0.8386
0.0011 0.8399
0.0011 0.8412
0.0011 0.8424
0.0012 0.8436
0.0013 0.8448
0.0013 0.8461
0.0013 0.8473
0.0014 0.8485
0.0014 0.8498
0.0015 0.8510
0.0016 0.8522
0.0016 0.8534
0.0017 0.8547
0.0017 0.8559
0.0017 0.8572
0.0018 0.8584
0.0019 0.8595
0.0020 0.8608
0.0020 0.8620
0.0021 0.8632
0.0022 0.8644
0.0023 0.8656
0.0024 0.8668
0.0025 0.8679
0.0026 0.8691
0.0027 0.8703
0.0029 0.8713
0.0031 0.8724
0.0031 0.8737
0.0033 0.8748
0.0034 0.8760
0.0035 0.8771
0.0036 0.8783
0.0038 0.8794
0.0040 0.8805
0.0040 0.8818
0.0042 0.8828
0.0043 0.8840
0.0045 0.8851
0.0047 0.8862
0.0049 0.8873
0.0051 0.8884
0.0055 0.8893
0.0058 0.8902
0.0060 0.8913
0.0062 0.8923
0.0066 0.8933
0.0068 0.8943
0.0072 0.8952
0.0076 0.8961
0.0079 0.8971
0.0081 0.8982
0.0086 0.8990
0.0088 0.9000
0.0091 0.9010
0.0095 0.9019
0.0097 0.9029
0.0102 0.9038
0.0106 0.9047
0.0110 0.9055
0.0113 0.9064
0.0118 0.9073
0.0122 0.9081
0.0126 0.9091
0.0131 0.9098
0.0136 0.9106
0.0140 0.9114
0.0145 0.9123
0.0150 0.9130
0.0156 0.9137
0.0160 0.9146
0.0165 0.9154
0.0170 0.9161
0.0176 0.9169
0.0181 0.9176
0.0185 0.9185
0.0190 0.9193
0.0196 0.9199
0.0202 0.9206
0.0207 0.9214
0.0213 0.9221
0.0219 0.9227
0.0225 0.9234
0.0232 0.9240
0.0238 0.9247
0.0245 0.9253
0.0252 0.9259
0.0258 0.9265
0.0266 0.9270
0.0271 0.9278
0.0277 0.9285
0.0284 0.9290
0.0291 0.9296
0.0298 0.9302
0.0306 0.9307
0.0311 0.9314
0.0319 0.9319
0.0327 0.9324
0.0335 0.9330
0.0343 0.9334
0.0352 0.9338
0.0360 0.9343
0.0366 0.9349
0.0373 0.9355
0.0381 0.9360
0.0389 0.9365
0.0396 0.9371
0.0404 0.9376
0.0413 0.9379
0.0422 0.9383
0.0429 0.9388
0.0437 0.9394
0.0447 0.9397
0.0455 0.9401
0.0465 0.9404
0.0473 0.9408
0.0482 0.9413
0.0491 0.9417
0.0499 0.9421
0.0510 0.9423
0.0518 0.9428
0.0526 0.9433
0.0535 0.9436
0.0545 0.9440
0.0554 0.9443
0.0565 0.9445
0.0573 0.9449
0.0583 0.9452
0.0593 0.9455
0.0603 0.9458
0.0612 0.9462
0.0622 0.9465
0.0630 0.9469
0.0640 0.9472
0.0649 0.9476
0.0658 0.9480
0.0667 0.9484
0.0677 0.9486
0.0685 0.9491
0.0694 0.9495
0.0705 0.9497
0.0715 0.9500
0.0725 0.9502
0.0735 0.9505
0.0745 0.9508
0.0754 0.9511
0.0765 0.9513
0.0775 0.9516
0.0785 0.9519
0.0793 0.9524
0.0803 0.9527
0.0813 0.9529
0.0824 0.9532
0.0834 0.9534
0.0843 0.9538
0.0853 0.9540
0.0863 0.9543
0.0873 0.9546
0.0884 0.9549
0.0894 0.9551
0.0904 0.9553
0.0914 0.9557
0.0924 0.9559
0.0934 0.9562
0.0944 0.9565
0.0954 0.9568
0.0964 0.9570
0.0976 0.9572
0.0987 0.9573
0.0999 0.9574
0.1009 0.9577
0.1019 0.9580
0.1030 0.9582
0.1039 0.9585
0.1050 0.9587
0.1060 0.9590
0.1071 0.9591
0.1081 0.9594
0.1091 0.9597
0.1101 0.9600
0.1112 0.9602
0.1123 0.9603
0.1134 0.9606
0.1144 0.9608
0.1154 0.9611
0.1165 0.9613
0.1175 0.9615
0.1187 0.9616
0.1198 0.9618
0.1209 0.9620
0.1219 0.9623
0.1229 0.9626
0.1240 0.9627
0.1252 0.9629
0.1262 0.9631
0.1272 0.9634
0.1283 0.9636
0.1294 0.9638
0.1305 0.9639
0.1317 0.9640
0.1327 0.9642
0.1338 0.9645
0.1349 0.9647
0.1361 0.9648
0.1372 0.9649
0.1384 0.9650
0.1394 0.9652
0.1405 0.9654
0.1416 0.9657
0.1427 0.9658
0.1439 0.9659
0.1449 0.9661
0.1460 0.9663
0.1472 0.9664
0.1483 0.9666
0.1495 0.9667
0.1507 0.9668
0.1518 0.9670
0.1529 0.9671
0.1540 0.9673
0.1551 0.9675
0.1562 0.9676
0.1574 0.9678
0.1585 0.9679
0.1597 0.9680
0.1609 0.9681
0.1620 0.9682
0.1631 0.9684
0.1643 0.9685
0.1655 0.9686
0.1667 0.9687
0.1679 0.9688
0.1691 0.9689
0.1702 0.9690
0.1714 0.9691
0.1726 0.9691
0.1739 0.9692
0.1750 0.9694
0.1762 0.9694
0.1773 0.9696
0.1784 0.9698
0.1795 0.9699
0.1807 0.9700
0.1818 0.9702
0.1830 0.9703
0.1841 0.9705
0.1853 0.9706
0.1864 0.9707
0.1876 0.9708
0.1887 0.9710
0.1899 0.9711
0.1911 0.9711
0.1923 0.9713
0.1934 0.9714
0.1946 0.9715
0.1957 0.9717
0.1969 0.9718
0.1980 0.9720
0.1992 0.9721
0.2003 0.9722
0.2015 0.9723
0.2027 0.9724
0.2039 0.9725
0.2051 0.9725
0.2063 0.9726
0.2074 0.9728
0.2084 0.9730
0.2095 0.9732
0.2107 0.9733
0.2118 0.9735
0.2130 0.9736
0.2141 0.9738
0.2153 0.9739
0.2164 0.9740
0.2176 0.9741
0.2188 0.9742
0.2200 0.9743
0.2212 0.9744
0.2224 0.9744
0.2235 0.9746
0.2246 0.9748
0.2258 0.9749
0.2270 0.9750
0.2282 0.9751
0.2293 0.9752
0.2305 0.9753
0.2317 0.9754
0.2329 0.9754
0.2340 0.9756
0.2352 0.9757
0.2363 0.9758
0.2376 0.9759
0.2387 0.9760
0.2399 0.9762
0.2410 0.9763
0.2421 0.9765
0.2432 0.9766
0.2444 0.9767
0.2456 0.9768
0.2468 0.9769
0.2480 0.9770
0.2492 0.9771
0.2504 0.9772
0.2516 0.9773
0.2528 0.9773
0.2540 0.9774
0.2551 0.9775
0.2563 0.9776
0.2575 0.9777
0.2587 0.9778
0.2600 0.9778
0.2611 0.9779
0.2623 0.9780
0.2635 0.9781
0.2647 0.9782
0.2659 0.9783
0.2672 0.9783
0.2683 0.9785
0.2694 0.9786
0.2707 0.9786
0.2719 0.9787
0.2730 0.9788
0.2742 0.9789
0.2754 0.9790
0.2766 0.9791
0.2777 0.9793
0.2789 0.9794
0.2801 0.9795
0.2812 0.9796
0.2824 0.9797
0.2836 0.9798
0.2848 0.9798
0.2860 0.9799
0.2872 0.9800
0.2885 0.9800
0.2897 0.9801
0.2909 0.9801
0.2922 0.9801
0.2934 0.9802
0.2946 0.9803
0.2959 0.9803
0.2971 0.9804
0.2983 0.9804
0.2995 0.9805
0.3007 0.9806
0.3019 0.9807
0.3031 0.9807
0.3043 0.9808
0.3055 0.9809
0.3068 0.9809
0.3080 0.9810
0.3092 0.9811
0.3104 0.9811
0.3116 0.9812
0.3127 0.9814
0.3140 0.9814
0.3152 0.9815
0.3164 0.9816
0.3177 0.9816
0.3189 0.9816
0.3200 0.9818
0.3212 0.9819
0.3225 0.9819
0.3237 0.9819
0.3249 0.9820
0.3261 0.9821
0.3274 0.9821
0.3286 0.9821
0.3298 0.9822
0.3311 0.9822
0.3322 0.9823
0.3334 0.9824
0.3346 0.9826
0.3358 0.9826
0.3370 0.9827
0.3382 0.9828
0.3394 0.9829
0.3406 0.9830
0.3418 0.9830
0.3429 0.9832
0.3441 0.9833
0.3453 0.9833
0.3466 0.9834
0.3478 0.9834
0.3490 0.9835
0.3503 0.9835
0.3515 0.9836
0.3527 0.9837
0.3539 0.9837
0.3551 0.9838
0.3563 0.9839
0.3575 0.9839
0.3587 0.9841
0.3600 0.9841
0.3612 0.9841
0.3625 0.9841
0.3636 0.9842
0.3649 0.9843
0.3661 0.9843
0.3672 0.9845
0.3685 0.9845
0.3697 0.9845
0.3710 0.9845
0.3722 0.9846
0.3733 0.9848
0.3746 0.9848
0.3758 0.9848
0.3770 0.9849
0.3782 0.9850
0.3795 0.9850
0.3807 0.9851
0.3819 0.9851
0.3832 0.9852
0.3844 0.9852
0.3856 0.9853
0.3869 0.9853
0.3881 0.9854
0.3893 0.9854
0.3906 0.9855
0.3918 0.9855
0.3930 0.9856
0.3943 0.9856
0.3955 0.9856
0.3967 0.9857
0.3979 0.9858
0.3991 0.9859
0.4004 0.9859
0.4016 0.9860
0.4028 0.9860
0.4040 0.9861
0.4051 0.9862
0.4064 0.9863
0.4076 0.9863
0.4088 0.9864
0.4101 0.9864
0.4113 0.9865
0.4125 0.9865
0.4138 0.9865
0.4150 0.9866
0.4163 0.9866
0.4175 0.9867
0.4188 0.9867
0.4200 0.9868
0.4212 0.9868
0.4224 0.9869
0.4237 0.9869
0.4249 0.9870
0.4262 0.9870
0.4274 0.9870
0.4287 0.9870
0.4299 0.9871
0.4312 0.9871
0.4324 0.9871
0.4336 0.9872
0.4349 0.9872
0.4361 0.9873
0.4373 0.9873
0.4385 0.9874
0.4398 0.9875
0.4410 0.9875
0.4422 0.9875
0.4435 0.9876
0.4447 0.9876
0.4460 0.9876
0.4473 0.9876
0.4485 0.9876
0.4498 0.9876
0.4510 0.9877
0.4523 0.9878
0.4535 0.9878
0.4548 0.9878
0.4560 0.9878
0.4572 0.9879
0.4585 0.9879
0.4597 0.9880
0.4610 0.9880
0.4623 0.9880
0.4635 0.9880
0.4648 0.9880
0.4660 0.9881
0.4673 0.9881
0.4685 0.9882
0.4697 0.9882
0.4710 0.9882
0.4722 0.9883
0.4734 0.9883
0.4747 0.9884
0.4759 0.9884
0.4771 0.9885
0.4784 0.9885
0.4796 0.9886
0.4809 0.9886
0.4821 0.9887
0.4833 0.9887
0.4845 0.9888
0.4857 0.9889
0.4869 0.9889
0.4881 0.9890
0.4894 0.9890
0.4906 0.9891
0.4918 0.9892
0.4930 0.9892
0.4943 0.9892
0.4956 0.9893
0.4968 0.9893
0.4981 0.9893
0.4993 0.9894
0.5005 0.9894
0.5017 0.9895
0.5029 0.9896
0.5042 0.9896
0.5054 0.9897
0.5066 0.9897
0.5079 0.9898
0.5091 0.9898
0.5103 0.9899
0.5116 0.9899
0.5128 0.9900
0.5140 0.9900
0.5152 0.9901
0.5165 0.9901
0.5177 0.9901
0.5190 0.9901
0.5203 0.9902
0.5215 0.9902
0.5228 0.9902
0.5240 0.9903
0.5252 0.9903
0.5265 0.9904
0.5277 0.9904
0.5289 0.9905
0.5301 0.9906
0.5313 0.9907
0.5325 0.9907
0.5338 0.9907
0.5350 0.9907
0.5363 0.9908
0.5375 0.9908
0.5388 0.9908
0.5401 0.9908
0.5413 0.9909
0.5426 0.9909
0.5438 0.9909
0.5451 0.9909
0.5464 0.9909
0.5476 0.9910
0.5489 0.9910
0.5502 0.9910
0.5514 0.9911
0.5526 0.9911
0.5539 0.9911
0.5551 0.9912
0.5563 0.9912
0.5576 0.9912
0.5588 0.9913
0.5601 0.9913
0.5614 0.9913
0.5626 0.9914
0.5638 0.9914
0.5651 0.9914
0.5663 0.9914
0.5676 0.9914
0.5689 0.9915
0.5701 0.9915
0.5714 0.9915
0.5726 0.9916
0.5739 0.9916
0.5751 0.9916
0.5764 0.9917
0.5776 0.9917
0.5789 0.9917
0.5802 0.9917
0.5814 0.9917
0.5826 0.9918
0.5839 0.9918
0.5851 0.9919
0.5864 0.9919
0.5876 0.9919
0.5889 0.9919
0.5901 0.9920
0.5914 0.9920
0.5926 0.9920
0.5939 0.9920
0.5951 0.9921
0.5964 0.9921
0.5976 0.9921
0.5989 0.9922
0.6001 0.9922
0.6014 0.9922
0.6026 0.9923
0.6039 0.9923
0.6052 0.9923
0.6064 0.9923
0.6077 0.9924
0.6089 0.9924
0.6101 0.9924
0.6114 0.9925
0.6126 0.9925
0.6138 0.9926
0.6151 0.9926
0.6164 0.9926
0.6176 0.9927
0.6188 0.9927
0.6200 0.9928
0.6213 0.9928
0.6225 0.9929
0.6238 0.9929
0.6250 0.9930
0.6262 0.9930
0.6275 0.9930
0.6287 0.9931
0.6300 0.9931
0.6312 0.9931
0.6325 0.9931
0.6337 0.9932
0.6350 0.9932
0.6363 0.9932
0.6375 0.9932
0.6388 0.9933
0.6400 0.9933
0.6413 0.9933
0.6425 0.9933
0.6438 0.9934
0.6450 0.9934
0.6462 0.9935
0.6475 0.9935
0.6487 0.9935
0.6500 0.9936
0.6512 0.9936
0.6525 0.9936
0.6537 0.9937
0.6549 0.9937
0.6562 0.9938
0.6575 0.9938
0.6587 0.9938
0.6600 0.9938
0.6612 0.9938
0.6625 0.9939
0.6637 0.9939
0.6650 0.9939
0.6662 0.9939
0.6675 0.9940
0.6688 0.9940
0.6700 0.9941
0.6712 0.9941
0.6724 0.9942
0.6736 0.9942
0.6749 0.9943
0.6761 0.9943
0.6774 0.9943
0.6786 0.9944
0.6798 0.9944
0.6811 0.9945
0.6823 0.9945
0.6836 0.9945
0.6849 0.9945
0.6861 0.9945
0.6874 0.9945
0.6887 0.9945
0.6899 0.9946
0.6912 0.9946
0.6924 0.9946
0.6937 0.9947
0.6950 0.9947
0.6962 0.9947
0.6974 0.9947
0.6987 0.9948
0.6999 0.9948
0.7012 0.9948
0.7024 0.9949
0.7037 0.9949
0.7049 0.9950
0.7061 0.9950
0.7074 0.9950
0.7087 0.9950
0.7099 0.9951
0.7112 0.9951
0.7124 0.9951
0.7136 0.9952
0.7149 0.9952
0.7161 0.9952
0.7174 0.9952
0.7187 0.9953
0.7199 0.9953
0.7212 0.9953
0.7224 0.9954
0.7237 0.9954
0.7249 0.9954
0.7262 0.9955
0.7274 0.9955
0.7286 0.9956
0.7298 0.9956
0.7311 0.9956
0.7324 0.9956
0.7336 0.9957
0.7348 0.9958
0.7361 0.9958
0.7373 0.9958
0.7386 0.9958
0.7398 0.9959
0.7410 0.9959
0.7423 0.9960
0.7435 0.9960
0.7448 0.9960
0.7460 0.9961
0.7473 0.9961
0.7485 0.9961
0.7498 0.9961
0.7510 0.9962
0.7523 0.9962
0.7535 0.9963
0.7548 0.9963
0.7560 0.9963
0.7573 0.9963
0.7585 0.9964
0.7597 0.9964
0.7610 0.9965
0.7622 0.9965
0.7635 0.9965
0.7648 0.9965
0.7660 0.9965
0.7673 0.9966
0.7686 0.9966
0.7698 0.9966
0.7711 0.9966
0.7723 0.9967
0.7736 0.9967
0.7749 0.9967
0.7761 0.9967
0.7773 0.9968
0.7786 0.9968
0.7799 0.9968
0.7811 0.9968
0.7824 0.9968
0.7836 0.9969
0.7849 0.9969
0.7862 0.9969
0.7874 0.9969
0.7887 0.9970
0.7899 0.9970
0.7912 0.9970
0.7924 0.9970
0.7937 0.9971
0.7949 0.9971
0.7962 0.9971
0.7974 0.9972
0.7987 0.9972
0.8000 0.9972
0.8012 0.9972
0.8025 0.9972
0.8038 0.9972
0.8051 0.9972
0.8063 0.9972
0.8076 0.9972
0.8089 0.9972
0.8101 0.9973
0.8114 0.9973
0.8126 0.9973
0.8139 0.9973
0.8152 0.9973
0.8165 0.9973
0.8177 0.9973
0.8190 0.9973
0.8203 0.9973
0.8215 0.9974
0.8228 0.9974
0.8240 0.9974
0.8253 0.9974
0.8266 0.9974
0.8278 0.9975
0.8291 0.9975
0.8304 0.9975
0.8316 0.9975
0.8329 0.9975
0.8342 0.9975
0.8354 0.9976
0.8367 0.9976
0.8379 0.9976
0.8392 0.9976
0.8404 0.9977
0.8417 0.9977
0.8429 0.9977
0.8442 0.9977
0.8455 0.9978
0.8467 0.9978
0.8480 0.9978
0.8492 0.9978
0.8505 0.9979
0.8517 0.9979
0.8530 0.9979
0.8542 0.9980
0.8555 0.9980
0.8568 0.9980
0.8580 0.9980
0.8592 0.9981
0.8604 0.9981
0.8617 0.9981
0.8630 0.9982
0.8642 0.9982
0.8655 0.9982
0.8668 0.9982
0.8680 0.9982
0.8693 0.9983
0.8706 0.9983
0.8718 0.9983
0.8731 0.9983
0.8744 0.9983
0.8756 0.9983
0.8769 0.9984
0.8781 0.9984
0.8794 0.9984
0.8806 0.9985
0.8819 0.9985
0.8831 0.9985
0.8843 0.9986
0.8856 0.9986
0.8869 0.9986
0.8881 0.9986
0.8894 0.9986
0.8907 0.9986
0.8919 0.9986
0.8932 0.9987
0.8945 0.9987
0.8957 0.9987
0.8970 0.9987
0.8983 0.9987
0.8995 0.9987
0.9008 0.9987
0.9021 0.9987
0.9034 0.9987
0.9046 0.9987
0.9059 0.9987
0.9072 0.9988
0.9084 0.9988
0.9097 0.9988
0.9110 0.9988
0.9123 0.9988
0.9135 0.9988
0.9148 0.9988
0.9161 0.9988
0.9173 0.9989
0.9186 0.9989
0.9198 0.9989
0.9211 0.9990
0.9223 0.9990
0.9235 0.9990
0.9248 0.9991
0.9260 0.9991
0.9273 0.9991
0.9286 0.9991
0.9299 0.9991
0.9311 0.9991
0.9324 0.9991
0.9337 0.9992
0.9349 0.9992
0.9362 0.9992
0.9375 0.9992
0.9388 0.9992
0.9400 0.9992
0.9413 0.9992
0.9426 0.9992
0.9439 0.9992
0.9451 0.9992
0.9464 0.9992
0.9477 0.9992
0.9489 0.9993
0.9502 0.9993
0.9514 0.9993
0.9527 0.9993
0.9539 0.9994
0.9552 0.9994
0.9564 0.9994
0.9577 0.9995
0.9589 0.9995
0.9602 0.9995
0.9615 0.9995
0.9628 0.9995
0.9640 0.9995
0.9653 0.9996
0.9665 0.9996
0.9678 0.9996
0.9690 0.9996
0.9703 0.9997
0.9716 0.9997
0.9728 0.9997
0.9741 0.9997
0.9754 0.9997
0.9766 0.9997
0.9779 0.9997
0.9792 0.9997
0.9805 0.9997
0.9817 0.9997
0.9830 0.9997
0.9843 0.9997
0.9855 0.9998
0.9868 0.9998
0.9881 0.9998
0.9893 0.9998
0.9906 0.9999
0.9918 0.9999
0.9931 0.9999
0.9944 0.9999
0.9956 0.9999
0.9969 0.9999
0.9981 1.0000
0.9994 1.0000


==> figs/response/data/curve_yo_80.txt <==
0.0000 0.0000
0.0000 0.0013
0.0000 0.0026
0.0000 0.0039
0.0000 0.0051
0.0000 0.0064
0.0000 0.0077
0.0000 0.0090
0.0000 0.0103
0.0000 0.0115
0.0000 0.0128
0.0000 0.0141
0.0000 0.0154
0.0000 0.0167
0.0000 0.0179
0.0000 0.0192
0.0000 0.0205
0.0000 0.0218
0.0000 0.0231
0.0000 0.0243
0.0000 0.0256
0.0000 0.0269
0.0000 0.0282
0.0000 0.0295
0.0000 0.0307
0.0000 0.0320
0.0000 0.0333
0.0000 0.0346
0.0000 0.0359
0.0000 0.0371
0.0000 0.0384
0.0000 0.0397
0.0000 0.0410
0.0000 0.0423
0.0000 0.0435
0.0000 0.0448
0.0000 0.0461
0.0000 0.0474
0.0000 0.0487
0.0000 0.0499
0.0000 0.0512
0.0000 0.0525
0.0000 0.0538
0.0000 0.0551
0.0000 0.0563
0.0000 0.0576
0.0000 0.0589
0.0000 0.0602
0.0000 0.0615
0.0000 0.0627
0.0000 0.0640
0.0000 0.0653
0.0000 0.0666
0.0000 0.0679
0.0000 0.0691
0.0000 0.0704
0.0000 0.0717
0.0000 0.0730
0.0000 0.0743
0.0000 0.0755
0.0000 0.0768
0.0000 0.0781
0.0000 0.0794
0.0000 0.0807
0.0000 0.0819
0.0000 0.0832
0.0000 0.0845
0.0000 0.0858
0.0000 0.0871
0.0000 0.0883
0.0000 0.0896
0.0000 0.0909
0.0000 0.0922
0.0000 0.0935
0.0000 0.0947
0.0000 0.0960
0.0000 0.0973
0.0000 0.0986
0.0000 0.0999
0.0000 0.1011
0.0000 0.1024
0.0000 0.1037
0.0000 0.1050
0.0000 0.1063
0.0000 0.1075
0.0000 0.1088
0.0000 0.1101
0.0000 0.1114
0.0000 0.1127
0.0000 0.1139
0.0000 0.1152
0.0000 0.1165
0.0000 0.1178
0.0000 0.1191
0.0000 0.1203
0.0000 0.1216
0.0000 0.1229
0.0000 0.1242
0.0000 0.1255
0.0000 0.1267
0.0000 0.1280
0.0000 0.1293
0.0000 0.1306
0.0000 0.1319
0.0000 0.1331
0.0000 0.1344
0.0000 0.1357
0.0000 0.1370
0.0000 0.1383
0.0000 0.1395
0.0000 0.1408
0.0000 0.1421
0.0000 0.1434
0.0000 0.1447
0.0000 0.1459
0.0000 0.1472
0.0000 0.1485
0.0000 0.1498
0.0000 0.1511
0.0000 0.1523
0.0000 0.1536
0.0000 0.1549
0.0000 0.1562
0.0000 0.1575
0.0000 0.1587
0.0000 0.1600
0.0000 0.1613
0.0000 0.1626
0.0000 0.1639
0.0000 0.1651
0.0000 0.1664
0.0000 0.1677
0.0000 0.1690
0.0000 0.1703
0.0000 0.1715
0.0000 0.1728
0.0000 0.1741
0.0000 0.1754
0.0000 0.1767
0.0000 0.1779
0.0000 0.1792
0.0000 0.1805
0.0000 0.1818
0.0000 0.1831
0.0000 0.1843
0.0000 0.1856
0.0000 0.1869
0.0000 0.1882
0.0000 0.1895
0.0000 0.1907
0.0000 0.1920
0.0000 0.1933
0.0000 0.1946
0.0000 0.1959
0.0000 0.1971
0.0000 0.1984
0.0000 0.1997
0.0000 0.2010
0.0000 0.2023
0.0000 0.2035
0.0000 0.2048
0.0000 0.2061
0.0000 0.2074
0.0000 0.2087
0.0000 0.2099
0.0000 0.2112
0.0000 0.2125
0.0000 0.2138
0.0000 0.2151
0.0000 0.2163
0.0000 0.2176
0.0000 0.2189
0.0000 0.2202
0.0000 0.2215
0.0000 0.2227
0.0000 0.2240
0.0000 0.2253
0.0000 0.2266
0.0000 0.2279
0.0000 0.2291
0.0000 0.2304
0.0000 0.2317
0.0000 0.2330
0.0000 0.2343
0.0000 0.2355
0.0000 0.2368
0.0000 0.2381
0.0000 0.2394
0.0000 0.2407
0.0000 0.2419
0.0000 0.2432
0.0000 0.2445
0.0000 0.2458
0.0000 0.2471
0.0000 0.2483
0.0000 0.2496
0.0000 0.2509
0.0000 0.2522
0.0000 0.2535
0.0000 0.2547
0.0000 0.2560
0.0000 0.2573
0.0000 0.2586
0.0000 0.2599
0.0000 0.2611
0.0000 0.2624
0.0000 0.2637
0.0000 0.2650
0.0000 0.2663
0.0000 0.2675
0.0000 0.2688
0.0000 0.2701
0.0000 0.2714
0.0000 0.2727
0.0000 0.2739
0.0000 0.2752
0.0000 0.2765
0.0000 0.2778
0.0000 0.2791
0.0000 0.2803
0.0000 0.2816
0.0000 0.2829
0.0000 0.2842
0.0000 0.2855
0.0000 0.2867
0.0000 0.2880
0.0000 0.2893
0.0000 0.2906
0.0000 0.2919
0.0000 0.2931
0.0000 0.2944
0.0000 0.2957
0.0000 0.2970
0.0000 0.2983
0.0000 0.2995
0.0000 0.3008
0.0000 0.3021
0.0000 0.3034
0.0000 0.3047
0.0000 0.3059
0.0000 0.3072
0.0000 0.3085
0.0000 0.3098
0.0000 0.3111
0.0000 0.3123
0.0000 0.3136
0.0000 0.3149
0.0000 0.3162
0.0000 0.3175
0.0000 0.3187
0.0000 0.3200
0.0000 0.3213
0.0000 0.3226
0.0000 0.3239
0.0000 0.3251
0.0000 0.3264
0.0000 0.3277
0.0000 0.3290
0.0000 0.3303
0.0000 0.3315
0.0000 0.3328
0.0000 0.3341
0.0000 0.3354
0.0000 0.3367
0.0000 0.3379
0.0000 0.3392
0.0000 0.3405
0.0000 0.3418
0.0000 0.3431
0.0000 0.3443
0.0000 0.3456
0.0000 0.3469
0.0000 0.3482
0.0000 0.3495
0.0000 0.3507
0.0000 0.3520
0.0000 0.3533
0.0000 0.3546
0.0000 0.3559
0.0000 0.3571
0.0000 0.3584
0.0000 0.3597
0.0000 0.3610
0.0000 0.3623
0.0000 0.3635
0.0000 0.3648
0.0000 0.3661
0.0000 0.3674
0.0000 0.3687
0.0000 0.3699
0.0000 0.3712
0.0000 0.3725
0.0000 0.3738
0.0000 0.3751
0.0000 0.3763
0.0000 0.3776
0.0000 0.3789
0.0000 0.3802
0.0000 0.3815
0.0000 0.3827
0.0000 0.3840
0.0000 0.3853
0.0000 0.3866
0.0000 0.3879
0.0000 0.3891
0.0000 0.3904
0.0000 0.3917
0.0000 0.3930
0.0000 0.3943
0.0000 0.3955
0.0000 0.3968
0.0000 0.3981
0.0000 0.3994
0.0000 0.4007
0.0000 0.4019
0.0000 0.4032
0.0000 0.4045
0.0000 0.4058
0.0000 0.4071
0.0000 0.4083
0.0000 0.4096
0.0000 0.4109
0.0000 0.4122
0.0000 0.4135
0.0000 0.4147
0.0000 0.4160
0.0000 0.4173
0.0000 0.4186
0.0000 0.4199
0.0000 0.4211
0.0000 0.4224
0.0000 0.4237
0.0000 0.4250
0.0000 0.4263
0.0000 0.4275
0.0000 0.4288
0.0000 0.4301
0.0000 0.4314
0.0000 0.4327
0.0000 0.4339
0.0000 0.4352
0.0000 0.4365
0.0000 0.4378
0.0000 0.4390
0.0000 0.4403
0.0000 0.4416
0.0000 0.4429
0.0000 0.4442
0.0000 0.4454
0.0000 0.4467
0.0000 0.4480
0.0000 0.4493
0.0000 0.4506
0.0000 0.4518
0.0000 0.4531
0.0000 0.4544
0.0000 0.4557
0.0000 0.4570
0.0000 0.4582
0.0000 0.4595
0.0000 0.4608
0.0000 0.4621
0.0000 0.4634
0.0000 0.4646
0.0000 0.4659
0.0000 0.4672
0.0000 0.4685
0.0000 0.4698
0.0000 0.4710
0.0000 0.4723
0.0000 0.4736
0.0000 0.4749
0.0000 0.4762
0.0000 0.4774
0.0000 0.4787
0.0000 0.4800
0.0000 0.4813
0.0000 0.4826
0.0000 0.4838
0.0000 0.4851
0.0000 0.4864
0.0000 0.4877
0.0000 0.4890
0.0000 0.4902
0.0000 0.4915
0.0000 0.4928
0.0000 0.4941
0.0000 0.4954
0.0000 0.4966
0.0000 0.4979
0.0000 0.4992
0.0000 0.5005
0.0000 0.5017
0.0000 0.5030
0.0000 0.5043
0.0000 0.5056
0.0000 0.5069
0.0000 0.5081
0.0000 0.5094
0.0000 0.5107
0.0000 0.5120
0.0000 0.5133
0.0000 0.5145
0.0000 0.5158
0.0000 0.5171
0.0000 0.5184
0.0000 0.5197
0.0000 0.5209
0.0000 0.5222
0.0001 0.5235
0.0001 0.5248
0.0001 0.5260
0.0001 0.5273
0.0001 0.5286
0.0001 0.5299
0.0001 0.5312
0.0001 0.5324
0.0001 0.5337
0.0001 0.5350
0.0001 0.5363
0.0001 0.5376
0.0001 0.5388
0.0001 0.5401
0.0001 0.5414
0.0001 0.5427
0.0001 0.5440
0.0001 0.5452
0.0001 0.5465
0.0001 0.5478
0.0001 0.5491
0.0001 0.5504
0.0001 0.5516
0.0001 0.5529
0.0001 0.5542
0.0001 0.5555
0.0001 0.5568
0.0001 0.5580
0.0001 0.5593
0.0001 0.5606
0.0001 0.5619
0.0001 0.5632
0.0001 0.5644
0.0001 0.5657
0.0001 0.5670
0.0001 0.5683
0.0001 0.5696
0.0001 0.5708
0.0001 0.5721
0.0001 0.5734
0.0001 0.5747
0.0001 0.5760
0.0001 0.5772
0.0001 0.5785
0.0001 0.5798
0.0001 0.5811
0.0001 0.5824
0.0001 0.5836
0.0001 0.5849
0.0001 0.5862
0.0001 0.5875
0.0001 0.5888
0.0001 0.5900
0.0001 0.5913
0.0001 0.5926
0.0001 0.5939
0.0001 0.5952
0.0001 0.5964
0.0001 0.5977
0.0001 0.5990
0.0001 0.6003
0.0001 0.6016
0.0001 0.6028
0.0001 0.6041
0.0001 0.6054
0.0001 0.6067
0.0001 0.6080
0.0001 0.6092
0.0001 0.6105
0.0001 0.6118
0.0001 0.6131
0.0001 0.6144
0.0001 0.6156
0.0001 0.6169
0.0001 0.6182
0.0001 0.6195
0.0001 0.6208
0.0001 0.6220
0.0001 0.6233
0.0001 0.6246
0.0001 0.6259
0.0001 0.6272
0.0001 0.6284
0.0001 0.6297
0.0001 0.6310
0.0001 0.6323
0.0001 0.6336
0.0001 0.6348
0.0001 0.6361
0.0001 0.6374
0.0001 0.6387
0.0001 0.6400
0.0001 0.6412
0.0001 0.6425
0.0001 0.6438
0.0001 0.6451
0.0001 0.6464
0.0001 0.6476
0.0001 0.6489
0.0001 0.6502
0.0001 0.6515
0.0001 0.6528
0.0001 0.6540
0.0001 0.6553
0.0001 0.6566
0.0001 0.6579
0.0001 0.6592
0.0001 0.6604
0.0001 0.6617
0.0001 0.6630
0.0001 0.6643
0.0001 0.6656
0.0001 0.6668
0.0001 0.6681
0.0001 0.6694
0.0001 0.6707
0.0001 0.6720
0.0001 0.6732
0.0001 0.6745
0.0001 0.6758
0.0001 0.6771
0.0001 0.6784
0.0001 0.6796
0.0001 0.6809
0.0001 0.6822
0.0001 0.6835
0.0001 0.6848
0.0001 0.6860
0.0001 0.6873
0.0001 0.6886
0.0001 0.6899
0.0001 0.6912
0.0001 0.6924
0.0001 0.6937
0.0001 0.6950
0.0001 0.6963
0.0001 0.6976
0.0001 0.6988
0.0001 0.7001
0.0001 0.7014
0.0001 0.7027
0.0001 0.7040
0.0001 0.7052
0.0001 0.7065
0.0001 0.7078
0.0001 0.7091
0.0001 0.7104
0.0001 0.7116
0.0001 0.7129
0.0001 0.7142
0.0001 0.7155
0.0001 0.7167
0.0001 0.7180
0.0001 0.7193
0.0001 0.7206
0.0001 0.7219
0.0001 0.7231
0.0001 0.7244
0.0001 0.7257
0.0001 0.7270
0.0001 0.7282
0.0001 0.7295
0.0001 0.7308
0.0001 0.7321
0.0001 0.7334
0.0001 0.7346
0.0001 0.7359
0.0001 0.7372
0.0001 0.7385
0.0001 0.7398
0.0001 0.7410
0.0001 0.7423
0.0001 0.7436
0.0001 0.7449
0.0001 0.7462
0.0001 0.7474
0.0001 0.7487
0.0001 0.7500
0.0001 0.7512
0.0001 0.7525
0.0001 0.7538
0.0001 0.7551
0.0001 0.7564
0.0001 0.7576
0.0001 0.7589
0.0001 0.7602
0.0001 0.7615
0.0001 0.7628
0.0001 0.7640
0.0002 0.7653
0.0002 0.7666
0.0002 0.7679
0.0002 0.7691
0.0002 0.7704
0.0002 0.7717
0.0002 0.7730
0.0002 0.7742
0.0002 0.7755
0.0002 0.7768
0.0002 0.7781
0.0002 0.7794
0.0002 0.7806
0.0002 0.7819
0.0002 0.7832
0.0002 0.7845
0.0002 0.7857
0.0002 0.7870
0.0002 0.7883
0.0003 0.7895
0.0003 0.7908
0.0003 0.7921
0.0003 0.7934
0.0003 0.7946
0.0003 0.7959
0.0003 0.7972
0.0003 0.7985
0.0003 0.7997
0.0003 0.8010
0.0003 0.8023
0.0003 0.8036
0.0003 0.8048
0.0003 0.8061
0.0003 0.8074
0.0003 0.8087
0.0003 0.8099
0.0004 0.8112
0.0004 0.8125
0.0004 0.8137
0.0004 0.8150
0.0004 0.8162
0.0004 0.8175
0.0005 0.8188
0.0005 0.8200
0.0005 0.8213
0.0005 0.8226
0.0005 0.8239
0.0005 0.8251
0.0005 0.8264
0.0006 0.8276
0.0006 0.8289
0.0006 0.8301
0.0007 0.8314
0.0007 0.8326
0.0007 0.8339
0.0008 0.8351
0.0008 0.8363
0.0008 0.8376
0.0009 0.8388
0.0009 0.8401
0.0010 0.8413
0.0010 0.8426
0.0010 0.8438
0.0010 0.8451
0.0011 0.8463
0.0011 0.8475
0.0012 0.8487
0.0013 0.8499
0.0013 0.8512
0.0014 0.8524
0.0015 0.8535
0.0016 0.8547
0.0017 0.8559
0.0019 0.8570
0.0019 0.8582
0.0020 0.8595
0.0021 0.8606
0.0022 0.8618
0.0023 0.8630
0.0023 0.8643
0.0024 0.8655
0.0025 0.8666
0.0026 0.8678
0.0027 0.8690
0.0028 0.8702
0.0029 0.8714
0.0030 0.8725
0.0031 0.8737
0.0032 0.8749
0.0033 0.8761
0.0034 0.8772
0.0036 0.8783
0.0037 0.8795
0.0039 0.8806
0.0040 0.8818
0.0042 0.8828
0.0044 0.8840
0.0046 0.8850
0.0049 0.8860
0.0051 0.8871
0.0053 0.8882
0.0055 0.8892
0.0057 0.8903
0.0060 0.8913
0.0064 0.8922
0.0066 0.8933
0.0068 0.8943
0.0072 0.8952
0.0076 0.8961
0.0080 0.8970
0.0084 0.8978
0.0090 0.8986
0.0092 0.8996
0.0095 0.9006
0.0098 0.9016
0.0101 0.9026
0.0105 0.9034
0.0109 0.9043
0.0114 0.9051
0.0117 0.9061
0.0121 0.9069
0.0126 0.9078
0.0130 0.9086
0.0133 0.9096
0.0138 0.9104
0.0142 0.9113
0.0146 0.9122
0.0151 0.9129
0.0157 0.9136
0.0161 0.9144
0.0168 0.9151
0.0172 0.9159
0.0177 0.9167
0.0183 0.9174
0.0189 0.9181
0.0196 0.9187
0.0200 0.9195
0.0205 0.9203
0.0212 0.9209
0.0217 0.9216
0.0224 0.9222
0.0231 0.9228
0.0238 0.9234
0.0245 0.9240
0.0252 0.9246
0.0258 0.9252
0.0264 0.9259
0.0271 0.9265
0.0278 0.9271
0.0285 0.9277
0.0292 0.9283
0.0300 0.9288
0.0306 0.9294
0.0314 0.9299
0.0324 0.9302
0.0331 0.9307
0.0339 0.9312
0.0349 0.9315
0.0356 0.9321
0.0366 0.9324
0.0373 0.9330
0.0381 0.9335
0.0388 0.9340
0.0396 0.9345
0.0404 0.9350
0.0413 0.9354
0.0419 0.9360
0.0428 0.9364
0.0438 0.9367
0.0446 0.9372
0.0454 0.9376
0.0464 0.9380
0.0471 0.9385
0.0479 0.9390
0.0487 0.9394
0.0497 0.9397
0.0507 0.9400
0.0516 0.9405
0.0524 0.9409
0.0534 0.9412
0.0543 0.9416
0.0551 0.9420
0.0560 0.9424
0.0568 0.9429
0.0577 0.9433
0.0586 0.9437
0.0595 0.9441
0.0605 0.9443
0.0614 0.9447
0.0624 0.9450
0.0634 0.9453
0.0642 0.9458
0.0650 0.9462
0.0660 0.9465
0.0669 0.9469
0.0679 0.9472
0.0688 0.9475
0.0698 0.9478
0.0708 0.9481
0.0718 0.9484
0.0728 0.9487
0.0737 0.9491
0.0747 0.9493
0.0758 0.9495
0.0767 0.9499
0.0777 0.9501
0.0787 0.9504
0.0796 0.9508
0.0806 0.9511
0.0817 0.9513
0.0826 0.9517
0.0835 0.9520
0.0845 0.9523
0.0855 0.9526
0.0865 0.9529
0.0876 0.9531
0.0885 0.9534
0.0896 0.9536
0.0906 0.9539
0.0917 0.9540
0.0928 0.9543
0.0938 0.9545
0.0947 0.9549
0.0957 0.9552
0.0969 0.9553
0.0979 0.9555
0.0990 0.9558
0.1000 0.9560
0.1011 0.9562
0.1021 0.9565
0.1031 0.9567
0.1042 0.9570
0.1053 0.9572
0.1064 0.9573
0.1075 0.9575
0.1086 0.9576
0.1096 0.9579
0.1108 0.9581
0.1119 0.9582
0.1129 0.9585
0.1141 0.9585
0.1151 0.9589
0.1162 0.9590
0.1172 0.9593
0.1183 0.9595
0.1193 0.9597
0.1204 0.9599
0.1213 0.9603
0.1223 0.9606
0.1234 0.9608
0.1245 0.9610
0.1255 0.9612
0.1264 0.9616
0.1275 0.9618
0.1283 0.9622
0.1294 0.9624
0.1305 0.9626
0.1317 0.9627
0.1328 0.9629
0.1340 0.9630
0.1351 0.9631
0.1363 0.9633
0.1374 0.9634
0.1385 0.9636
0.1396 0.9638
0.1407 0.9639
0.1418 0.9642
0.1430 0.9642
0.1442 0.9643
0.1453 0.9645
0.1464 0.9646
0.1475 0.9648
0.1486 0.9651
0.1496 0.9653
0.1508 0.9654
0.1519 0.9655
0.1531 0.9656
0.1543 0.9657
0.1554 0.9659
0.1566 0.9660
0.1578 0.9661
0.1589 0.9663
0.1601 0.9663
0.1612 0.9665
0.1623 0.9667
0.1634 0.9669
0.1645 0.9671
0.1656 0.9672
0.1667 0.9674
0.1679 0.9675
0.1690 0.9676
0.1702 0.9678
0.1713 0.9679
0.1725 0.9680
0.1737 0.9681
0.1749 0.9682
0.1761 0.9683
0.1773 0.9683
0.1784 0.9685
0.1796 0.9686
0.1808 0.9687
0.1820 0.9687
0.1831 0.9689
0.1843 0.9690
0.1855 0.9691
0.1866 0.9692
0.1878 0.9693
0.1890 0.9694
0.1901 0.9696
0.1912 0.9697
0.1925 0.9698
0.1936 0.9699
0.1948 0.9700
0.1960 0.9701
0.1972 0.9702
0.1984 0.9703
0.1995 0.9704
0.2006 0.9707
0.2017 0.9708
0.2028 0.9710
0.2040 0.9711
0.2051 0.9712
0.2063 0.9713
0.2074 0.9715
0.2085 0.9717
0.2096 0.9718
0.2108 0.9720
0.2119 0.9722
0.2131 0.9722
0.2142 0.9723
0.2154 0.9724
0.2166 0.9726
0.2177 0.9727
0.2189 0.9728
0.2201 0.9729
0.2213 0.9730
0.2224 0.9731
0.2236 0.9732
0.2248 0.9733
0.2259 0.9734
0.2271 0.9735
0.2283 0.9737
0.2294 0.9738
0.2306 0.9739
0.2318 0.9740
0.2330 0.9741
0.2341 0.9742
0.2354 0.9743
0.2365 0.9744
0.2377 0.9745
0.2388 0.9747
0.2400 0.9747
0.2412 0.9748
0.2424 0.9749
0.2436 0.9750
0.2446 0.9752
0.2459 0.9753
0.2471 0.9753
0.2483 0.9754
0.2495 0.9754
0.2507 0.9755
0.2519 0.9757
0.2529 0.9759
0.2541 0.9760
0.2553 0.9761
0.2564 0.9763
0.2576 0.9764
0.2588 0.9764
0.2600 0.9765
0.2613 0.9765
0.2624 0.9766
0.2636 0.9767
0.2648 0.9768
0.2660 0.9769
0.2673 0.9769
0.2684 0.9770
0.2696 0.9772
0.2708 0.9773
0.2720 0.9773
0.2732 0.9774
0.2744 0.9775
0.2756 0.9776
0.2768 0.9776
0.2780 0.9777
0.2791 0.9778
0.2803 0.9780
0.2815 0.9780
0.2826 0.9782
0.2838 0.9783
0.2850 0.9784
0.2861 0.9786
0.2873 0.9786
0.2885 0.9787
0.2896 0.9789
0.2909 0.9789
0.2921 0.9790
0.2933 0.9790
0.2944 0.9792
0.2957 0.9792
0.2969 0.9793
0.2981 0.9794
0.2993 0.9795
0.3004 0.9796
0.3016 0.9797
0.3028 0.9798
0.3040 0.9799
0.3051 0.9800
0.3064 0.9800
0.3076 0.9801
0.3088 0.9802
0.3100 0.9803
0.3112 0.9803
0.3123 0.9805
0.3135 0.9806
0.3147 0.9807
0.3159 0.9808
0.3171 0.9808
0.3184 0.9808
0.3196 0.9809
0.3207 0.9810
0.3220 0.9811
0.3231 0.9812
0.3244 0.9812
0.3256 0.9813
0.3268 0.9814
0.3280 0.9815
0.3292 0.9815
0.3304 0.9816
0.3316 0.9817
0.3328 0.9818
0.3340 0.9818
0.3353 0.9819
0.3365 0.9819
0.3377 0.9820
0.3389 0.9821
0.3400 0.9822
0.3413 0.9822
0.3425 0.9823
0.3436 0.9825
0.3448 0.9826
0.3460 0.9826
0.3472 0.9827
0.3484 0.9828
0.3496 0.9829
0.3509 0.9829
0.3522 0.9829
0.3534 0.9830
0.3546 0.9830
0.3558 0.9831
0.3570 0.9832
0.3583 0.9832
0.3595 0.9832
0.3608 0.9832
0.3620 0.9833
0.3632 0.9834
0.3644 0.9834
0.3656 0.9836
0.3668 0.9836
0.3680 0.9837
0.3692 0.9838
0.3704 0.9838
0.3717 0.9839
0.3729 0.9839
0.3741 0.9840
0.3753 0.9841
0.3765 0.9842
0.3777 0.9843
0.3789 0.9844
0.3801 0.9844
0.3813 0.9845
0.3825 0.9846
0.3837 0.9846
0.3850 0.9847
0.3862 0.9847
0.3874 0.9848
0.3886 0.9849
0.3898 0.9849
0.3910 0.9850
0.3922 0.9851
0.3934 0.9852
0.3946 0.9852
0.3959 0.9853
0.3971 0.9853
0.3983 0.9854
0.3995 0.9854
0.4008 0.9855
0.4020 0.9855
0.4032 0.9856
0.4045 0.9856
0.4057 0.9857
0.4069 0.9857
0.4082 0.9858
0.4094 0.9859
0.4106 0.9859
0.4118 0.9860
0.4130 0.9860
0.4142 0.9861
0.4155 0.9861
0.4167 0.9862
0.4180 0.9862
0.4192 0.9863
0.4204 0.9863
0.4217 0.9864
0.4229 0.9864
0.4241 0.9865
0.4253 0.9866
0.4265 0.9866
0.4278 0.9866
0.4290 0.9867
0.4302 0.9868
0.4314 0.9868
0.4327 0.9869
0.4339 0.9869
0.4351 0.9870
0.4363 0.9871
0.4376 0.9871
0.4388 0.9871
0.4401 0.9871
0.4413 0.9872
0.4426 0.9872
0.4438 0.9873
0.4451 0.9873
0.4463 0.9873
0.4476 0.9873
0.4488 0.9873
0.4501 0.9874
0.4513 0.9875
0.4525 0.9875
0.4538 0.9875
0.4550 0.9875
0.4563 0.9876
0.4575 0.9876
0.4587 0.9877
0.4600 0.9877
0.4612 0.9878
0.4624 0.9878
0.4636 0.9879
0.4649 0.9879
0.4661 0.9880
0.4674 0.9880
0.4687 0.9880
0.4699 0.9881
0.4711 0.9881
0.4724 0.9881
0.4736 0.9882
0.4748 0.9882
0.4761 0.9883
0.4773 0.9883
0.4786 0.9883
0.4798 0.9883
0.4811 0.9884
0.4823 0.9884
0.4836 0.9884
0.4848 0.9885
0.4861 0.9885
0.4873 0.9885
0.4885 0.9886
0.4898 0.9886
0.4910 0.9887
0.4923 0.9887
0.4935 0.9887
0.4948 0.9887
0.4960 0.9888
0.4972 0.9889
0.4985 0.9889
0.4997 0.9890
0.5009 0.9890
0.5022 0.9890
0.5034 0.9891
0.5047 0.9891
0.5059 0.9891
0.5072 0.9892
0.5084 0.9892
0.5097 0.9892
0.5109 0.9892
0.5122 0.9893
0.5134 0.9893
0.5147 0.9893
0.5160 0.9893
0.5172 0.9894
0.5185 0.9894
0.5197 0.9894
0.5209 0.9895
0.5222 0.9895
0.5234 0.9895
0.5246 0.9896
0.5259 0.9896
0.5271 0.9897
0.5284 0.9897
0.5296 0.9898
0.5308 0.9898
0.5320 0.9899
0.5333 0.9899
0.5346 0.9899
0.5358 0.9900
0.5370 0.9900
0.5383 0.9901
0.5395 0.9901
0.5408 0.9901
0.5420 0.9902
0.5433 0.9902
0.5445 0.9902
0.5458 0.9902
0.5470 0.9903
0.5482 0.9903
0.5495 0.9903
0.5508 0.9904
0.5520 0.9904
0.5532 0.9905
0.5545 0.9905
0.5558 0.9905
0.5570 0.9905
0.5583 0.9905
0.5595 0.9906
0.5607 0.9906
0.5620 0.9907
0.5632 0.9908
0.5644 0.9908
0.5657 0.9908
0.5669 0.9909
0.5681 0.9910
0.5693 0.9910
0.5706 0.9910
0.5718 0.9911
0.5731 0.9911
0.5743 0.9911
0.5756 0.9912
0.5768 0.9912
0.5781 0.9912
0.5793 0.9912
0.5806 0.9913
0.5818 0.9913
0.5831 0.9913
0.5843 0.9914
0.5856 0.9914
0.5868 0.9914
0.5880 0.9915
0.5893 0.9915
0.5905 0.9916
0.5918 0.9916
0.5930 0.9916
0.5943 0.9917
0.5955 0.9917
0.5968 0.9917
0.5980 0.9918
0.5992 0.9918
0.6005 0.9919
0.6017 0.9919
0.6029 0.9920
0.6042 0.9920
0.6055 0.9920
0.6067 0.9920
0.6079 0.9921
0.6092 0.9921
0.6104 0.9922
0.6116 0.9922
0.6129 0.9923
0.6141 0.9923
0.6153 0.9924
0.6166 0.9924
0.6178 0.9925
0.6190 0.9925
0.6203 0.9925
0.6215 0.9926
0.6228 0.9926
0.6240 0.9926
0.6253 0.9927
0.6265 0.9927
0.6277 0.9928
0.6290 0.9928
0.6303 0.9928
0.6315 0.9928
0.6328 0.9928
0.6340 0.9929
0.6353 0.9929
0.6365 0.9929
0.6377 0.9930
0.6390 0.9930
0.6403 0.9930
0.6415 0.9931
0.6427 0.9932
0.6439 0.9932
0.6452 0.9932
0.6464 0.9933
0.6477 0.9933
0.6489 0.9933
0.6501 0.9934
0.6514 0.9934
0.6526 0.9935
0.6539 0.9935
0.6552 0.9935
0.6564 0.9935
0.6577 0.9935
0.6589 0.9936
0.6601 0.9937
0.6614 0.9937
0.6626 0.9937
0.6638 0.9938
0.6651 0.9938
0.6663 0.9938
0.6676 0.9939
0.6688 0.9939
0.6701 0.9939
0.6714 0.9939
0.6726 0.9940
0.6739 0.9940
0.6751 0.9940
0.6764 0.9940
0.6776 0.9941
0.6789 0.9941
0.6802 0.9941
0.6814 0.9941
0.6827 0.9941
0.6839 0.9942
0.6852 0.9942
0.6864 0.9942
0.6877 0.9943
0.6889 0.9943
0.6902 0.9943
0.6914 0.9943
0.6927 0.9944
0.6939 0.9944
0.6951 0.9945
0.6964 0.9945
0.6977 0.9945
0.6989 0.9945
0.7002 0.9945
0.7014 0.9946
0.7027 0.9946
0.7039 0.9946
0.7052 0.9947
0.7065 0.9947
0.7077 0.9947
0.7089 0.9948
0.7102 0.9948
0.7114 0.9948
0.7127 0.9948
0.7139 0.9949
0.7152 0.9949
0.7165 0.9949
0.7177 0.9950
0.7190 0.9950
0.7202 0.9950
0.7214 0.9951
0.7227 0.9951
0.7239 0.9952
0.7252 0.9952
0.7264 0.9952
0.7277 0.9952
0.7289 0.9952
0.7302 0.9953
0.7314 0.9953
0.7327 0.9953
0.7339 0.9954
0.7352 0.9954
0.7364 0.9954
0.7377 0.9954
0.7389 0.9955
0.7402 0.9955
0.7414 0.9956
0.7426 0.9956
0.7439 0.9957
0.7451 0.9957
0.7464 0.9957
0.7477 0.9957
0.7489 0.9957
0.7501 0.9958
0.7513 0.9959
0.7526 0.9959
0.7539 0.9959
0.7551 0.9959
0.7564 0.9959
0.7576 0.9960
0.7589 0.9960
0.7602 0.9960
0.7614 0.9960
0.7627 0.9960
0.7639 0.9961
0.7651 0.9962
0.7664 0.9962
0.7677 0.9962
0.7689 0.9962
0.7702 0.9962
0.7715 0.9962
0.7727 0.9963
0.7740 0.9963
0.7752 0.9964
0.7764 0.9964
0.7777 0.9964
0.7789 0.9964
0.7802 0.9965
0.7814 0.9965
0.7826 0.9966
0.7839 0.9966
0.7851 0.9966
0.7864 0.9966
0.7877 0.9966
0.7889 0.9967
0.7902 0.9967
0.7915 0.9967
0.7927 0.9967
0.7940 0.9968
0.7952 0.9968
0.7965 0.9968
0.7977 0.9968
0.7990 0.9968
0.8003 0.9969
0.8015 0.9969
0.8027 0.9970
0.8040 0.9970
0.8052 0.9971
0.8065 0.9971
0.8077 0.9971
0.8090 0.9971
0.8103 0.9971
0.8115 0.9972
0.8128 0.9972
0.8140 0.9972
0.8153 0.9972
0.8165 0.9972
0.8178 0.9972
0.8191 0.9972
0.8204 0.9973
0.8216 0.9973
0.8228 0.9974
0.8240 0.9974
0.8253 0.9974
0.8266 0.9975
0.8278 0.9975
0.8291 0.9975
0.8304 0.9975
0.8316 0.9975
0.8329 0.9976
0.8341 0.9976
0.8354 0.9976
0.8367 0.9976
0.8379 0.9976
0.8392 0.9976
0.8405 0.9976
0.8417 0.9976
0.8430 0.9977
0.8442 0.9977
0.8455 0.9977
0.8468 0.9977
0.8481 0.9977
0.8493 0.9978
0.8506 0.9978
0.8519 0.9978
0.8531 0.9978
0.8544 0.9978
0.8556 0.9979
0.8568 0.9979
0.8581 0.9979
0.8593 0.9980
0.8606 0.9980
0.8619 0.9980
0.8631 0.9980
0.8644 0.9980
0.8657 0.9980
0.8669 0.9981
0.8682 0.9981
0.8695 0.9981
0.8707 0.9981
0.8720 0.9981
0.8732 0.9982
0.8745 0.9982
0.8757 0.9982
0.8770 0.9982
0.8783 0.9982
0.8796 0.9982
0.8808 0.9983
0.8821 0.9983
0.8833 0.9983
0.8846 0.9983
0.8859 0.9983
0.8871 0.9983
0.8884 0.9983
0.8897 0.9984
0.8909 0.9984
0.8922 0.9984
0.8934 0.9984
0.8947 0.9985
0.8959 0.9985
0.8972 0.9985
0.8985 0.9985
0.8997 0.9985
0.9010 0.9985
0.9022 0.9986
0.9035 0.9986
0.9048 0.9986
0.9060 0.9986
0.9073 0.9987
0.9085 0.9987
0.9098 0.9987
0.9110 0.9987
0.9123 0.9987
0.9136 0.9987
0.9149 0.9987
0.9162 0.9987
0.9174 0.9987
0.9187 0.9988
0.9200 0.9988
0.9212 0.9988
0.9225 0.9988
0.9238 0.9988
0.9250 0.9988
0.9263 0.9988
0.9276 0.9988
0.9288 0.9989
0.9301 0.9989
0.9313 0.9989
0.9326 0.9989
0.9339 0.9990
0.9351 0.9990
0.9364 0.9990
0.9376 0.9990
0.9389 0.9991
0.9401 0.9991
0.9414 0.9991
0.9426 0.9992
0.9439 0.9992
0.9452 0.9992
0.9464 0.9992
0.9477 0.9992
0.9489 0.9993
0.9502 0.9993
0.9514 0.9993
0.9527 0.9993
0.9540 0.9993
0.9553 0.9993
0.9565 0.9994
0.9578 0.9994
0.9590 0.9994
0.9603 0.9994
0.9616 0.9994
0.9628 0.9994
0.9641 0.9995
0.9653 0.9995
0.9666 0.9995
0.9679 0.9995
0.9691 0.9995
0.9704 0.9995
0.9717 0.9996
0.9729 0.9996
0.9742 0.9996
0.9755 0.9996
0.9767 0.9996
0.9780 0.9996
0.9793 0.9996
0.9805 0.9997
0.9818 0.9997
0.9830 0.9997
0.9843 0.9997
0.9855 0.9998
0.9868 0.9998
0.9881 0.9998
0.9893 0.9998
0.9906 0.9998
0.9919 0.9998
0.9931 0.9998
0.9944 0.9999
0.9956 0.9999
0.9969 1.0000
0.9981 1.0000
0.9994 1.0000


==> figs/response/data/histn_aa2r_xya1_cart_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,1.00
0.15,0.00
0.15,0.00
0.17,1.00
0.17,0.00
0.18,1.00
0.20,0.00
0.21,2.00
0.21,0.00
0.23,2.00
0.23,2.00
0.24,0.00
0.26,3.00
0.27,2.00
0.28,2.00
0.29,4.00
0.29,9.00
0.30,6.00
0.32,7.00
0.33,6.00
0.34,3.00
0.35,8.00
0.35,13.00
0.36,8.00
0.38,19.00
0.39,25.00
0.40,19.00
0.41,26.00
0.42,20.00
0.42,19.00
0.43,26.00
0.45,34.00
0.46,34.00
0.47,43.00
0.47,61.00
0.48,52.00
0.49,65.00
0.51,76.00
0.52,88.00
0.53,101.00
0.54,103.00
0.55,117.00
0.56,138.00
0.57,147.00
0.57,173.00
0.58,187.00
0.59,218.00
0.60,238.00
0.61,283.00
0.62,307.00
0.64,320.00
0.65,380.00
0.66,412.00
0.67,472.00
0.68,533.00
0.69,587.00
0.70,671.00
0.71,727.00
0.71,793.00
0.72,879.00
0.73,1040.00
0.74,1073.00
0.76,1230.00
0.77,1367.00
0.78,1526.00
0.79,1612.00
0.80,1681.00
0.81,1885.00
0.82,2017.00
0.83,2184.00
0.83,2241.00
0.84,2385.00
0.85,2468.00
0.86,2569.00
0.88,2584.00
0.89,2491.00
0.90,2424.00
0.91,2140.00
0.92,1992.00
0.93,1669.00
0.94,1182.00
0.95,885.00
0.96,528.00
0.96,280.00
0.97,63.00
0.98,11.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_cart_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,1.00
0.32,1.00
0.33,1.00
0.34,1.00
0.35,2.00
0.35,1.00
0.36,0.00
0.38,2.00
0.39,1.00
0.40,2.00
0.41,3.00
0.42,3.00
0.42,4.00
0.43,3.00
0.45,5.00
0.46,9.00
0.47,12.00
0.47,8.00
0.48,12.00
0.49,20.00
0.51,13.00
0.52,21.00
0.53,38.00
0.54,31.00
0.55,34.00
0.56,48.00
0.57,42.00
0.57,58.00
0.58,49.00
0.59,63.00
0.60,78.00
0.61,86.00
0.62,122.00
0.64,132.00
0.65,129.00
0.66,166.00
0.67,202.00
0.68,226.00
0.69,246.00
0.70,294.00
0.71,325.00
0.71,382.00
0.72,422.00
0.73,495.00
0.74,537.00
0.76,689.00
0.77,755.00
0.78,887.00
0.79,952.00
0.80,1073.00
0.81,1199.00
0.82,1436.00
0.83,1546.00
0.83,1717.00
0.84,1866.00
0.85,2073.00
0.86,2363.00
0.88,2558.00
0.89,2903.00
0.90,3096.00
0.91,3272.00
0.92,3423.00
0.93,3372.00
0.94,3367.00
0.95,2967.00
0.96,2222.00
0.96,1359.00
0.97,518.00
0.98,56.00
0.99,1.00


==> figs/response/data/histn_aa2r_xya1_concat_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,1.00
0.18,0.00
0.20,1.00
0.21,0.00
0.21,0.00
0.23,1.00
0.23,1.00
0.24,2.00
0.26,3.00
0.27,0.00
0.28,5.00
0.29,0.00
0.29,2.00
0.30,4.00
0.32,9.00
0.33,3.00
0.34,10.00
0.35,8.00
0.35,14.00
0.36,15.00
0.38,14.00
0.39,14.00
0.40,30.00
0.41,34.00
0.42,27.00
0.42,30.00
0.43,40.00
0.45,37.00
0.46,45.00
0.47,57.00
0.47,71.00
0.48,99.00
0.49,107.00
0.51,95.00
0.52,125.00
0.53,139.00
0.54,175.00
0.55,221.00
0.56,251.00
0.57,268.00
0.57,297.00
0.58,370.00
0.59,417.00
0.60,475.00
0.61,531.00
0.62,608.00
0.64,693.00
0.65,792.00
0.66,878.00
0.67,992.00
0.68,1157.00
0.69,1226.00
0.70,1438.00
0.71,1547.00
0.71,1625.00
0.72,1797.00
0.73,1984.00
0.74,2111.00
0.76,2250.00
0.77,2354.00
0.78,2385.00
0.79,2598.00
0.80,2475.00
0.81,2532.00
0.82,2430.00
0.83,2308.00
0.83,2089.00
0.84,1870.00
0.85,1541.00
0.86,1314.00
0.88,1043.00
0.89,723.00
0.90,493.00
0.91,339.00
0.92,209.00
0.93,77.00
0.94,38.00
0.95,18.00
0.96,14.00
0.96,2.00
0.97,2.00
0.98,0.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_concat_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,1.00
0.33,0.00
0.34,1.00
0.35,1.00
0.35,0.00
0.36,3.00
0.38,2.00
0.39,3.00
0.40,1.00
0.41,1.00
0.42,4.00
0.42,1.00
0.43,5.00
0.45,6.00
0.46,9.00
0.47,11.00
0.47,20.00
0.48,19.00
0.49,19.00
0.51,29.00
0.52,30.00
0.53,32.00
0.54,41.00
0.55,58.00
0.56,57.00
0.57,65.00
0.57,87.00
0.58,98.00
0.59,130.00
0.60,154.00
0.61,191.00
0.62,219.00
0.64,246.00
0.65,293.00
0.66,297.00
0.67,411.00
0.68,456.00
0.69,483.00
0.70,601.00
0.71,623.00
0.71,788.00
0.72,911.00
0.73,1092.00
0.74,1190.00
0.76,1309.00
0.77,1524.00
0.78,1673.00
0.79,1955.00
0.80,2087.00
0.81,2296.00
0.82,2465.00
0.83,2733.00
0.83,2916.00
0.84,3005.00
0.85,3305.00
0.86,3130.00
0.88,3143.00
0.89,2752.00
0.90,2436.00
0.91,1925.00
0.92,1335.00
0.93,812.00
0.94,366.00
0.95,118.00
0.96,21.00
0.96,1.00
0.97,3.00
0.98,1.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_lda_notredame.txt <==
-0.39,2.00
-0.38,2.00
-0.36,0.00
-0.35,0.00
-0.34,0.00
-0.32,9.00
-0.31,6.00
-0.30,9.00
-0.28,25.00
-0.27,28.00
-0.25,46.00
-0.24,68.00
-0.23,116.00
-0.21,161.00
-0.20,242.00
-0.18,334.00
-0.17,453.00
-0.16,622.00
-0.14,864.00
-0.13,1066.00
-0.11,1355.00
-0.10,1610.00
-0.09,1928.00
-0.07,2311.00
-0.06,2577.00
-0.04,2716.00
-0.03,2906.00
-0.02,2940.00
-0.00,3031.00
0.01,2849.00
0.03,2849.00
0.04,2620.00
0.05,2323.00
0.07,2158.00
0.08,1868.00
0.10,1630.00
0.11,1411.00
0.12,1216.00
0.14,1015.00
0.15,832.00
0.17,743.00
0.18,535.00
0.19,543.00
0.21,416.00
0.22,305.00
0.24,275.00
0.25,220.00
0.26,158.00
0.28,139.00
0.29,111.00
0.31,59.00
0.32,47.00
0.33,53.00
0.35,36.00
0.36,34.00
0.38,19.00
0.39,18.00
0.40,16.00
0.42,14.00
0.43,10.00
0.45,8.00
0.46,7.00
0.47,4.00
0.49,12.00
0.50,2.00
0.52,1.00
0.53,0.00
0.54,2.00
0.56,0.00
0.57,0.00
0.59,1.00
0.60,0.00
0.61,1.00
0.63,1.00
0.64,1.00
0.66,2.00
0.67,1.00
0.68,1.00
0.70,0.00
0.71,0.00
0.73,3.00
0.74,0.00
0.75,0.00
0.77,0.00
0.78,1.00
0.80,2.00
0.81,0.00
0.82,0.00
0.84,0.00
0.85,0.00
0.87,0.00
0.88,0.00
0.89,0.00
0.91,0.00
0.92,0.00
0.94,0.00
0.95,0.00
0.96,0.00
0.98,0.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_lda_yosemite.txt <==
-0.39,0.00
-0.38,0.00
-0.36,0.00
-0.35,0.00
-0.34,1.00
-0.32,1.00
-0.31,5.00
-0.30,2.00
-0.28,12.00
-0.27,9.00
-0.25,17.00
-0.24,45.00
-0.23,54.00
-0.21,81.00
-0.20,131.00
-0.18,227.00
-0.17,299.00
-0.16,448.00
-0.14,571.00
-0.13,751.00
-0.11,917.00
-0.10,1201.00
-0.09,1476.00
-0.07,1778.00
-0.06,1990.00
-0.04,2155.00
-0.03,2469.00
-0.02,2572.00
-0.00,2732.00
0.01,2720.00
0.03,2684.00
0.04,2648.00
0.05,2568.00
0.07,2402.00
0.08,2235.00
0.10,2071.00
0.11,1886.00
0.12,1809.00
0.14,1559.00
0.15,1311.00
0.17,1069.00
0.18,944.00
0.19,811.00
0.21,667.00
0.22,539.00
0.24,506.00
0.25,357.00
0.26,299.00
0.28,229.00
0.29,193.00
0.31,135.00
0.32,109.00
0.33,78.00
0.35,56.00
0.36,49.00
0.38,34.00
0.39,27.00
0.40,18.00
0.42,10.00
0.43,7.00
0.45,4.00
0.46,7.00
0.47,3.00
0.49,3.00
0.50,3.00
0.52,2.00
0.53,0.00
0.54,0.00
0.56,1.00
0.57,0.00
0.59,0.00
0.60,0.00
0.61,1.00
0.63,0.00
0.64,0.00
0.66,0.00
0.67,0.00
0.68,1.00
0.70,0.00
0.71,0.00
0.73,0.00
0.74,1.00
0.75,0.00
0.77,0.00
0.78,0.00
0.80,0.00
0.81,0.00
0.82,0.00
0.84,0.00
0.85,0.00
0.87,0.00
0.88,0.00
0.89,0.00
0.91,0.00
0.92,0.00
0.94,0.00
0.95,0.00
0.96,0.00
0.98,0.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_polar_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,1.00
0.23,1.00
0.23,4.00
0.24,0.00
0.26,1.00
0.27,6.00
0.28,1.00
0.29,1.00
0.29,7.00
0.30,4.00
0.32,5.00
0.33,9.00
0.34,10.00
0.35,13.00
0.35,20.00
0.36,29.00
0.38,33.00
0.39,45.00
0.40,38.00
0.41,56.00
0.42,55.00
0.42,66.00
0.43,99.00
0.45,90.00
0.46,105.00
0.47,151.00
0.47,160.00
0.48,249.00
0.49,224.00
0.51,309.00
0.52,360.00
0.53,379.00
0.54,455.00
0.55,515.00
0.56,586.00
0.57,692.00
0.57,822.00
0.58,865.00
0.59,992.00
0.60,1134.00
0.61,1231.00
0.62,1368.00
0.64,1576.00
0.65,1569.00
0.66,1748.00
0.67,1863.00
0.68,1974.00
0.69,2099.00
0.70,2134.00
0.71,2132.00
0.71,2360.00
0.72,2282.00
0.73,2361.00
0.74,2154.00
0.76,2137.00
0.77,2032.00
0.78,1865.00
0.79,1675.00
0.80,1471.00
0.81,1274.00
0.82,1038.00
0.83,854.00
0.83,671.00
0.84,520.00
0.85,374.00
0.86,244.00
0.88,156.00
0.89,113.00
0.90,53.00
0.91,30.00
0.92,25.00
0.93,7.00
0.94,9.00
0.95,5.00
0.96,3.00
0.96,1.00
0.97,0.00
0.98,0.00
0.99,0.00


==> figs/response/data/histn_aa2r_xya1_polar_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,0.00
0.33,1.00
0.34,1.00
0.35,2.00
0.35,3.00
0.36,0.00
0.38,1.00
0.39,1.00
0.40,5.00
0.41,5.00
0.42,8.00
0.42,9.00
0.43,10.00
0.45,10.00
0.46,18.00
0.47,25.00
0.47,28.00
0.48,44.00
0.49,59.00
0.51,59.00
0.52,77.00
0.53,71.00
0.54,106.00
0.55,125.00
0.56,142.00
0.57,202.00
0.57,232.00
0.58,290.00
0.59,307.00
0.60,357.00
0.61,426.00
0.62,483.00
0.64,568.00
0.65,607.00
0.66,768.00
0.67,877.00
0.68,968.00
0.69,1104.00
0.70,1334.00
0.71,1437.00
0.71,1627.00
0.72,1788.00
0.73,1869.00
0.74,2110.00
0.76,2348.00
0.77,2449.00
0.78,2620.00
0.79,2745.00
0.80,2767.00
0.81,2755.00
0.82,2849.00
0.83,2685.00
0.83,2415.00
0.84,2177.00
0.85,1870.00
0.86,1510.00
0.88,1103.00
0.89,728.00
0.90,408.00
0.91,257.00
0.92,112.00
0.93,25.00
0.94,8.00
0.95,1.00
0.96,1.00
0.96,2.00
0.97,1.00
0.98,0.00
0.99,0.00


==> figs/response/data/histp_aa2r_xya1_cart_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,1.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,2.00
0.32,1.00
0.33,0.00
0.34,0.00
0.35,0.00
0.35,0.00
0.36,1.00
0.38,0.00
0.39,0.00
0.40,0.00
0.41,0.00
0.42,1.00
0.42,0.00
0.43,1.00
0.45,1.00
0.46,0.00
0.47,2.00
0.47,1.00
0.48,1.00
0.49,1.00
0.51,1.00
0.52,1.00
0.53,5.00
0.54,5.00
0.55,1.00
0.56,3.00
0.57,2.00
0.57,6.00
0.58,6.00
0.59,8.00
0.60,13.00
0.61,9.00
0.62,10.00
0.64,19.00
0.65,13.00
0.66,21.00
0.67,17.00
0.68,31.00
0.69,27.00
0.70,26.00
0.71,33.00
0.71,28.00
0.72,46.00
0.73,49.00
0.74,56.00
0.76,58.00
0.77,78.00
0.78,96.00
0.79,114.00
0.80,112.00
0.81,125.00
0.82,163.00
0.83,186.00
0.83,237.00
0.84,302.00
0.85,323.00
0.86,386.00
0.88,455.00
0.89,638.00
0.90,826.00
0.91,1005.00
0.92,1308.00
0.93,1671.00
0.94,2319.00
0.95,3064.00
0.96,4263.00
0.96,5698.00
0.97,7986.00
0.98,10617.00
0.99,7521.00


==> figs/response/data/histp_aa2r_xya1_cart_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,0.00
0.33,0.00
0.34,0.00
0.35,1.00
0.35,0.00
0.36,0.00
0.38,0.00
0.39,0.00
0.40,0.00
0.41,0.00
0.42,0.00
0.42,0.00
0.43,0.00
0.45,0.00
0.46,0.00
0.47,0.00
0.47,0.00
0.48,0.00
0.49,0.00
0.51,0.00
0.52,0.00
0.53,0.00
0.54,1.00
0.55,0.00
0.56,0.00
0.57,0.00
0.57,0.00
0.58,0.00
0.59,3.00
0.60,2.00
0.61,0.00
0.62,0.00
0.64,0.00
0.65,1.00
0.66,3.00
0.67,4.00
0.68,5.00
0.69,3.00
0.70,7.00
0.71,8.00
0.71,3.00
0.72,17.00
0.73,16.00
0.74,15.00
0.76,12.00
0.77,30.00
0.78,33.00
0.79,26.00
0.80,54.00
0.81,59.00
0.82,77.00
0.83,79.00
0.83,107.00
0.84,142.00
0.85,185.00
0.86,240.00
0.88,289.00
0.89,410.00
0.90,528.00
0.91,700.00
0.92,915.00
0.93,1228.00
0.94,1614.00
0.95,2300.00
0.96,3395.00
0.96,5013.00
0.97,7729.00
0.98,12349.00
0.99,12379.00


==> figs/response/data/histp_aa2r_xya1_concat_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,1.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,1.00
0.33,0.00
0.34,0.00
0.35,1.00
0.35,1.00
0.36,0.00
0.38,1.00
0.39,0.00
0.40,0.00
0.41,0.00
0.42,1.00
0.42,0.00
0.43,1.00
0.45,1.00
0.46,5.00
0.47,1.00
0.47,1.00
0.48,1.00
0.49,1.00
0.51,3.00
0.52,4.00
0.53,3.00
0.54,8.00
0.55,5.00
0.56,9.00
0.57,13.00
0.57,8.00
0.58,10.00
0.59,18.00
0.60,11.00
0.61,14.00
0.62,20.00
0.64,26.00
0.65,27.00
0.66,32.00
0.67,33.00
0.68,27.00
0.69,52.00
0.70,54.00
0.71,52.00
0.71,69.00
0.72,60.00
0.73,92.00
0.74,131.00
0.76,111.00
0.77,140.00
0.78,149.00
0.79,180.00
0.80,234.00
0.81,260.00
0.82,342.00
0.83,339.00
0.83,406.00
0.84,563.00
0.85,664.00
0.86,745.00
0.88,997.00
0.89,1173.00
0.90,1448.00
0.91,1812.00
0.92,2226.00
0.93,2785.00
0.94,3403.00
0.95,4229.00
0.96,5116.00
0.96,6076.00
0.97,6953.00
0.98,6567.00
0.99,2284.00


==> figs/response/data/histp_aa2r_xya1_concat_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,0.00
0.33,0.00
0.34,0.00
0.35,0.00
0.35,1.00
0.36,0.00
0.38,0.00
0.39,0.00
0.40,0.00
0.41,0.00
0.42,0.00
0.42,0.00
0.43,0.00
0.45,0.00
0.46,0.00
0.47,0.00
0.47,1.00
0.48,0.00
0.49,0.00
0.51,0.00
0.52,0.00
0.53,0.00
0.54,0.00
0.55,0.00
0.56,0.00
0.57,2.00
0.57,0.00
0.58,3.00
0.59,3.00
0.60,3.00
0.61,1.00
0.62,6.00
0.64,5.00
0.65,4.00
0.66,5.00
0.67,8.00
0.68,8.00
0.69,13.00
0.70,19.00
0.71,22.00
0.71,25.00
0.72,32.00
0.73,37.00
0.74,51.00
0.76,48.00
0.77,74.00
0.78,91.00
0.79,89.00
0.80,114.00
0.81,151.00
0.82,193.00
0.83,226.00
0.83,289.00
0.84,359.00
0.85,441.00
0.86,576.00
0.88,743.00
0.89,850.00
0.90,1164.00
0.91,1375.00
0.92,1891.00
0.93,2342.00
0.94,3070.00
0.95,3797.00
0.96,5159.00
0.96,6333.00
0.97,7635.00
0.98,8348.00
0.99,4388.00


==> figs/response/data/histp_aa2r_xya1_lda_notredame.txt <==
-0.39,1.00
-0.38,1.00
-0.36,1.00
-0.35,1.00
-0.34,0.00
-0.32,1.00
-0.31,1.00
-0.30,1.00
-0.28,1.00
-0.27,3.00
-0.25,3.00
-0.24,1.00
-0.23,6.00
-0.21,1.00
-0.20,8.00
-0.18,5.00
-0.17,11.00
-0.16,11.00
-0.14,8.00
-0.13,14.00
-0.11,11.00
-0.10,23.00
-0.09,26.00
-0.07,49.00
-0.06,38.00
-0.04,58.00
-0.03,62.00
-0.02,71.00
-0.00,65.00
0.01,78.00
0.03,82.00
0.04,74.00
0.05,105.00
0.07,88.00
0.08,131.00
0.10,105.00
0.11,135.00
0.12,153.00
0.14,157.00
0.15,172.00
0.17,214.00
0.18,184.00
0.19,201.00
0.21,231.00
0.22,250.00
0.24,267.00
0.25,245.00
0.26,262.00
0.28,294.00
0.29,323.00
0.31,334.00
0.32,388.00
0.33,376.00
0.35,421.00
0.36,440.00
0.38,432.00
0.39,433.00
0.40,454.00
0.42,518.00
0.43,545.00
0.45,554.00
0.46,591.00
0.47,603.00
0.49,611.00
0.50,648.00
0.52,652.00
0.53,650.00
0.54,704.00
0.56,770.00
0.57,755.00
0.59,788.00
0.60,846.00
0.61,899.00
0.63,971.00
0.64,962.00
0.66,983.00
0.67,1039.00
0.68,1111.00
0.70,1176.00
0.71,1241.00
0.73,1328.00
0.74,1340.00
0.75,1387.00
0.77,1422.00
0.78,1569.00
0.80,1565.00
0.81,1718.00
0.82,1693.00
0.84,1729.00
0.85,1729.00
0.87,1701.00
0.88,1657.00
0.89,1556.00
0.91,1370.00
0.92,1223.00
0.94,847.00
0.95,567.00
0.96,351.00
0.98,111.00
0.99,9.00


==> figs/response/data/histp_aa2r_xya1_lda_yosemite.txt <==
-0.39,0.00
-0.38,0.00
-0.36,0.00
-0.35,0.00
-0.34,0.00
-0.32,0.00
-0.31,0.00
-0.30,0.00
-0.28,1.00
-0.27,1.00
-0.25,0.00
-0.24,0.00
-0.23,0.00
-0.21,1.00
-0.20,0.00
-0.18,0.00
-0.17,1.00
-0.16,5.00
-0.14,4.00
-0.13,7.00
-0.11,9.00
-0.10,13.00
-0.09,15.00
-0.07,13.00
-0.06,27.00
-0.04,30.00
-0.03,61.00
-0.02,51.00
-0.00,77.00
0.01,68.00
0.03,75.00
0.04,79.00
0.05,96.00
0.07,106.00
0.08,129.00
0.10,159.00
0.11,155.00
0.12,195.00
0.14,223.00
0.15,207.00
0.17,193.00
0.18,230.00
0.19,239.00
0.21,262.00
0.22,286.00
0.24,319.00
0.25,327.00
0.26,344.00
0.28,374.00
0.29,351.00
0.31,410.00
0.32,428.00
0.33,466.00
0.35,412.00
0.36,450.00
0.38,535.00
0.39,504.00
0.40,532.00
0.42,555.00
0.43,559.00
0.45,586.00
0.46,573.00
0.47,627.00
0.49,585.00
0.50,620.00
0.52,647.00
0.53,627.00
0.54,674.00
0.56,639.00
0.57,708.00
0.59,729.00
0.60,801.00
0.61,786.00
0.63,879.00
0.64,935.00
0.66,943.00
0.67,995.00
0.68,1104.00
0.70,1106.00
0.71,1185.00
0.73,1199.00
0.74,1259.00
0.75,1296.00
0.77,1423.00
0.78,1487.00
0.80,1478.00
0.81,1557.00
0.82,1558.00
0.84,1550.00
0.85,1657.00
0.87,1583.00
0.88,1560.00
0.89,1502.00
0.91,1337.00
0.92,1225.00
0.94,1020.00
0.95,811.00
0.96,578.00
0.98,377.00
0.99,197.00


==> figs/response/data/histp_aa2r_xya1_polar_notredame.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,1.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,1.00
0.30,0.00
0.32,2.00
0.33,1.00
0.34,1.00
0.35,0.00
0.35,0.00
0.36,1.00
0.38,0.00
0.39,2.00
0.40,1.00
0.41,3.00
0.42,3.00
0.42,4.00
0.43,3.00
0.45,4.00
0.46,6.00
0.47,4.00
0.47,9.00
0.48,6.00
0.49,9.00
0.51,7.00
0.52,6.00
0.53,10.00
0.54,13.00
0.55,13.00
0.56,12.00
0.57,17.00
0.57,27.00
0.58,29.00
0.59,26.00
0.60,38.00
0.61,25.00
0.62,46.00
0.64,37.00
0.65,56.00
0.66,45.00
0.67,67.00
0.68,76.00
0.69,95.00
0.70,124.00
0.71,129.00
0.71,144.00
0.72,159.00
0.73,166.00
0.74,191.00
0.76,230.00
0.77,255.00
0.78,299.00
0.79,332.00
0.80,387.00
0.81,497.00
0.82,567.00
0.83,643.00
0.83,788.00
0.84,912.00
0.85,1015.00
0.86,1140.00
0.88,1457.00
0.89,1601.00
0.90,2008.00
0.91,2265.00
0.92,2709.00
0.93,3172.00
0.94,3653.00
0.95,4109.00
0.96,4838.00
0.96,5269.00
0.97,5254.00
0.98,4001.00
0.99,980.00


==> figs/response/data/histp_aa2r_xya1_polar_yosemite.txt <==
0.01,0.00
0.01,0.00
0.03,0.00
0.04,0.00
0.04,0.00
0.06,0.00
0.07,0.00
0.08,0.00
0.08,0.00
0.10,0.00
0.11,0.00
0.11,0.00
0.12,0.00
0.14,0.00
0.15,0.00
0.15,0.00
0.17,0.00
0.17,0.00
0.18,0.00
0.20,0.00
0.21,0.00
0.21,0.00
0.23,0.00
0.23,0.00
0.24,0.00
0.26,0.00
0.27,0.00
0.28,0.00
0.29,0.00
0.29,0.00
0.30,0.00
0.32,0.00
0.33,0.00
0.34,0.00
0.35,0.00
0.35,0.00
0.36,1.00
0.38,0.00
0.39,0.00
0.40,0.00
0.41,0.00
0.42,1.00
0.42,0.00
0.43,0.00
0.45,0.00
0.46,0.00
0.47,0.00
0.47,1.00
0.48,0.00
0.49,3.00
0.51,2.00
0.52,2.00
0.53,4.00
0.54,4.00
0.55,1.00
0.56,7.00
0.57,2.00
0.57,6.00
0.58,5.00
0.59,7.00
0.60,10.00
0.61,7.00
0.62,19.00
0.64,13.00
0.65,23.00
0.66,24.00
0.67,30.00
0.68,38.00
0.69,41.00
0.70,49.00
0.71,68.00
0.71,80.00
0.72,77.00
0.73,111.00
0.74,105.00
0.76,132.00
0.77,159.00
0.78,205.00
0.79,254.00
0.80,272.00
0.81,357.00
0.82,408.00
0.83,478.00
0.83,595.00
0.84,703.00
0.85,854.00
0.86,992.00
0.88,1297.00
0.89,1453.00
0.90,1789.00
0.91,2115.00
0.92,2521.00
0.93,2928.00
0.94,3685.00
0.95,4210.00
0.96,4901.00
0.96,5472.00
0.97,6005.00
0.98,5232.00
0.99,2222.00


==> figs/response/data/prcurve_no_10.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
0.9999 0.1344
0.9999 0.1357
0.9999 0.1370
0.9999 0.1382
0.9999 0.1395
0.9999 0.1408
0.9999 0.1421
0.9999 0.1434
0.9999 0.1446
0.9999 0.1459
0.9999 0.1472
0.9999 0.1485
0.9999 0.1498
0.9999 0.1510
0.9999 0.1523
0.9999 0.1536
0.9999 0.1549
0.9999 0.1562
0.9999 0.1574
0.9999 0.1587
0.9999 0.1600
0.9999 0.1613
0.9999 0.1626
0.9999 0.1638
0.9999 0.1651
0.9999 0.1664
0.9999 0.1677
0.9999 0.1690
0.9999 0.1702
0.9999 0.1715
0.9999 0.1728
0.9999 0.1741
0.9999 0.1754
0.9999 0.1766
0.9999 0.1779
0.9999 0.1792
0.9999 0.1805
0.9999 0.1818
0.9999 0.1830
0.9999 0.1843
0.9999 0.1856
0.9999 0.1869
0.9999 0.1882
0.9999 0.1894
0.9999 0.1907
0.9999 0.1920
0.9999 0.1933
0.9999 0.1946
0.9999 0.1958
0.9999 0.1971
0.9999 0.1984
0.9999 0.1997
0.9999 0.2010
0.9999 0.2022
0.9999 0.2035
0.9999 0.2048
0.9999 0.2061
0.9999 0.2074
0.9999 0.2086
0.9999 0.2099
0.9999 0.2112
0.9999 0.2125
0.9999 0.2138
0.9999 0.2150
0.9999 0.2163
0.9999 0.2176
0.9999 0.2189
0.9999 0.2202
0.9999 0.2214
0.9999 0.2227
0.9999 0.2240
0.9999 0.2253
0.9999 0.2266
0.9999 0.2278
0.9999 0.2291
0.9999 0.2304
0.9999 0.2317
0.9999 0.2330
0.9999 0.2342
0.9999 0.2355
0.9999 0.2368
0.9999 0.2381
0.9999 0.2394
0.9999 0.2406
0.9999 0.2419
0.9999 0.2432
0.9999 0.2445
0.9999 0.2458
0.9999 0.2470
0.9999 0.2483
0.9999 0.2496
0.9999 0.2509
0.9999 0.2522
0.9999 0.2534
0.9999 0.2547
0.9999 0.2560
0.9999 0.2573
0.9999 0.2586
0.9999 0.2598
0.9999 0.2611
0.9999 0.2624
0.9999 0.2637
0.9999 0.2650
0.9999 0.2662
0.9999 0.2675
0.9999 0.2688
0.9999 0.2701
0.9999 0.2714
0.9999 0.2726
0.9999 0.2739
0.9999 0.2752
0.9999 0.2765
0.9999 0.2778
0.9999 0.2790
0.9999 0.2803
0.9999 0.2816
0.9999 0.2829
0.9999 0.2842
0.9999 0.2854
0.9999 0.2867
0.9999 0.2880
0.9999 0.2893
0.9999 0.2906
0.9999 0.2918
0.9999 0.2931
0.9999 0.2944
0.9999 0.2957
0.9999 0.2970
0.9999 0.2982
0.9999 0.2995
0.9999 0.3008
0.9999 0.3021
0.9999 0.3034
0.9999 0.3046
0.9999 0.3059
0.9999 0.3072
0.9999 0.3085
0.9999 0.3098
0.9999 0.3110
0.9999 0.3123
0.9999 0.3136
0.9999 0.3149
0.9999 0.3162
0.9999 0.3174
0.9999 0.3187
0.9999 0.3200
0.9999 0.3213
0.9999 0.3226
0.9999 0.3238
0.9999 0.3251
0.9999 0.3264
0.9999 0.3277
0.9999 0.3290
0.9999 0.3302
0.9999 0.3315
0.9999 0.3328
0.9999 0.3341
0.9999 0.3354
0.9999 0.3366
0.9999 0.3379
0.9999 0.3392
0.9999 0.3405
0.9999 0.3417
0.9999 0.3430
0.9999 0.3443
0.9998 0.3456
0.9998 0.3468
0.9998 0.3481
0.9998 0.3494
0.9998 0.3507
0.9998 0.3520
0.9998 0.3532
0.9998 0.3545
0.9998 0.3558
0.9998 0.3571
0.9998 0.3584
0.9998 0.3596
0.9998 0.3609
0.9998 0.3622
0.9998 0.3635
0.9998 0.3647
0.9998 0.3660
0.9998 0.3673
0.9998 0.3686
0.9998 0.3699
0.9998 0.3711
0.9998 0.3724
0.9998 0.3737
0.9998 0.3750
0.9998 0.3763
0.9998 0.3775
0.9998 0.3788
0.9998 0.3801
0.9998 0.3814
0.9998 0.3827
0.9998 0.3839
0.9998 0.3852
0.9998 0.3865
0.9998 0.3878
0.9998 0.3891
0.9997 0.3903
0.9997 0.3916
0.9997 0.3929
0.9997 0.3941
0.9997 0.3954
0.9997 0.3967
0.9997 0.3980
0.9997 0.3993
0.9997 0.4005
0.9997 0.4018
0.9997 0.4031
0.9997 0.4044
0.9997 0.4057
0.9997 0.4069
0.9997 0.4082
0.9997 0.4095
0.9997 0.4108
0.9997 0.4121
0.9997 0.4133
0.9997 0.4146
0.9997 0.4159
0.9997 0.4172
0.9997 0.4185
0.9997 0.4197
0.9997 0.4210
0.9997 0.4223
0.9997 0.4236
0.9997 0.4249
0.9997 0.4261
0.9997 0.4274
0.9997 0.4287
0.9997 0.4300
0.9997 0.4313
0.9997 0.4325
0.9997 0.4338
0.9997 0.4351
0.9997 0.4364
0.9997 0.4377
0.9997 0.4389
0.9997 0.4402
0.9997 0.4415
0.9997 0.4428
0.9996 0.4440
0.9996 0.4453
0.9996 0.4466
0.9996 0.4479
0.9996 0.4491
0.9996 0.4504
0.9996 0.4517
0.9996 0.4530
0.9996 0.4543
0.9996 0.4555
0.9996 0.4568
0.9997 0.4581
0.9997 0.4594
0.9997 0.4607
0.9997 0.4619
0.9997 0.4632
0.9997 0.4645
0.9997 0.4658
0.9997 0.4671
0.9997 0.4683
0.9997 0.4696
0.9996 0.4709
0.9996 0.4722
0.9996 0.4734
0.9996 0.4747
0.9996 0.4760
0.9996 0.4773
0.9996 0.4786
0.9996 0.4798
0.9996 0.4811
0.9996 0.4824
0.9996 0.4837
0.9996 0.4850
0.9996 0.4862
0.9996 0.4875
0.9996 0.4888
0.9996 0.4901
0.9996 0.4914
0.9996 0.4926
0.9996 0.4939
0.9996 0.4952
0.9996 0.4965
0.9996 0.4977
0.9996 0.4990
0.9996 0.5003
0.9996 0.5016
0.9996 0.5029
0.9996 0.5041
0.9996 0.5054
0.9996 0.5067
0.9996 0.5080
0.9996 0.5093
0.9996 0.5105
0.9996 0.5118
0.9996 0.5131
0.9996 0.5144
0.9996 0.5157
0.9996 0.5169
0.9996 0.5182
0.9996 0.5195
0.9996 0.5208
0.9996 0.5221
0.9996 0.5233
0.9996 0.5246
0.9996 0.5259
0.9996 0.5272
0.9996 0.5285
0.9996 0.5297
0.9996 0.5310
0.9996 0.5323
0.9996 0.5336
0.9996 0.5348
0.9996 0.5361
0.9996 0.5374
0.9996 0.5387
0.9996 0.5400
0.9996 0.5412
0.9996 0.5425
0.9996 0.5438
0.9996 0.5451
0.9996 0.5464
0.9996 0.5476
0.9996 0.5489
0.9996 0.5502
0.9996 0.5515
0.9996 0.5528
0.9996 0.5540
0.9996 0.5553
0.9996 0.5566
0.9996 0.5579
0.9996 0.5592
0.9996 0.5604
0.9996 0.5617
0.9996 0.5630
0.9996 0.5643
0.9996 0.5655
0.9996 0.5668
0.9996 0.5681
0.9996 0.5694
0.9996 0.5707
0.9996 0.5719
0.9996 0.5732
0.9996 0.5745
0.9996 0.5758
0.9996 0.5771
0.9996 0.5783
0.9996 0.5796
0.9996 0.5809
0.9996 0.5822
0.9996 0.5834
0.9996 0.5847
0.9996 0.5860
0.9996 0.5873
0.9996 0.5886
0.9995 0.5898
0.9995 0.5911
0.9995 0.5924
0.9995 0.5937
0.9995 0.5949
0.9995 0.5962
0.9995 0.5975
0.9995 0.5988
0.9995 0.6001
0.9995 0.6013
0.9995 0.6026
0.9995 0.6039
0.9995 0.6052
0.9995 0.6065
0.9995 0.6077
0.9995 0.6090
0.9995 0.6103
0.9995 0.6116
0.9995 0.6129
0.9995 0.6141
0.9995 0.6154
0.9995 0.6167
0.9995 0.6180
0.9995 0.6193
0.9995 0.6205
0.9995 0.6218
0.9996 0.6231
0.9996 0.6244
0.9996 0.6257
0.9996 0.6269
0.9996 0.6282
0.9996 0.6295
0.9996 0.6308
0.9996 0.6321
0.9996 0.6333
0.9996 0.6346
0.9996 0.6359
0.9996 0.6372
0.9996 0.6385
0.9996 0.6397
0.9996 0.6410
0.9996 0.6423
0.9996 0.6436
0.9996 0.6449
0.9996 0.6461
0.9996 0.6474
0.9996 0.6487
0.9996 0.6500
0.9996 0.6513
0.9996 0.6525
0.9995 0.6538
0.9995 0.6551
0.9995 0.6563
0.9995 0.6576
0.9995 0.6589
0.9995 0.6602
0.9995 0.6614
0.9995 0.6627
0.9995 0.6640
0.9995 0.6653
0.9995 0.6666
0.9995 0.6678
0.9995 0.6691
0.9995 0.6704
0.9995 0.6717
0.9995 0.6730
0.9995 0.6742
0.9995 0.6755
0.9995 0.6768
0.9995 0.6781
0.9995 0.6794
0.9995 0.6806
0.9995 0.6819
0.9995 0.6832
0.9995 0.6845
0.9995 0.6857
0.9995 0.6870
0.9995 0.6883
0.9994 0.6896
0.9995 0.6908
0.9995 0.6921
0.9995 0.6934
0.9995 0.6947
0.9995 0.6960
0.9995 0.6972
0.9995 0.6985
0.9995 0.6998
0.9995 0.7011
0.9995 0.7024
0.9994 0.7036
0.9994 0.7049
0.9994 0.7062
0.9994 0.7075
0.9994 0.7087
0.9994 0.7100
0.9994 0.7113
0.9994 0.7126
0.9994 0.7138
0.9994 0.7151
0.9994 0.7164
0.9994 0.7177
0.9994 0.7189
0.9993 0.7202
0.9993 0.7215
0.9993 0.7227
0.9993 0.7240
0.9993 0.7253
0.9993 0.7265
0.9993 0.7278
0.9993 0.7291
0.9992 0.7303
0.9992 0.7316
0.9992 0.7329
0.9992 0.7341
0.9992 0.7354
0.9992 0.7367
0.9992 0.7380
0.9992 0.7392
0.9992 0.7405
0.9991 0.7418
0.9991 0.7431
0.9991 0.7443
0.9991 0.7456
0.9991 0.7469
0.9991 0.7481
0.9991 0.7494
0.9990 0.7506
0.9990 0.7519
0.9990 0.7532
0.9990 0.7544
0.9989 0.7557
0.9989 0.7570
0.9989 0.7582
0.9989 0.7595
0.9989 0.7608
0.9989 0.7621
0.9988 0.7633
0.9989 0.7646
0.9988 0.7658
0.9988 0.7671
0.9988 0.7684
0.9988 0.7696
0.9987 0.7709
0.9987 0.7721
0.9987 0.7734
0.9986 0.7746
0.9986 0.7759
0.9986 0.7772
0.9986 0.7785
0.9986 0.7797
0.9986 0.7810
0.9986 0.7823
0.9985 0.7835
0.9985 0.7848
0.9986 0.7861
0.9986 0.7874
0.9985 0.7886
0.9985 0.7899
0.9985 0.7912
0.9985 0.7924
0.9984 0.7937
0.9984 0.7949
0.9984 0.7962
0.9984 0.7974
0.9983 0.7987
0.9983 0.7999
0.9982 0.8012
0.9982 0.8024
0.9982 0.8037
0.9981 0.8049
0.9981 0.8062
0.9981 0.8075
0.9981 0.8087
0.9980 0.8099
0.9980 0.8112
0.9980 0.8125
0.9980 0.8138
0.9980 0.8150
0.9980 0.8163
0.9979 0.8175
0.9979 0.8188
0.9979 0.8201
0.9979 0.8213
0.9979 0.8226
0.9979 0.8239
0.9978 0.8251
0.9978 0.8263
0.9977 0.8276
0.9976 0.8288
0.9976 0.8300
0.9976 0.8313
0.9975 0.8325
0.9974 0.8337
0.9974 0.8349
0.9973 0.8362
0.9973 0.8374
0.9971 0.8386
0.9970 0.8398
0.9969 0.8410
0.9969 0.8422
0.9969 0.8435
0.9968 0.8447
0.9967 0.8459
0.9967 0.8471
0.9966 0.8483
0.9966 0.8496
0.9965 0.8508
0.9964 0.8520
0.9964 0.8532
0.9963 0.8544
0.9961 0.8556
0.9960 0.8568
0.9960 0.8580
0.9959 0.8592
0.9958 0.8604
0.9956 0.8615
0.9956 0.8628
0.9956 0.8641
0.9956 0.8653
0.9955 0.8665
0.9955 0.8677
0.9954 0.8690
0.9952 0.8701
0.9952 0.8713
0.9951 0.8726
0.9950 0.8737
0.9948 0.8748
0.9946 0.8759
0.9945 0.8771
0.9944 0.8783
0.9942 0.8794
0.9941 0.8806
0.9940 0.8818
0.9939 0.8829
0.9937 0.8840
0.9935 0.8851
0.9935 0.8864
0.9934 0.8875
0.9932 0.8887
0.9930 0.8897
0.9927 0.8908
0.9925 0.8918
0.9923 0.8929
0.9922 0.8941
0.9920 0.8952
0.9919 0.8964
0.9916 0.8974
0.9914 0.8985
0.9912 0.8996
0.9910 0.9006
0.9907 0.9016
0.9905 0.9027
0.9904 0.9039
0.9902 0.9050
0.9900 0.9060
0.9897 0.9070
0.9893 0.9080
0.9889 0.9089
0.9886 0.9099
0.9882 0.9108
0.9880 0.9118
0.9876 0.9128
0.9874 0.9138
0.9870 0.9147
0.9867 0.9156
0.9862 0.9165
0.9859 0.9175
0.9856 0.9184
0.9852 0.9193
0.9848 0.9203
0.9845 0.9212
0.9842 0.9221
0.9837 0.9230
0.9834 0.9240
0.9829 0.9247
0.9825 0.9256
0.9820 0.9264
0.9816 0.9273
0.9811 0.9280
0.9806 0.9288
0.9801 0.9296
0.9796 0.9304
0.9790 0.9311
0.9785 0.9318
0.9781 0.9327
0.9775 0.9334
0.9768 0.9340
0.9761 0.9346
0.9755 0.9353
0.9748 0.9358
0.9741 0.9364
0.9735 0.9371
0.9728 0.9377
0.9722 0.9383
0.9715 0.9389
0.9708 0.9394
0.9701 0.9400
0.9695 0.9406
0.9686 0.9411
0.9679 0.9416
0.9673 0.9422
0.9666 0.9428
0.9658 0.9433
0.9652 0.9439
0.9645 0.9445
0.9640 0.9452
0.9632 0.9456
0.9625 0.9462
0.9618 0.9467
0.9610 0.9472
0.9605 0.9479
0.9598 0.9484
0.9591 0.9490
0.9583 0.9494
0.9574 0.9498
0.9565 0.9501
0.9559 0.9507
0.9551 0.9511
0.9541 0.9513
0.9534 0.9519
0.9525 0.9522
0.9516 0.9525
0.9508 0.9530
0.9500 0.9533
0.9491 0.9537
0.9482 0.9540
0.9474 0.9544
0.9464 0.9546
0.9456 0.9550
0.9448 0.9554
0.9439 0.9557
0.9430 0.9560
0.9423 0.9565
0.9414 0.9568
0.9405 0.9570
0.9395 0.9573
0.9388 0.9577
0.9379 0.9580
0.9371 0.9584
0.9362 0.9587
0.9353 0.9589
0.9344 0.9593
0.9336 0.9596
0.9326 0.9598
0.9318 0.9601
0.9309 0.9604
0.9300 0.9607
0.9293 0.9611
0.9284 0.9614
0.9275 0.9617
0.9266 0.9619
0.9256 0.9621
0.9248 0.9624
0.9239 0.9627
0.9230 0.9629
0.9220 0.9631
0.9211 0.9633
0.9202 0.9635
0.9192 0.9637
0.9183 0.9639
0.9174 0.9641
0.9164 0.9642
0.9155 0.9645
0.9146 0.9646
0.9136 0.9648
0.9126 0.9649
0.9117 0.9651
0.9108 0.9653
0.9099 0.9655
0.9090 0.9657
0.9081 0.9659
0.9071 0.9661
0.9062 0.9663
0.9053 0.9664
0.9044 0.9666
0.9036 0.9669
0.9026 0.9670
0.9017 0.9672
0.9007 0.9673
0.8998 0.9674
0.8989 0.9676
0.8979 0.9677
0.8970 0.9680
0.8961 0.9681
0.8952 0.9683
0.8943 0.9684
0.8934 0.9686
0.8926 0.9688
0.8917 0.9690
0.8907 0.9691
0.8898 0.9692
0.8888 0.9694
0.8879 0.9695
0.8870 0.9696
0.8861 0.9698
0.8852 0.9699
0.8843 0.9701
0.8834 0.9702
0.8825 0.9703
0.8815 0.9704
0.8807 0.9706
0.8797 0.9706
0.8788 0.9707
0.8779 0.9709
0.8770 0.9710
0.8761 0.9711
0.8752 0.9713
0.8743 0.9714
0.8733 0.9715
0.8724 0.9715
0.8716 0.9717
0.8706 0.9718
0.8697 0.9718
0.8687 0.9719
0.8679 0.9720
0.8670 0.9722
0.8661 0.9723
0.8652 0.9724
0.8643 0.9725
0.8635 0.9726
0.8626 0.9727
0.8617 0.9729
0.8608 0.9730
0.8600 0.9732
0.8591 0.9732
0.8582 0.9733
0.8574 0.9734
0.8564 0.9734
0.8555 0.9736
0.8548 0.9738
0.8538 0.9738
0.8530 0.9740
0.8521 0.9740
0.8512 0.9741
0.8503 0.9741
0.8495 0.9743
0.8487 0.9744
0.8479 0.9746
0.8470 0.9747
0.8461 0.9747
0.8452 0.9748
0.8444 0.9749
0.8435 0.9750
0.8426 0.9750
0.8418 0.9752
0.8409 0.9752
0.8401 0.9754
0.8393 0.9755
0.8384 0.9755
0.8376 0.9757
0.8368 0.9758
0.8360 0.9759
0.8351 0.9760
0.8343 0.9761
0.8334 0.9761
0.8326 0.9762
0.8317 0.9762
0.8309 0.9763
0.8300 0.9764
0.8292 0.9765
0.8283 0.9765
0.8275 0.9766
0.8267 0.9767
0.8258 0.9767
0.8250 0.9768
0.8241 0.9769
0.8233 0.9769
0.8225 0.9770
0.8217 0.9771
0.8208 0.9771
0.8200 0.9772
0.8192 0.9773
0.8183 0.9773
0.8175 0.9774
0.8166 0.9774
0.8158 0.9775
0.8150 0.9775
0.8142 0.9776
0.8134 0.9776
0.8126 0.9777
0.8118 0.9778
0.8111 0.9780
0.8102 0.9780
0.8095 0.9781
0.8087 0.9782
0.8079 0.9783
0.8071 0.9783
0.8063 0.9784
0.8055 0.9785
0.8047 0.9786
0.8039 0.9786
0.8032 0.9788
0.8025 0.9789
0.8017 0.9790
0.8009 0.9790
0.8001 0.9790
0.7993 0.9791
0.7985 0.9792
0.7977 0.9793
0.7970 0.9794
0.7963 0.9795
0.7955 0.9795
0.7947 0.9796
0.7939 0.9797
0.7932 0.9798
0.7924 0.9798
0.7917 0.9799
0.7909 0.9800
0.7902 0.9801
0.7894 0.9801
0.7887 0.9803
0.7880 0.9804
0.7872 0.9804
0.7864 0.9805
0.7857 0.9805
0.7849 0.9806
0.7842 0.9807
0.7834 0.9808
0.7827 0.9808
0.7819 0.9809
0.7812 0.9809
0.7804 0.9810
0.7796 0.9810
0.7789 0.9811
0.7782 0.9811
0.7774 0.9812
0.7767 0.9812
0.7760 0.9813
0.7752 0.9814
0.7745 0.9815
0.7738 0.9816
0.7731 0.9817
0.7724 0.9817
0.7717 0.9818
0.7709 0.9819
0.7701 0.9819
0.7694 0.9819
0.7687 0.9820
0.7680 0.9821
0.7673 0.9821
0.7666 0.9822
0.7659 0.9823
0.7652 0.9824
0.7645 0.9825
0.7638 0.9826
0.7631 0.9826
0.7623 0.9826
0.7616 0.9827
0.7609 0.9828
0.7602 0.9828
0.7596 0.9829
0.7588 0.9830
0.7581 0.9830
0.7574 0.9831
0.7568 0.9832
0.7561 0.9833
0.7554 0.9833
0.7547 0.9834
0.7539 0.9834
0.7532 0.9834
0.7525 0.9835
0.7519 0.9836
0.7512 0.9836
0.7505 0.9837
0.7498 0.9837
0.7491 0.9838
0.7484 0.9838
0.7477 0.9839
0.7470 0.9839
0.7463 0.9839
0.7456 0.9840
0.7449 0.9840
0.7443 0.9841
0.7436 0.9842
0.7429 0.9842
0.7422 0.9843
0.7416 0.9843
0.7409 0.9844
0.7402 0.9844
0.7395 0.9844
0.7388 0.9845
0.7381 0.9845
0.7375 0.9846
0.7368 0.9846
0.7361 0.9846
0.7354 0.9847
0.7348 0.9847
0.7341 0.9847
0.7334 0.9848
0.7327 0.9848
0.7321 0.9849
0.7314 0.9849
0.7307 0.9849
0.7301 0.9850
0.7294 0.9850
0.7288 0.9851
0.7281 0.9851
0.7275 0.9852
0.7268 0.9852
0.7262 0.9853
0.7256 0.9854
0.7249 0.9854
0.7242 0.9854
0.7236 0.9855
0.7230 0.9855
0.7223 0.9856
0.7217 0.9856
0.7210 0.9857
0.7204 0.9857
0.7197 0.9858
0.7191 0.9858
0.7184 0.9858
0.7179 0.9860
0.7172 0.9860
0.7166 0.9860
0.7159 0.9860
0.7153 0.9861
0.7147 0.9861
0.7140 0.9862
0.7134 0.9862
0.7127 0.9862
0.7121 0.9862
0.7114 0.9862
0.7108 0.9862
0.7102 0.9863
0.7095 0.9863
0.7089 0.9864
0.7083 0.9864
0.7076 0.9864
0.7070 0.9865
0.7064 0.9865
0.7058 0.9866
0.7052 0.9866
0.7046 0.9867
0.7040 0.9867
0.7034 0.9868
0.7027 0.9868
0.7021 0.9868
0.7015 0.9869
0.7009 0.9869
0.7003 0.9869
0.6997 0.9869
0.6991 0.9870
0.6985 0.9870
0.6978 0.9870
0.6972 0.9871
0.6966 0.9871
0.6960 0.9871
0.6954 0.9872
0.6948 0.9872
0.6942 0.9872
0.6936 0.9872
0.6930 0.9872
0.6924 0.9873
0.6917 0.9873
0.6912 0.9873
0.6906 0.9873
0.6900 0.9874
0.6894 0.9874
0.6888 0.9874
0.6882 0.9875
0.6876 0.9875
0.6870 0.9875
0.6865 0.9876
0.6859 0.9876
0.6852 0.9876
0.6847 0.9877
0.6841 0.9877
0.6835 0.9877
0.6829 0.9877
0.6823 0.9878
0.6817 0.9878
0.6812 0.9879
0.6806 0.9879
0.6800 0.9880
0.6794 0.9880
0.6789 0.9880
0.6783 0.9880
0.6777 0.9881
0.6771 0.9881
0.6766 0.9881
0.6760 0.9881
0.6754 0.9881
0.6748 0.9882
0.6743 0.9882
0.6737 0.9882
0.6731 0.9883
0.6726 0.9883
0.6720 0.9883
0.6714 0.9883
0.6708 0.9883
0.6703 0.9884
0.6697 0.9884
0.6692 0.9885
0.6686 0.9885
0.6681 0.9886
0.6676 0.9887
0.6670 0.9887
0.6665 0.9887
0.6659 0.9888
0.6654 0.9888
0.6648 0.9888
0.6643 0.9889
0.6637 0.9889
0.6632 0.9889
0.6627 0.9890
0.6621 0.9891
0.6616 0.9891
0.6610 0.9891
0.6605 0.9891
0.6599 0.9892
0.6594 0.9892
0.6588 0.9892
0.6583 0.9892
0.6578 0.9893
0.6573 0.9894
0.6567 0.9894
0.6562 0.9894
0.6556 0.9894
0.6551 0.9895
0.6546 0.9895
0.6540 0.9896
0.6535 0.9896
0.6530 0.9896
0.6525 0.9897
0.6519 0.9897
0.6514 0.9897
0.6509 0.9898
0.6504 0.9898
0.6498 0.9898
0.6493 0.9899
0.6488 0.9899
0.6482 0.9899
0.6477 0.9899
0.6472 0.9899
0.6466 0.9899
0.6461 0.9900
0.6456 0.9900
0.6451 0.9900
0.6446 0.9901
0.6441 0.9901
0.6435 0.9901
0.6430 0.9901
0.6425 0.9902
0.6420 0.9902
0.6415 0.9902
0.6409 0.9902
0.6404 0.9903
0.6399 0.9903
0.6394 0.9903
0.6389 0.9904
0.6384 0.9904
0.6379 0.9904
0.6374 0.9904
0.6369 0.9905
0.6364 0.9905
0.6359 0.9905
0.6354 0.9906
0.6349 0.9906
0.6343 0.9906
0.6339 0.9907
0.6334 0.9907
0.6329 0.9907
0.6324 0.9908
0.6319 0.9908
0.6314 0.9909
0.6309 0.9909
0.6304 0.9909
0.6299 0.9910
0.6294 0.9910
0.6290 0.9911
0.6285 0.9911
0.6280 0.9911
0.6275 0.9912
0.6270 0.9912
0.6265 0.9912
0.6260 0.9913
0.6256 0.9913
0.6251 0.9914
0.6246 0.9914
0.6241 0.9914
0.6236 0.9914
0.6231 0.9915
0.6227 0.9915
0.6222 0.9916
0.6217 0.9916
0.6212 0.9916
0.6208 0.9917
0.6203 0.9917
0.6198 0.9917
0.6193 0.9918
0.6189 0.9918
0.6184 0.9918
0.6179 0.9918
0.6174 0.9918
0.6169 0.9918
0.6165 0.9919
0.6160 0.9919
0.6155 0.9919
0.6150 0.9920
0.6146 0.9921
0.6141 0.9921
0.6137 0.9921
0.6132 0.9921
0.6127 0.9921
0.6123 0.9922
0.6118 0.9922
0.6113 0.9922
0.6108 0.9922
0.6104 0.9922
0.6099 0.9923
0.6095 0.9923
0.6090 0.9923
0.6085 0.9923
0.6080 0.9923
0.6076 0.9924
0.6071 0.9924
0.6067 0.9924
0.6062 0.9925
0.6057 0.9925
0.6053 0.9925
0.6048 0.9925
0.6044 0.9925
0.6039 0.9925
0.6034 0.9926
0.6030 0.9926
0.6026 0.9927
0.6021 0.9927
0.6017 0.9928
0.6013 0.9928
0.6008 0.9929
0.6004 0.9929
0.5999 0.9929
0.5995 0.9930
0.5991 0.9930
0.5986 0.9930
0.5982 0.9931
0.5977 0.9931
0.5973 0.9931
0.5968 0.9931
0.5964 0.9931
0.5960 0.9932
0.5955 0.9932
0.5951 0.9933
0.5946 0.9933
0.5942 0.9933
0.5937 0.9933
0.5933 0.9933
0.5928 0.9933
0.5924 0.9934
0.5920 0.9934
0.5915 0.9934
0.5911 0.9934
0.5907 0.9934
0.5902 0.9935
0.5898 0.9935
0.5894 0.9935
0.5889 0.9935
0.5885 0.9936
0.5880 0.9936
0.5876 0.9936
0.5872 0.9936
0.5867 0.9936
0.5863 0.9936
0.5859 0.9936
0.5854 0.9936
0.5850 0.9936
0.5846 0.9937
0.5841 0.9937
0.5837 0.9937
0.5833 0.9937
0.5828 0.9937
0.5824 0.9938
0.5820 0.9938
0.5816 0.9938
0.5811 0.9938
0.5807 0.9938
0.5803 0.9938
0.5799 0.9939
0.5795 0.9939
0.5791 0.9940
0.5786 0.9940
0.5782 0.9940
0.5778 0.9940
0.5774 0.9940
0.5770 0.9940
0.5766 0.9941
0.5761 0.9941
0.5757 0.9941
0.5753 0.9941
0.5749 0.9942
0.5745 0.9942
0.5741 0.9942
0.5737 0.9943
0.5733 0.9943
0.5728 0.9943
0.5725 0.9944
0.5721 0.9944
0.5716 0.9944
0.5712 0.9944
0.5708 0.9944
0.5704 0.9944
0.5700 0.9945
0.5696 0.9945
0.5692 0.9945
0.5688 0.9945
0.5684 0.9945
0.5680 0.9946
0.5676 0.9946
0.5672 0.9946
0.5668 0.9946
0.5664 0.9946
0.5659 0.9946
0.5655 0.9946
0.5651 0.9946
0.5647 0.9946
0.5643 0.9947
0.5640 0.9948
0.5636 0.9948
0.5633 0.9949
0.5629 0.9950
0.5625 0.9950
0.5621 0.9950
0.5617 0.9951
0.5613 0.9951
0.5609 0.9951
0.5605 0.9951
0.5601 0.9951
0.5597 0.9951
0.5593 0.9951
0.5589 0.9951
0.5585 0.9952
0.5581 0.9952
0.5577 0.9952
0.5573 0.9952
0.5569 0.9952
0.5566 0.9952
0.5562 0.9953
0.5558 0.9953
0.5554 0.9953
0.5550 0.9953
0.5547 0.9954
0.5543 0.9954
0.5539 0.9955
0.5535 0.9955
0.5532 0.9955
0.5528 0.9956
0.5524 0.9956
0.5520 0.9956
0.5517 0.9956
0.5513 0.9957
0.5509 0.9957
0.5505 0.9957
0.5501 0.9957
0.5498 0.9957
0.5494 0.9958
0.5490 0.9958
0.5487 0.9958
0.5483 0.9959
0.5479 0.9959
0.5475 0.9959
0.5471 0.9959
0.5468 0.9959
0.5464 0.9959
0.5460 0.9959
0.5456 0.9960
0.5453 0.9960
0.5449 0.9960
0.5445 0.9960
0.5442 0.9960
0.5438 0.9961
0.5434 0.9961
0.5431 0.9962
0.5427 0.9962
0.5423 0.9962
0.5420 0.9962
0.5416 0.9962
0.5412 0.9962
0.5408 0.9962
0.5405 0.9962
0.5401 0.9963
0.5398 0.9963
0.5394 0.9963
0.5390 0.9963
0.5387 0.9964
0.5383 0.9964
0.5379 0.9964
0.5376 0.9964
0.5373 0.9965
0.5369 0.9965
0.5365 0.9965
0.5362 0.9965
0.5358 0.9965
0.5355 0.9966
0.5351 0.9966
0.5348 0.9966
0.5344 0.9967
0.5341 0.9967
0.5337 0.9968
0.5334 0.9968
0.5330 0.9968
0.5327 0.9968
0.5323 0.9968
0.5319 0.9968
0.5316 0.9968
0.5312 0.9968
0.5309 0.9968
0.5305 0.9968
0.5301 0.9968
0.5298 0.9969
0.5294 0.9969
0.5291 0.9969
0.5287 0.9969
0.5284 0.9969
0.5281 0.9970
0.5277 0.9970
0.5274 0.9970
0.5270 0.9970
0.5267 0.9971
0.5263 0.9971
0.5260 0.9971
0.5256 0.9971
0.5253 0.9971
0.5249 0.9971
0.5246 0.9971
0.5242 0.9971
0.5239 0.9972
0.5236 0.9972
0.5232 0.9973
0.5229 0.9973
0.5226 0.9973
0.5222 0.9973
0.5219 0.9973
0.5215 0.9974
0.5212 0.9974
0.5209 0.9974
0.5205 0.9974
0.5202 0.9975
0.5199 0.9975
0.5195 0.9975
0.5192 0.9975
0.5188 0.9975
0.5185 0.9975
0.5182 0.9975
0.5178 0.9976
0.5175 0.9977
0.5172 0.9977
0.5169 0.9977
0.5166 0.9978
0.5162 0.9978
0.5159 0.9978
0.5156 0.9978
0.5152 0.9978
0.5149 0.9979
0.5146 0.9979
0.5143 0.9979
0.5139 0.9979
0.5136 0.9979
0.5133 0.9980
0.5130 0.9980
0.5126 0.9980
0.5123 0.9981
0.5120 0.9981
0.5117 0.9982
0.5114 0.9982
0.5111 0.9983
0.5107 0.9983
0.5104 0.9983
0.5101 0.9984
0.5098 0.9984
0.5095 0.9984
0.5092 0.9985
0.5089 0.9986
0.5086 0.9986
0.5083 0.9987
0.5080 0.9987
0.5077 0.9988
0.5074 0.9988
0.5070 0.9988
0.5067 0.9989
0.5064 0.9989
0.5061 0.9989
0.5058 0.9990
0.5055 0.9990
0.5051 0.9990
0.5048 0.9990
0.5045 0.9990
0.5042 0.9990
0.5039 0.9991
0.5036 0.9991
0.5032 0.9991
0.5029 0.9991
0.5026 0.9991
0.5023 0.9992
0.5020 0.9993
0.5018 0.9994
0.5015 0.9995
0.5012 0.9995
0.5009 0.9996
0.5006 0.9996
0.5003 0.9997
0.5001 0.9998


==> figs/response/data/prcurve_no_20.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
0.9999 0.1382
0.9999 0.1395
0.9999 0.1408
0.9999 0.1421
0.9999 0.1434
0.9999 0.1446
0.9999 0.1459
0.9999 0.1472
0.9999 0.1485
0.9999 0.1498
0.9999 0.1510
0.9999 0.1523
0.9999 0.1536
0.9999 0.1549
0.9999 0.1562
0.9999 0.1574
0.9999 0.1587
0.9999 0.1600
0.9999 0.1613
0.9999 0.1626
0.9999 0.1638
0.9999 0.1651
0.9999 0.1664
0.9999 0.1677
0.9999 0.1690
0.9999 0.1702
0.9999 0.1715
0.9999 0.1728
0.9999 0.1741
0.9999 0.1754
0.9999 0.1766
0.9999 0.1779
0.9999 0.1792
0.9999 0.1805
0.9999 0.1818
0.9999 0.1830
0.9999 0.1843
0.9999 0.1856
0.9999 0.1869
0.9999 0.1882
0.9999 0.1894
0.9999 0.1907
0.9999 0.1920
0.9999 0.1933
0.9999 0.1946
0.9999 0.1958
0.9999 0.1971
0.9999 0.1984
0.9999 0.1997
0.9999 0.2010
0.9999 0.2022
0.9999 0.2035
0.9999 0.2048
0.9999 0.2061
0.9999 0.2074
0.9999 0.2086
0.9999 0.2099
0.9999 0.2112
0.9999 0.2125
0.9999 0.2138
0.9999 0.2150
0.9999 0.2163
0.9999 0.2176
0.9999 0.2189
0.9999 0.2202
0.9999 0.2214
0.9999 0.2227
0.9999 0.2240
0.9999 0.2253
0.9999 0.2266
0.9999 0.2278
0.9999 0.2291
0.9999 0.2304
0.9999 0.2317
0.9999 0.2330
0.9999 0.2342
0.9999 0.2355
0.9999 0.2368
0.9999 0.2381
0.9999 0.2394
0.9999 0.2406
0.9999 0.2419
0.9999 0.2432
0.9999 0.2445
0.9999 0.2458
0.9999 0.2470
0.9999 0.2483
0.9999 0.2496
0.9999 0.2509
0.9999 0.2522
0.9999 0.2534
0.9999 0.2547
0.9999 0.2560
0.9999 0.2573
0.9999 0.2586
0.9999 0.2598
0.9999 0.2611
0.9999 0.2624
0.9999 0.2637
0.9999 0.2650
0.9999 0.2662
0.9999 0.2675
0.9999 0.2688
0.9999 0.2701
0.9999 0.2714
0.9999 0.2726
0.9999 0.2739
0.9999 0.2752
0.9999 0.2765
0.9999 0.2778
0.9999 0.2790
0.9999 0.2803
0.9999 0.2816
0.9999 0.2829
0.9999 0.2842
0.9999 0.2854
0.9999 0.2867
0.9999 0.2880
0.9999 0.2893
0.9999 0.2906
0.9999 0.2918
0.9999 0.2931
0.9999 0.2944
0.9999 0.2957
0.9999 0.2970
0.9999 0.2982
0.9999 0.2995
0.9999 0.3008
0.9999 0.3021
0.9999 0.3034
0.9999 0.3046
0.9999 0.3059
0.9999 0.3072
0.9999 0.3085
0.9999 0.3098
0.9999 0.3110
0.9999 0.3123
0.9999 0.3136
0.9999 0.3149
0.9999 0.3162
0.9999 0.3174
0.9999 0.3187
0.9999 0.3200
0.9999 0.3213
0.9999 0.3226
0.9999 0.3238
0.9999 0.3251
0.9999 0.3264
0.9999 0.3277
0.9999 0.3290
0.9999 0.3302
0.9999 0.3315
0.9999 0.3328
0.9999 0.3341
0.9999 0.3354
0.9999 0.3366
0.9999 0.3379
0.9999 0.3392
0.9999 0.3405
0.9999 0.3418
0.9999 0.3430
0.9999 0.3443
0.9999 0.3456
0.9999 0.3469
0.9999 0.3482
0.9999 0.3494
0.9999 0.3507
0.9999 0.3520
0.9999 0.3533
0.9999 0.3546
0.9999 0.3558
0.9999 0.3571
0.9999 0.3584
0.9999 0.3597
0.9999 0.3609
0.9999 0.3622
0.9999 0.3635
0.9998 0.3648
0.9998 0.3660
0.9998 0.3673
0.9998 0.3686
0.9998 0.3699
0.9998 0.3712
0.9998 0.3724
0.9998 0.3737
0.9998 0.3750
0.9998 0.3763
0.9998 0.3776
0.9998 0.3788
0.9998 0.3801
0.9998 0.3814
0.9998 0.3827
0.9998 0.3840
0.9998 0.3852
0.9998 0.3865
0.9998 0.3878
0.9998 0.3891
0.9998 0.3904
0.9998 0.3916
0.9998 0.3929
0.9998 0.3942
0.9998 0.3955
0.9998 0.3967
0.9998 0.3980
0.9998 0.3993
0.9998 0.4006
0.9998 0.4019
0.9998 0.4031
0.9998 0.4044
0.9998 0.4057
0.9998 0.4070
0.9998 0.4083
0.9998 0.4095
0.9998 0.4108
0.9998 0.4121
0.9998 0.4134
0.9998 0.4146
0.9998 0.4159
0.9998 0.4172
0.9998 0.4185
0.9998 0.4198
0.9998 0.4210
0.9998 0.4223
0.9998 0.4236
0.9998 0.4249
0.9998 0.4262
0.9998 0.4274
0.9998 0.4287
0.9998 0.4300
0.9998 0.4313
0.9998 0.4326
0.9998 0.4338
0.9998 0.4351
0.9998 0.4364
0.9998 0.4377
0.9998 0.4390
0.9998 0.4402
0.9998 0.4415
0.9997 0.4428
0.9997 0.4441
0.9997 0.4453
0.9997 0.4466
0.9997 0.4479
0.9996 0.4491
0.9996 0.4504
0.9996 0.4517
0.9996 0.4530
0.9996 0.4543
0.9996 0.4555
0.9996 0.4568
0.9997 0.4581
0.9997 0.4594
0.9997 0.4607
0.9997 0.4619
0.9997 0.4632
0.9997 0.4645
0.9997 0.4658
0.9997 0.4671
0.9997 0.4683
0.9997 0.4696
0.9997 0.4709
0.9997 0.4722
0.9997 0.4735
0.9997 0.4747
0.9997 0.4760
0.9997 0.4773
0.9997 0.4786
0.9997 0.4799
0.9997 0.4811
0.9997 0.4824
0.9997 0.4837
0.9997 0.4850
0.9997 0.4863
0.9997 0.4875
0.9997 0.4888
0.9997 0.4901
0.9997 0.4914
0.9997 0.4927
0.9997 0.4939
0.9997 0.4952
0.9997 0.4965
0.9997 0.4978
0.9997 0.4991
0.9997 0.5003
0.9997 0.5016
0.9997 0.5029
0.9997 0.5042
0.9997 0.5055
0.9997 0.5067
0.9997 0.5080
0.9997 0.5093
0.9997 0.5106
0.9997 0.5119
0.9997 0.5131
0.9997 0.5144
0.9997 0.5157
0.9997 0.5170
0.9997 0.5182
0.9997 0.5195
0.9997 0.5208
0.9997 0.5221
0.9997 0.5234
0.9997 0.5246
0.9997 0.5259
0.9997 0.5272
0.9997 0.5285
0.9996 0.5297
0.9996 0.5310
0.9996 0.5323
0.9996 0.5336
0.9996 0.5349
0.9996 0.5361
0.9996 0.5374
0.9996 0.5387
0.9996 0.5400
0.9996 0.5413
0.9996 0.5425
0.9996 0.5438
0.9996 0.5451
0.9996 0.5464
0.9996 0.5477
0.9996 0.5489
0.9996 0.5502
0.9996 0.5515
0.9996 0.5528
0.9996 0.5541
0.9996 0.5553
0.9996 0.5566
0.9996 0.5579
0.9996 0.5592
0.9996 0.5605
0.9996 0.5617
0.9996 0.5630
0.9996 0.5643
0.9996 0.5656
0.9996 0.5669
0.9996 0.5681
0.9996 0.5694
0.9996 0.5707
0.9997 0.5720
0.9997 0.5733
0.9996 0.5745
0.9996 0.5758
0.9996 0.5771
0.9996 0.5784
0.9996 0.5796
0.9996 0.5809
0.9996 0.5822
0.9996 0.5835
0.9996 0.5847
0.9996 0.5860
0.9996 0.5873
0.9996 0.5886
0.9996 0.5899
0.9996 0.5911
0.9996 0.5924
0.9996 0.5937
0.9996 0.5950
0.9996 0.5962
0.9996 0.5975
0.9996 0.5988
0.9996 0.6001
0.9996 0.6014
0.9996 0.6026
0.9996 0.6039
0.9996 0.6052
0.9996 0.6065
0.9996 0.6078
0.9995 0.6090
0.9995 0.6103
0.9995 0.6116
0.9995 0.6129
0.9995 0.6141
0.9995 0.6154
0.9995 0.6167
0.9995 0.6180
0.9995 0.6193
0.9995 0.6205
0.9995 0.6218
0.9996 0.6231
0.9996 0.6244
0.9996 0.6257
0.9996 0.6269
0.9996 0.6282
0.9996 0.6295
0.9996 0.6308
0.9996 0.6321
0.9996 0.6333
0.9996 0.6346
0.9996 0.6359
0.9996 0.6372
0.9996 0.6385
0.9996 0.6397
0.9996 0.6410
0.9996 0.6423
0.9996 0.6436
0.9996 0.6449
0.9996 0.6461
0.9996 0.6474
0.9996 0.6487
0.9996 0.6500
0.9996 0.6513
0.9996 0.6525
0.9995 0.6538
0.9995 0.6551
0.9995 0.6564
0.9995 0.6576
0.9995 0.6589
0.9995 0.6602
0.9995 0.6615
0.9995 0.6628
0.9995 0.6640
0.9995 0.6653
0.9995 0.6666
0.9995 0.6679
0.9995 0.6691
0.9995 0.6704
0.9995 0.6717
0.9995 0.6730
0.9995 0.6743
0.9995 0.6755
0.9995 0.6768
0.9995 0.6781
0.9995 0.6794
0.9995 0.6807
0.9995 0.6819
0.9995 0.6832
0.9995 0.6845
0.9995 0.6858
0.9995 0.6871
0.9995 0.6883
0.9995 0.6896
0.9995 0.6909
0.9995 0.6922
0.9995 0.6935
0.9995 0.6947
0.9995 0.6960
0.9995 0.6973
0.9995 0.6986
0.9995 0.6999
0.9995 0.7011
0.9995 0.7024
0.9995 0.7037
0.9995 0.7050
0.9995 0.7063
0.9995 0.7075
0.9995 0.7088
0.9995 0.7101
0.9995 0.7114
0.9995 0.7126
0.9995 0.7139
0.9995 0.7152
0.9995 0.7165
0.9995 0.7177
0.9995 0.7190
0.9995 0.7203
0.9995 0.7216
0.9995 0.7228
0.9995 0.7241
0.9995 0.7254
0.9995 0.7267
0.9995 0.7280
0.9995 0.7292
0.9995 0.7305
0.9995 0.7318
0.9995 0.7331
0.9995 0.7343
0.9995 0.7356
0.9994 0.7369
0.9994 0.7381
0.9994 0.7394
0.9994 0.7407
0.9994 0.7420
0.9994 0.7433
0.9994 0.7445
0.9994 0.7458
0.9994 0.7471
0.9994 0.7483
0.9994 0.7496
0.9993 0.7509
0.9993 0.7521
0.9993 0.7534
0.9992 0.7546
0.9992 0.7559
0.9992 0.7572
0.9992 0.7584
0.9992 0.7597
0.9992 0.7610
0.9992 0.7623
0.9992 0.7635
0.9991 0.7648
0.9991 0.7660
0.9990 0.7673
0.9990 0.7686
0.9990 0.7698
0.9990 0.7711
0.9990 0.7724
0.9990 0.7737
0.9990 0.7749
0.9990 0.7762
0.9989 0.7774
0.9989 0.7787
0.9989 0.7800
0.9989 0.7812
0.9989 0.7825
0.9988 0.7837
0.9988 0.7850
0.9988 0.7863
0.9988 0.7876
0.9988 0.7888
0.9988 0.7901
0.9987 0.7913
0.9987 0.7926
0.9987 0.7939
0.9987 0.7951
0.9986 0.7964
0.9986 0.7976
0.9986 0.7989
0.9986 0.8002
0.9986 0.8014
0.9985 0.8027
0.9985 0.8039
0.9985 0.8052
0.9984 0.8064
0.9984 0.8077
0.9984 0.8090
0.9983 0.8102
0.9984 0.8115
0.9984 0.8128
0.9983 0.8140
0.9983 0.8152
0.9983 0.8165
0.9982 0.8178
0.9982 0.8190
0.9982 0.8203
0.9982 0.8216
0.9982 0.8228
0.9981 0.8241
0.9981 0.8253
0.9981 0.8266
0.9980 0.8278
0.9980 0.8291
0.9980 0.8303
0.9979 0.8315
0.9978 0.8328
0.9978 0.8341
0.9978 0.8353
0.9978 0.8366
0.9978 0.8378
0.9977 0.8391
0.9977 0.8403
0.9977 0.8416
0.9976 0.8428
0.9976 0.8440
0.9975 0.8453
0.9975 0.8465
0.9975 0.8478
0.9975 0.8491
0.9974 0.8503
0.9974 0.8516
0.9973 0.8528
0.9972 0.8540
0.9971 0.8551
0.9970 0.8563
0.9970 0.8576
0.9969 0.8588
0.9968 0.8600
0.9968 0.8612
0.9966 0.8624
0.9966 0.8636
0.9966 0.8649
0.9966 0.8662
0.9964 0.8673
0.9963 0.8685
0.9963 0.8697
0.9963 0.8710
0.9963 0.8723
0.9962 0.8735
0.9960 0.8746
0.9960 0.8759
0.9959 0.8770
0.9958 0.8782
0.9958 0.8795
0.9956 0.8806
0.9954 0.8817
0.9953 0.8829
0.9952 0.8841
0.9950 0.8851
0.9948 0.8863
0.9947 0.8874
0.9945 0.8886
0.9944 0.8897
0.9941 0.8907
0.9939 0.8919
0.9938 0.8930
0.9936 0.8941
0.9933 0.8951
0.9932 0.8963
0.9930 0.8974
0.9927 0.8984
0.9925 0.8995
0.9923 0.9006
0.9921 0.9016
0.9917 0.9026
0.9916 0.9037
0.9913 0.9047
0.9911 0.9058
0.9908 0.9068
0.9906 0.9079
0.9903 0.9089
0.9902 0.9101
0.9900 0.9111
0.9898 0.9122
0.9893 0.9130
0.9890 0.9140
0.9887 0.9150
0.9884 0.9160
0.9881 0.9170
0.9877 0.9179
0.9874 0.9188
0.9870 0.9198
0.9867 0.9207
0.9863 0.9216
0.9861 0.9227
0.9857 0.9236
0.9853 0.9244
0.9849 0.9253
0.9845 0.9262
0.9841 0.9272
0.9836 0.9279
0.9831 0.9287
0.9825 0.9294
0.9820 0.9302
0.9815 0.9310
0.9809 0.9317
0.9804 0.9324
0.9797 0.9330
0.9790 0.9336
0.9784 0.9343
0.9779 0.9351
0.9774 0.9358
0.9767 0.9364
0.9762 0.9371
0.9756 0.9378
0.9749 0.9384
0.9742 0.9390
0.9736 0.9396
0.9730 0.9403
0.9724 0.9410
0.9718 0.9416
0.9712 0.9423
0.9704 0.9428
0.9698 0.9434
0.9690 0.9439
0.9683 0.9445
0.9675 0.9449
0.9667 0.9454
0.9660 0.9460
0.9653 0.9465
0.9646 0.9470
0.9637 0.9474
0.9629 0.9479
0.9622 0.9483
0.9612 0.9486
0.9604 0.9491
0.9596 0.9495
0.9587 0.9498
0.9578 0.9502
0.9571 0.9507
0.9563 0.9511
0.9555 0.9516
0.9546 0.9519
0.9537 0.9522
0.9528 0.9525
0.9520 0.9529
0.9512 0.9534
0.9506 0.9539
0.9498 0.9544
0.9490 0.9547
0.9481 0.9551
0.9473 0.9555
0.9464 0.9558
0.9454 0.9560
0.9446 0.9564
0.9438 0.9568
0.9429 0.9571
0.9419 0.9573
0.9410 0.9576
0.9402 0.9579
0.9392 0.9581
0.9383 0.9585
0.9375 0.9588
0.9366 0.9591
0.9356 0.9593
0.9349 0.9597
0.9340 0.9600
0.9331 0.9603
0.9322 0.9606
0.9312 0.9607
0.9303 0.9609
0.9293 0.9612
0.9286 0.9616
0.9276 0.9617
0.9268 0.9621
0.9260 0.9624
0.9251 0.9627
0.9242 0.9629
0.9233 0.9632
0.9224 0.9634
0.9215 0.9636
0.9205 0.9638
0.9195 0.9640
0.9186 0.9642
0.9176 0.9643
0.9167 0.9645
0.9158 0.9647
0.9149 0.9649
0.9139 0.9651
0.9130 0.9653
0.9120 0.9654
0.9110 0.9656
0.9101 0.9657
0.9092 0.9659
0.9083 0.9661
0.9073 0.9663
0.9064 0.9664
0.9055 0.9667
0.9045 0.9668
0.9036 0.9669
0.9026 0.9670
0.9016 0.9672
0.9006 0.9672
0.8997 0.9674
0.8988 0.9676
0.8979 0.9678
0.8970 0.9679
0.8960 0.9680
0.8951 0.9681
0.8942 0.9683
0.8932 0.9684
0.8922 0.9685
0.8913 0.9686
0.8904 0.9688
0.8894 0.9688
0.8885 0.9690
0.8877 0.9692
0.8867 0.9693
0.8859 0.9695
0.8850 0.9697
0.8841 0.9698
0.8832 0.9700
0.8822 0.9701
0.8813 0.9702
0.8805 0.9704
0.8796 0.9706
0.8788 0.9708
0.8779 0.9709
0.8770 0.9710
0.8762 0.9713
0.8753 0.9714
0.8743 0.9714
0.8734 0.9715
0.8725 0.9716
0.8715 0.9717
0.8707 0.9718
0.8698 0.9720
0.8689 0.9721
0.8680 0.9722
0.8671 0.9723
0.8663 0.9725
0.8654 0.9726
0.8645 0.9727
0.8637 0.9729
0.8627 0.9729
0.8618 0.9729
0.8609 0.9730
0.8600 0.9731
0.8591 0.9732
0.8582 0.9733
0.8573 0.9734
0.8565 0.9735
0.8556 0.9736
0.8547 0.9737
0.8539 0.9739
0.8530 0.9739
0.8520 0.9739
0.8511 0.9740
0.8503 0.9741
0.8494 0.9742
0.8485 0.9743
0.8477 0.9744
0.8469 0.9745
0.8460 0.9746
0.8451 0.9747
0.8442 0.9747
0.8434 0.9748
0.8425 0.9749
0.8417 0.9750
0.8408 0.9750
0.8399 0.9752
0.8391 0.9752
0.8383 0.9753
0.8374 0.9755
0.8366 0.9755
0.8357 0.9756
0.8349 0.9757
0.8340 0.9758
0.8332 0.9758
0.8323 0.9759
0.8315 0.9760
0.8306 0.9761
0.8298 0.9761
0.8289 0.9762
0.8281 0.9762
0.8273 0.9764
0.8264 0.9764
0.8257 0.9765
0.8248 0.9766
0.8240 0.9767
0.8231 0.9767
0.8223 0.9768
0.8215 0.9769
0.8207 0.9770
0.8200 0.9772
0.8191 0.9772
0.8183 0.9772
0.8175 0.9773
0.8167 0.9774
0.8159 0.9775
0.8151 0.9776
0.8142 0.9776
0.8133 0.9776
0.8125 0.9776
0.8117 0.9777
0.8109 0.9778
0.8101 0.9778
0.8093 0.9779
0.8085 0.9780
0.8077 0.9781
0.8069 0.9781
0.8061 0.9782
0.8053 0.9783
0.8045 0.9783
0.8037 0.9784
0.8029 0.9784
0.8021 0.9785
0.8014 0.9786
0.8006 0.9787
0.7999 0.9789
0.7991 0.9789
0.7983 0.9790
0.7976 0.9791
0.7968 0.9791
0.7960 0.9792
0.7953 0.9793
0.7945 0.9793
0.7937 0.9794
0.7929 0.9795
0.7922 0.9795
0.7914 0.9795
0.7906 0.9796
0.7898 0.9797
0.7890 0.9797
0.7883 0.9798
0.7875 0.9798
0.7868 0.9799
0.7860 0.9799
0.7852 0.9800
0.7845 0.9800
0.7837 0.9801
0.7830 0.9802
0.7823 0.9804
0.7816 0.9805
0.7808 0.9805
0.7800 0.9805
0.7793 0.9805
0.7785 0.9806
0.7778 0.9807
0.7771 0.9808
0.7764 0.9809
0.7757 0.9810
0.7750 0.9811
0.7743 0.9812
0.7736 0.9813
0.7729 0.9814
0.7721 0.9814
0.7714 0.9815
0.7707 0.9816
0.7700 0.9816
0.7692 0.9816
0.7686 0.9818
0.7678 0.9818
0.7671 0.9819
0.7664 0.9819
0.7657 0.9820
0.7649 0.9821
0.7642 0.9821
0.7635 0.9821
0.7628 0.9822
0.7621 0.9823
0.7613 0.9823
0.7607 0.9824
0.7600 0.9825
0.7592 0.9825
0.7585 0.9825
0.7578 0.9826
0.7571 0.9826
0.7563 0.9827
0.7557 0.9827
0.7550 0.9828
0.7543 0.9829
0.7536 0.9830
0.7529 0.9830
0.7522 0.9831
0.7516 0.9832
0.7509 0.9832
0.7502 0.9833
0.7495 0.9833
0.7488 0.9833
0.7480 0.9834
0.7473 0.9834
0.7466 0.9834
0.7459 0.9834
0.7452 0.9835
0.7446 0.9835
0.7438 0.9836
0.7432 0.9836
0.7425 0.9837
0.7418 0.9837
0.7411 0.9838
0.7405 0.9838
0.7398 0.9839
0.7392 0.9840
0.7385 0.9840
0.7378 0.9841
0.7372 0.9842
0.7365 0.9842
0.7358 0.9843
0.7352 0.9843
0.7345 0.9843
0.7338 0.9844
0.7332 0.9845
0.7325 0.9845
0.7319 0.9846
0.7312 0.9846
0.7305 0.9846
0.7298 0.9846
0.7292 0.9847
0.7285 0.9848
0.7279 0.9848
0.7272 0.9848
0.7266 0.9849
0.7259 0.9850
0.7253 0.9850
0.7247 0.9851
0.7240 0.9851
0.7234 0.9852
0.7227 0.9852
0.7220 0.9852
0.7214 0.9852
0.7207 0.9853
0.7201 0.9853
0.7194 0.9854
0.7188 0.9854
0.7182 0.9854
0.7175 0.9855
0.7169 0.9855
0.7162 0.9855
0.7156 0.9856
0.7150 0.9856
0.7143 0.9857
0.7137 0.9857
0.7131 0.9858
0.7124 0.9858
0.7118 0.9858
0.7112 0.9859
0.7105 0.9859
0.7099 0.9860
0.7093 0.9860
0.7086 0.9860
0.7080 0.9860
0.7074 0.9861
0.7068 0.9861
0.7061 0.9861
0.7055 0.9861
0.7049 0.9862
0.7043 0.9862
0.7037 0.9863
0.7030 0.9863
0.7025 0.9864
0.7018 0.9864
0.7012 0.9864
0.7006 0.9865
0.7000 0.9866
0.6994 0.9866
0.6988 0.9866
0.6982 0.9866
0.6976 0.9866
0.6970 0.9867
0.6963 0.9867
0.6957 0.9867
0.6951 0.9867
0.6945 0.9867
0.6939 0.9868
0.6933 0.9869
0.6927 0.9869
0.6921 0.9869
0.6915 0.9870
0.6909 0.9870
0.6904 0.9871
0.6898 0.9871
0.6892 0.9871
0.6886 0.9872
0.6880 0.9873
0.6875 0.9873
0.6869 0.9873
0.6863 0.9874
0.6857 0.9874
0.6851 0.9874
0.6845 0.9874
0.6839 0.9875
0.6833 0.9875
0.6827 0.9875
0.6821 0.9875
0.6816 0.9876
0.6810 0.9876
0.6804 0.9876
0.6798 0.9877
0.6793 0.9877
0.6787 0.9877
0.6781 0.9877
0.6775 0.9878
0.6769 0.9878
0.6763 0.9878
0.6758 0.9879
0.6752 0.9879
0.6746 0.9879
0.6741 0.9879
0.6735 0.9880
0.6729 0.9880
0.6723 0.9880
0.6718 0.9880
0.6712 0.9881
0.6707 0.9881
0.6701 0.9881
0.6695 0.9882
0.6690 0.9882
0.6684 0.9882
0.6679 0.9883
0.6674 0.9884
0.6668 0.9884
0.6662 0.9884
0.6657 0.9884
0.6651 0.9885
0.6646 0.9885
0.6640 0.9885
0.6635 0.9886
0.6630 0.9886
0.6624 0.9887
0.6619 0.9887
0.6613 0.9887
0.6608 0.9887
0.6602 0.9888
0.6597 0.9888
0.6591 0.9888
0.6586 0.9889
0.6581 0.9889
0.6575 0.9889
0.6570 0.9889
0.6565 0.9890
0.6559 0.9891
0.6554 0.9891
0.6549 0.9891
0.6543 0.9892
0.6538 0.9892
0.6533 0.9892
0.6528 0.9893
0.6522 0.9893
0.6517 0.9893
0.6512 0.9894
0.6507 0.9894
0.6502 0.9895
0.6496 0.9895
0.6491 0.9895
0.6486 0.9896
0.6480 0.9896
0.6475 0.9896
0.6470 0.9896
0.6464 0.9896
0.6459 0.9897
0.6454 0.9897
0.6449 0.9897
0.6443 0.9897
0.6439 0.9898
0.6433 0.9898
0.6429 0.9899
0.6424 0.9900
0.6419 0.9900
0.6413 0.9900
0.6408 0.9901
0.6403 0.9901
0.6398 0.9901
0.6393 0.9902
0.6388 0.9902
0.6383 0.9903
0.6378 0.9903
0.6373 0.9903
0.6368 0.9903
0.6363 0.9903
0.6357 0.9903
0.6352 0.9904
0.6347 0.9904
0.6342 0.9904
0.6337 0.9905
0.6332 0.9905
0.6327 0.9905
0.6322 0.9906
0.6317 0.9906
0.6312 0.9906
0.6307 0.9906
0.6302 0.9906
0.6297 0.9906
0.6292 0.9906
0.6287 0.9907
0.6282 0.9907
0.6277 0.9907
0.6272 0.9907
0.6267 0.9907
0.6262 0.9908
0.6258 0.9908
0.6253 0.9908
0.6248 0.9909
0.6243 0.9909
0.6238 0.9909
0.6233 0.9910
0.6229 0.9910
0.6224 0.9911
0.6219 0.9911
0.6214 0.9911
0.6209 0.9911
0.6205 0.9912
0.6200 0.9912
0.6195 0.9912
0.6190 0.9912
0.6186 0.9913
0.6181 0.9913
0.6176 0.9913
0.6171 0.9913
0.6166 0.9914
0.6162 0.9914
0.6157 0.9914
0.6152 0.9914
0.6147 0.9915
0.6143 0.9915
0.6138 0.9915
0.6133 0.9915
0.6128 0.9915
0.6124 0.9915
0.6119 0.9916
0.6114 0.9916
0.6110 0.9916
0.6105 0.9917
0.6101 0.9917
0.6096 0.9918
0.6092 0.9919
0.6087 0.9919
0.6083 0.9919
0.6078 0.9920
0.6074 0.9920
0.6070 0.9921
0.6065 0.9922
0.6061 0.9922
0.6056 0.9922
0.6051 0.9922
0.6047 0.9923
0.6042 0.9923
0.6038 0.9923
0.6033 0.9923
0.6029 0.9924
0.6024 0.9924
0.6020 0.9924
0.6015 0.9925
0.6011 0.9925
0.6006 0.9925
0.6002 0.9926
0.5997 0.9926
0.5993 0.9926
0.5988 0.9926
0.5984 0.9927
0.5980 0.9927
0.5975 0.9927
0.5971 0.9927
0.5966 0.9928
0.5962 0.9928
0.5958 0.9929
0.5953 0.9929
0.5949 0.9929
0.5944 0.9930
0.5940 0.9930
0.5935 0.9930
0.5931 0.9930
0.5927 0.9931
0.5923 0.9931
0.5918 0.9931
0.5914 0.9932
0.5910 0.9932
0.5905 0.9932
0.5901 0.9932
0.5897 0.9933
0.5892 0.9933
0.5888 0.9933
0.5883 0.9933
0.5879 0.9933
0.5874 0.9933
0.5870 0.9933
0.5866 0.9933
0.5862 0.9934
0.5857 0.9934
0.5853 0.9934
0.5849 0.9934
0.5844 0.9935
0.5840 0.9935
0.5836 0.9935
0.5831 0.9935
0.5827 0.9935
0.5823 0.9935
0.5819 0.9936
0.5815 0.9936
0.5811 0.9937
0.5807 0.9937
0.5802 0.9937
0.5798 0.9938
0.5794 0.9938
0.5790 0.9939
0.5786 0.9939
0.5781 0.9939
0.5777 0.9939
0.5773 0.9939
0.5769 0.9939
0.5765 0.9939
0.5761 0.9940
0.5757 0.9940
0.5753 0.9941
0.5748 0.9941
0.5744 0.9941
0.5740 0.9941
0.5736 0.9942
0.5733 0.9943
0.5728 0.9943
0.5724 0.9943
0.5720 0.9943
0.5716 0.9943
0.5712 0.9943
0.5708 0.9943
0.5704 0.9944
0.5699 0.9944
0.5696 0.9944
0.5692 0.9945
0.5688 0.9945
0.5684 0.9946
0.5680 0.9946
0.5676 0.9946
0.5672 0.9946
0.5668 0.9946
0.5664 0.9946
0.5660 0.9947
0.5656 0.9947
0.5652 0.9948
0.5648 0.9948
0.5644 0.9948
0.5640 0.9948
0.5636 0.9949
0.5632 0.9949
0.5628 0.9949
0.5624 0.9949
0.5621 0.9950
0.5616 0.9950
0.5613 0.9950
0.5609 0.9951
0.5605 0.9951
0.5601 0.9952
0.5597 0.9952
0.5593 0.9952
0.5589 0.9952
0.5585 0.9952
0.5581 0.9952
0.5578 0.9952
0.5574 0.9952
0.5570 0.9953
0.5566 0.9953
0.5562 0.9953
0.5558 0.9953
0.5554 0.9954
0.5550 0.9954
0.5546 0.9954
0.5543 0.9954
0.5539 0.9954
0.5535 0.9954
0.5531 0.9954
0.5527 0.9955
0.5524 0.9955
0.5520 0.9955
0.5516 0.9955
0.5512 0.9956
0.5509 0.9956
0.5505 0.9956
0.5501 0.9957
0.5497 0.9957
0.5493 0.9957
0.5490 0.9957
0.5486 0.9957
0.5482 0.9957
0.5479 0.9958
0.5475 0.9958
0.5471 0.9958
0.5467 0.9958
0.5464 0.9959
0.5460 0.9959
0.5456 0.9959
0.5452 0.9959
0.5449 0.9959
0.5445 0.9959
0.5441 0.9959
0.5438 0.9960
0.5434 0.9961
0.5430 0.9961
0.5427 0.9961
0.5423 0.9961
0.5419 0.9961
0.5416 0.9962
0.5412 0.9962
0.5408 0.9962
0.5405 0.9962
0.5401 0.9962
0.5398 0.9963
0.5394 0.9963
0.5390 0.9963
0.5387 0.9963
0.5383 0.9963
0.5379 0.9963
0.5376 0.9964
0.5372 0.9964
0.5369 0.9964
0.5365 0.9965
0.5361 0.9965
0.5358 0.9965
0.5354 0.9965
0.5351 0.9965
0.5347 0.9965
0.5344 0.9966
0.5340 0.9966
0.5337 0.9966
0.5333 0.9966
0.5329 0.9966
0.5326 0.9967
0.5322 0.9967
0.5319 0.9967
0.5315 0.9967
0.5312 0.9968
0.5308 0.9968
0.5305 0.9968
0.5301 0.9968
0.5298 0.9968
0.5294 0.9968
0.5290 0.9968
0.5287 0.9968
0.5284 0.9969
0.5280 0.9969
0.5277 0.9970
0.5273 0.9970
0.5270 0.9970
0.5266 0.9970
0.5263 0.9970
0.5260 0.9971
0.5256 0.9971
0.5253 0.9971
0.5249 0.9971
0.5246 0.9972
0.5242 0.9972
0.5239 0.9972
0.5236 0.9972
0.5232 0.9972
0.5229 0.9972
0.5225 0.9972
0.5222 0.9972
0.5218 0.9972
0.5215 0.9972
0.5211 0.9973
0.5208 0.9973
0.5205 0.9973
0.5202 0.9974
0.5198 0.9974
0.5195 0.9974
0.5191 0.9974
0.5188 0.9975
0.5185 0.9975
0.5182 0.9975
0.5178 0.9975
0.5175 0.9976
0.5172 0.9976
0.5168 0.9976
0.5165 0.9976
0.5162 0.9976
0.5158 0.9977
0.5155 0.9977
0.5152 0.9977
0.5149 0.9978
0.5145 0.9978
0.5142 0.9979
0.5139 0.9979
0.5136 0.9980
0.5133 0.9980
0.5130 0.9981
0.5127 0.9981
0.5123 0.9981
0.5120 0.9982
0.5117 0.9982
0.5114 0.9982
0.5110 0.9982
0.5107 0.9982
0.5104 0.9983
0.5101 0.9983
0.5098 0.9984
0.5095 0.9985
0.5092 0.9985
0.5089 0.9985
0.5086 0.9986
0.5083 0.9986
0.5079 0.9987
0.5076 0.9987
0.5073 0.9987
0.5070 0.9987
0.5067 0.9987
0.5064 0.9988
0.5061 0.9988
0.5057 0.9989
0.5054 0.9989
0.5051 0.9989
0.5048 0.9990
0.5045 0.9990
0.5042 0.9990
0.5039 0.9991
0.5036 0.9991
0.5033 0.9992
0.5030 0.9992
0.5026 0.9992
0.5023 0.9992
0.5020 0.9993
0.5017 0.9993
0.5015 0.9994
0.5011 0.9994
0.5009 0.9995
0.5006 0.9995
0.5003 0.9997
0.5001 0.9998


==> figs/response/data/prcurve_no_40.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
0.9999 0.1446
0.9999 0.1459
0.9999 0.1472
0.9999 0.1485
0.9999 0.1498
0.9999 0.1510
0.9999 0.1523
0.9999 0.1536
0.9999 0.1549
0.9999 0.1562
0.9999 0.1574
0.9999 0.1587
0.9999 0.1600
0.9999 0.1613
0.9999 0.1626
0.9999 0.1638
0.9999 0.1651
0.9999 0.1664
0.9999 0.1677
0.9999 0.1690
0.9999 0.1702
0.9999 0.1715
0.9999 0.1728
0.9999 0.1741
0.9999 0.1754
0.9999 0.1766
0.9999 0.1779
0.9999 0.1792
0.9999 0.1805
0.9999 0.1818
0.9999 0.1830
0.9999 0.1843
0.9999 0.1856
0.9999 0.1869
0.9999 0.1882
0.9999 0.1894
0.9999 0.1907
0.9999 0.1920
0.9999 0.1933
0.9999 0.1946
0.9999 0.1958
0.9999 0.1971
0.9999 0.1984
0.9999 0.1997
0.9999 0.2010
0.9999 0.2022
0.9999 0.2035
0.9999 0.2048
0.9999 0.2061
0.9999 0.2074
0.9999 0.2086
0.9999 0.2099
0.9999 0.2112
0.9999 0.2125
0.9999 0.2138
0.9999 0.2150
0.9999 0.2163
0.9999 0.2176
0.9999 0.2189
0.9999 0.2202
0.9999 0.2214
0.9999 0.2227
0.9999 0.2240
0.9999 0.2253
0.9999 0.2266
0.9999 0.2278
0.9999 0.2291
0.9999 0.2304
0.9999 0.2317
0.9999 0.2330
0.9999 0.2342
0.9999 0.2355
0.9999 0.2368
0.9999 0.2381
0.9999 0.2394
0.9999 0.2406
0.9999 0.2419
0.9999 0.2432
0.9999 0.2445
0.9999 0.2458
0.9999 0.2470
0.9999 0.2483
0.9999 0.2496
0.9999 0.2509
0.9999 0.2522
0.9999 0.2534
0.9999 0.2547
0.9999 0.2560
0.9999 0.2573
0.9999 0.2586
0.9999 0.2598
0.9999 0.2611
0.9999 0.2624
0.9999 0.2637
0.9999 0.2650
0.9999 0.2662
0.9999 0.2675
0.9999 0.2688
0.9999 0.2701
0.9999 0.2714
0.9999 0.2726
0.9999 0.2739
0.9999 0.2752
0.9999 0.2765
0.9999 0.2778
0.9999 0.2790
0.9999 0.2803
0.9999 0.2816
0.9999 0.2829
0.9999 0.2842
0.9999 0.2854
0.9999 0.2867
0.9999 0.2880
0.9999 0.2893
0.9999 0.2906
0.9999 0.2918
0.9999 0.2931
0.9999 0.2944
0.9999 0.2957
0.9999 0.2970
0.9999 0.2982
0.9999 0.2995
0.9999 0.3008
0.9999 0.3021
0.9999 0.3034
0.9999 0.3046
0.9999 0.3059
0.9999 0.3072
0.9999 0.3085
0.9999 0.3098
0.9999 0.3110
0.9999 0.3123
0.9999 0.3136
0.9999 0.3149
0.9999 0.3162
0.9999 0.3174
0.9999 0.3187
0.9999 0.3200
0.9999 0.3213
0.9999 0.3226
0.9999 0.3238
0.9999 0.3251
0.9999 0.3264
0.9999 0.3277
0.9999 0.3290
0.9999 0.3302
0.9999 0.3315
0.9999 0.3328
0.9999 0.3341
0.9999 0.3353
0.9999 0.3366
0.9999 0.3379
0.9999 0.3392
0.9999 0.3405
0.9999 0.3417
0.9999 0.3430
0.9999 0.3443
0.9999 0.3456
0.9999 0.3469
0.9999 0.3481
0.9999 0.3494
0.9999 0.3507
0.9999 0.3520
0.9999 0.3533
0.9999 0.3545
0.9999 0.3558
0.9999 0.3571
0.9998 0.3584
0.9998 0.3596
0.9998 0.3609
0.9998 0.3622
0.9998 0.3635
0.9998 0.3648
0.9998 0.3660
0.9998 0.3673
0.9998 0.3686
0.9998 0.3699
0.9998 0.3712
0.9998 0.3724
0.9998 0.3737
0.9998 0.3750
0.9998 0.3763
0.9998 0.3776
0.9998 0.3788
0.9998 0.3801
0.9998 0.3814
0.9998 0.3827
0.9998 0.3840
0.9998 0.3852
0.9998 0.3865
0.9998 0.3878
0.9998 0.3891
0.9998 0.3904
0.9998 0.3916
0.9998 0.3929
0.9998 0.3942
0.9998 0.3955
0.9998 0.3968
0.9998 0.3980
0.9998 0.3993
0.9999 0.4006
0.9999 0.4019
0.9999 0.4032
0.9999 0.4044
0.9999 0.4057
0.9999 0.4070
0.9999 0.4083
0.9999 0.4096
0.9999 0.4108
0.9999 0.4121
0.9999 0.4134
0.9999 0.4147
0.9999 0.4160
0.9999 0.4172
0.9999 0.4185
0.9999 0.4198
0.9999 0.4211
0.9999 0.4224
0.9999 0.4236
0.9999 0.4249
0.9999 0.4262
0.9999 0.4275
0.9999 0.4288
0.9999 0.4300
0.9999 0.4313
0.9999 0.4326
0.9999 0.4339
0.9999 0.4352
0.9999 0.4364
0.9999 0.4377
0.9999 0.4390
0.9999 0.4403
0.9999 0.4416
0.9999 0.4428
0.9999 0.4441
0.9999 0.4454
0.9999 0.4467
0.9999 0.4480
0.9998 0.4492
0.9998 0.4505
0.9998 0.4518
0.9998 0.4530
0.9998 0.4543
0.9998 0.4556
0.9998 0.4569
0.9998 0.4582
0.9998 0.4594
0.9998 0.4607
0.9998 0.4620
0.9998 0.4633
0.9998 0.4646
0.9998 0.4658
0.9998 0.4671
0.9998 0.4684
0.9998 0.4697
0.9998 0.4710
0.9998 0.4722
0.9998 0.4735
0.9998 0.4748
0.9997 0.4761
0.9997 0.4773
0.9997 0.4786
0.9998 0.4799
0.9998 0.4812
0.9998 0.4825
0.9998 0.4837
0.9998 0.4850
0.9998 0.4863
0.9998 0.4876
0.9998 0.4889
0.9998 0.4901
0.9998 0.4914
0.9998 0.4927
0.9998 0.4940
0.9998 0.4953
0.9998 0.4965
0.9998 0.4978
0.9998 0.4991
0.9998 0.5004
0.9998 0.5017
0.9998 0.5029
0.9998 0.5042
0.9998 0.5055
0.9998 0.5068
0.9998 0.5081
0.9997 0.5093
0.9997 0.5106
0.9997 0.5119
0.9997 0.5132
0.9997 0.5144
0.9997 0.5157
0.9997 0.5170
0.9997 0.5183
0.9997 0.5196
0.9997 0.5208
0.9997 0.5221
0.9997 0.5234
0.9997 0.5247
0.9997 0.5260
0.9997 0.5272
0.9997 0.5285
0.9997 0.5298
0.9997 0.5311
0.9997 0.5324
0.9997 0.5336
0.9997 0.5349
0.9997 0.5362
0.9997 0.5375
0.9997 0.5387
0.9997 0.5400
0.9997 0.5413
0.9997 0.5426
0.9997 0.5439
0.9997 0.5451
0.9997 0.5464
0.9997 0.5477
0.9997 0.5490
0.9997 0.5502
0.9997 0.5515
0.9997 0.5528
0.9997 0.5541
0.9997 0.5554
0.9997 0.5566
0.9997 0.5579
0.9997 0.5592
0.9997 0.5605
0.9997 0.5618
0.9996 0.5630
0.9996 0.5643
0.9996 0.5656
0.9996 0.5669
0.9996 0.5681
0.9996 0.5694
0.9996 0.5707
0.9997 0.5720
0.9997 0.5733
0.9997 0.5745
0.9997 0.5758
0.9997 0.5771
0.9997 0.5784
0.9997 0.5797
0.9997 0.5809
0.9997 0.5822
0.9997 0.5835
0.9996 0.5848
0.9996 0.5860
0.9996 0.5873
0.9996 0.5886
0.9996 0.5899
0.9996 0.5912
0.9996 0.5924
0.9996 0.5937
0.9996 0.5950
0.9996 0.5963
0.9996 0.5975
0.9996 0.5988
0.9996 0.6001
0.9996 0.6014
0.9996 0.6027
0.9996 0.6039
0.9996 0.6052
0.9996 0.6065
0.9996 0.6078
0.9996 0.6091
0.9996 0.6103
0.9996 0.6116
0.9996 0.6129
0.9996 0.6142
0.9996 0.6155
0.9996 0.6167
0.9996 0.6180
0.9996 0.6193
0.9996 0.6206
0.9996 0.6219
0.9996 0.6231
0.9996 0.6244
0.9996 0.6257
0.9996 0.6270
0.9996 0.6283
0.9996 0.6295
0.9996 0.6308
0.9996 0.6321
0.9996 0.6334
0.9996 0.6347
0.9996 0.6359
0.9996 0.6372
0.9996 0.6385
0.9996 0.6398
0.9996 0.6411
0.9996 0.6423
0.9996 0.6436
0.9996 0.6449
0.9996 0.6462
0.9996 0.6475
0.9996 0.6487
0.9996 0.6500
0.9996 0.6513
0.9996 0.6526
0.9996 0.6539
0.9996 0.6551
0.9996 0.6564
0.9996 0.6577
0.9996 0.6590
0.9996 0.6603
0.9996 0.6615
0.9996 0.6628
0.9996 0.6641
0.9996 0.6654
0.9996 0.6667
0.9996 0.6679
0.9996 0.6692
0.9996 0.6705
0.9996 0.6718
0.9996 0.6730
0.9996 0.6743
0.9996 0.6756
0.9996 0.6769
0.9996 0.6782
0.9996 0.6794
0.9996 0.6807
0.9996 0.6820
0.9996 0.6833
0.9996 0.6845
0.9996 0.6858
0.9996 0.6871
0.9996 0.6884
0.9996 0.6897
0.9996 0.6909
0.9996 0.6922
0.9995 0.6935
0.9995 0.6947
0.9995 0.6960
0.9995 0.6973
0.9995 0.6986
0.9995 0.6999
0.9995 0.7011
0.9995 0.7024
0.9995 0.7037
0.9995 0.7050
0.9995 0.7062
0.9995 0.7075
0.9995 0.7088
0.9995 0.7101
0.9995 0.7114
0.9995 0.7126
0.9995 0.7139
0.9995 0.7152
0.9995 0.7165
0.9995 0.7178
0.9995 0.7190
0.9995 0.7203
0.9995 0.7216
0.9995 0.7229
0.9995 0.7241
0.9995 0.7254
0.9995 0.7267
0.9995 0.7280
0.9995 0.7293
0.9995 0.7305
0.9995 0.7318
0.9995 0.7331
0.9995 0.7344
0.9995 0.7356
0.9995 0.7369
0.9995 0.7382
0.9994 0.7394
0.9994 0.7407
0.9994 0.7420
0.9994 0.7433
0.9994 0.7446
0.9994 0.7458
0.9994 0.7471
0.9994 0.7484
0.9994 0.7497
0.9994 0.7509
0.9994 0.7522
0.9994 0.7535
0.9994 0.7548
0.9994 0.7560
0.9994 0.7573
0.9994 0.7586
0.9994 0.7599
0.9994 0.7612
0.9994 0.7624
0.9994 0.7637
0.9994 0.7650
0.9994 0.7663
0.9994 0.7675
0.9994 0.7688
0.9994 0.7701
0.9993 0.7713
0.9993 0.7726
0.9993 0.7739
0.9992 0.7751
0.9992 0.7764
0.9992 0.7776
0.9992 0.7789
0.9992 0.7802
0.9992 0.7815
0.9992 0.7828
0.9992 0.7840
0.9992 0.7853
0.9992 0.7866
0.9992 0.7878
0.9991 0.7891
0.9991 0.7903
0.9991 0.7916
0.9990 0.7929
0.9990 0.7941
0.9990 0.7954
0.9990 0.7967
0.9990 0.7980
0.9990 0.7992
0.9990 0.8005
0.9990 0.8017
0.9989 0.8030
0.9989 0.8043
0.9989 0.8055
0.9989 0.8068
0.9989 0.8081
0.9988 0.8093
0.9988 0.8106
0.9987 0.8118
0.9987 0.8131
0.9987 0.8143
0.9987 0.8156
0.9986 0.8168
0.9986 0.8181
0.9985 0.8193
0.9985 0.8206
0.9985 0.8219
0.9985 0.8231
0.9984 0.8243
0.9983 0.8255
0.9983 0.8268
0.9983 0.8281
0.9983 0.8293
0.9983 0.8306
0.9983 0.8319
0.9983 0.8331
0.9983 0.8344
0.9982 0.8357
0.9982 0.8369
0.9982 0.8382
0.9981 0.8394
0.9981 0.8407
0.9981 0.8419
0.9980 0.8432
0.9980 0.8444
0.9979 0.8456
0.9979 0.8469
0.9979 0.8482
0.9979 0.8494
0.9978 0.8506
0.9978 0.8519
0.9977 0.8531
0.9976 0.8543
0.9976 0.8555
0.9976 0.8568
0.9975 0.8581
0.9975 0.8593
0.9975 0.8606
0.9974 0.8618
0.9974 0.8630
0.9974 0.8643
0.9973 0.8655
0.9973 0.8668
0.9972 0.8680
0.9971 0.8692
0.9970 0.8703
0.9969 0.8716
0.9968 0.8728
0.9968 0.8740
0.9968 0.8753
0.9968 0.8765
0.9966 0.8777
0.9965 0.8788
0.9964 0.8800
0.9963 0.8812
0.9961 0.8823
0.9959 0.8834
0.9958 0.8846
0.9957 0.8858
0.9955 0.8869
0.9953 0.8880
0.9953 0.8892
0.9951 0.8904
0.9950 0.8915
0.9949 0.8927
0.9947 0.8939
0.9946 0.8950
0.9945 0.8962
0.9943 0.8973
0.9941 0.8983
0.9938 0.8994
0.9938 0.9006
0.9936 0.9017
0.9935 0.9029
0.9931 0.9038
0.9928 0.9049
0.9926 0.9059
0.9925 0.9070
0.9921 0.9080
0.9918 0.9090
0.9915 0.9100
0.9912 0.9110
0.9909 0.9120
0.9906 0.9130
0.9904 0.9141
0.9901 0.9150
0.9897 0.9160
0.9893 0.9169
0.9889 0.9177
0.9886 0.9187
0.9882 0.9196
0.9879 0.9205
0.9875 0.9215
0.9871 0.9224
0.9867 0.9233
0.9863 0.9241
0.9857 0.9249
0.9854 0.9258
0.9849 0.9266
0.9843 0.9273
0.9837 0.9280
0.9831 0.9287
0.9826 0.9295
0.9821 0.9303
0.9815 0.9309
0.9808 0.9315
0.9803 0.9323
0.9797 0.9330
0.9792 0.9337
0.9787 0.9345
0.9781 0.9353
0.9775 0.9360
0.9770 0.9367
0.9765 0.9375
0.9758 0.9380
0.9752 0.9387
0.9745 0.9393
0.9737 0.9398
0.9730 0.9403
0.9723 0.9409
0.9716 0.9414
0.9708 0.9419
0.9700 0.9424
0.9692 0.9429
0.9686 0.9435
0.9679 0.9441
0.9672 0.9446
0.9663 0.9450
0.9655 0.9455
0.9647 0.9459
0.9639 0.9464
0.9630 0.9467
0.9623 0.9472
0.9615 0.9477
0.9606 0.9480
0.9599 0.9485
0.9591 0.9490
0.9583 0.9494
0.9574 0.9498
0.9565 0.9501
0.9556 0.9505
0.9548 0.9508
0.9539 0.9512
0.9531 0.9516
0.9523 0.9520
0.9514 0.9523
0.9506 0.9527
0.9497 0.9531
0.9489 0.9535
0.9480 0.9538
0.9471 0.9541
0.9464 0.9546
0.9455 0.9549
0.9447 0.9553
0.9438 0.9556
0.9428 0.9558
0.9419 0.9561
0.9410 0.9564
0.9402 0.9567
0.9393 0.9570
0.9384 0.9573
0.9374 0.9576
0.9366 0.9579
0.9358 0.9582
0.9348 0.9585
0.9339 0.9588
0.9330 0.9590
0.9321 0.9593
0.9313 0.9596
0.9303 0.9597
0.9294 0.9601
0.9285 0.9603
0.9276 0.9606
0.9267 0.9608
0.9258 0.9611
0.9250 0.9614
0.9242 0.9617
0.9234 0.9621
0.9224 0.9623
0.9214 0.9624
0.9205 0.9626
0.9196 0.9629
0.9187 0.9632
0.9179 0.9634
0.9170 0.9637
0.9160 0.9638
0.9151 0.9640
0.9141 0.9641
0.9130 0.9642
0.9122 0.9644
0.9112 0.9646
0.9103 0.9648
0.9094 0.9650
0.9085 0.9652
0.9075 0.9653
0.9065 0.9654
0.9056 0.9656
0.9047 0.9658
0.9037 0.9659
0.9029 0.9662
0.9019 0.9663
0.9010 0.9665
0.9001 0.9666
0.8991 0.9668
0.8982 0.9669
0.8973 0.9671
0.8962 0.9671
0.8953 0.9672
0.8944 0.9674
0.8934 0.9675
0.8924 0.9675
0.8915 0.9676
0.8905 0.9677
0.8896 0.9679
0.8887 0.9681
0.8878 0.9683
0.8870 0.9685
0.8861 0.9686
0.8852 0.9688
0.8843 0.9689
0.8833 0.9689
0.8824 0.9691
0.8814 0.9691
0.8805 0.9693
0.8797 0.9695
0.8788 0.9696
0.8778 0.9697
0.8769 0.9698
0.8760 0.9699
0.8751 0.9700
0.8742 0.9701
0.8732 0.9702
0.8723 0.9703
0.8714 0.9704
0.8705 0.9705
0.8697 0.9708
0.8688 0.9708
0.8679 0.9710
0.8670 0.9711
0.8662 0.9713
0.8653 0.9714
0.8645 0.9715
0.8636 0.9717
0.8627 0.9718
0.8619 0.9720
0.8611 0.9721
0.8602 0.9722
0.8593 0.9724
0.8585 0.9725
0.8577 0.9727
0.8568 0.9728
0.8560 0.9729
0.8551 0.9730
0.8541 0.9731
0.8532 0.9731
0.8524 0.9733
0.8516 0.9734
0.8507 0.9735
0.8498 0.9735
0.8489 0.9736
0.8481 0.9737
0.8472 0.9738
0.8463 0.9739
0.8455 0.9740
0.8446 0.9740
0.8437 0.9741
0.8429 0.9742
0.8420 0.9743
0.8411 0.9743
0.8402 0.9744
0.8394 0.9745
0.8386 0.9747
0.8378 0.9748
0.8370 0.9749
0.8361 0.9750
0.8352 0.9750
0.8344 0.9751
0.8336 0.9752
0.8327 0.9753
0.8319 0.9754
0.8311 0.9755
0.8302 0.9756
0.8294 0.9757
0.8286 0.9758
0.8278 0.9759
0.8269 0.9759
0.8261 0.9760
0.8252 0.9760
0.8244 0.9761
0.8235 0.9761
0.8227 0.9762
0.8218 0.9762
0.8211 0.9764
0.8202 0.9764
0.8194 0.9765
0.8186 0.9766
0.8178 0.9767
0.8170 0.9768
0.8162 0.9768
0.8154 0.9769
0.8146 0.9770
0.8138 0.9771
0.8130 0.9771
0.8121 0.9771
0.8113 0.9772
0.8105 0.9773
0.8097 0.9773
0.8088 0.9774
0.8080 0.9774
0.8072 0.9774
0.8063 0.9774
0.8055 0.9775
0.8048 0.9776
0.8040 0.9776
0.8032 0.9777
0.8024 0.9778
0.8016 0.9779
0.8009 0.9780
0.8001 0.9781
0.7993 0.9781
0.7985 0.9782
0.7977 0.9782
0.7969 0.9783
0.7962 0.9783
0.7954 0.9785
0.7947 0.9786
0.7939 0.9786
0.7932 0.9787
0.7925 0.9789
0.7917 0.9789
0.7909 0.9790
0.7901 0.9790
0.7894 0.9791
0.7886 0.9792
0.7879 0.9792
0.7872 0.9794
0.7864 0.9795
0.7856 0.9795
0.7850 0.9796
0.7842 0.9797
0.7835 0.9798
0.7827 0.9799
0.7819 0.9799
0.7812 0.9800
0.7804 0.9800
0.7797 0.9800
0.7789 0.9800
0.7782 0.9801
0.7774 0.9802
0.7766 0.9802
0.7759 0.9802
0.7751 0.9803
0.7744 0.9803
0.7737 0.9804
0.7729 0.9804
0.7721 0.9804
0.7715 0.9806
0.7708 0.9807
0.7700 0.9807
0.7693 0.9808
0.7686 0.9808
0.7678 0.9809
0.7671 0.9809
0.7663 0.9809
0.7656 0.9810
0.7649 0.9810
0.7641 0.9811
0.7634 0.9811
0.7627 0.9812
0.7620 0.9812
0.7613 0.9813
0.7606 0.9814
0.7599 0.9814
0.7592 0.9815
0.7585 0.9815
0.7578 0.9816
0.7571 0.9816
0.7564 0.9817
0.7556 0.9817
0.7549 0.9818
0.7542 0.9819
0.7536 0.9819
0.7529 0.9820
0.7522 0.9820
0.7515 0.9821
0.7508 0.9821
0.7501 0.9822
0.7494 0.9823
0.7487 0.9823
0.7480 0.9824
0.7473 0.9824
0.7466 0.9824
0.7459 0.9824
0.7452 0.9825
0.7445 0.9825
0.7438 0.9825
0.7431 0.9826
0.7424 0.9826
0.7417 0.9826
0.7411 0.9827
0.7404 0.9828
0.7397 0.9828
0.7391 0.9830
0.7384 0.9830
0.7377 0.9830
0.7371 0.9831
0.7364 0.9831
0.7358 0.9832
0.7351 0.9833
0.7344 0.9833
0.7337 0.9833
0.7331 0.9834
0.7324 0.9835
0.7317 0.9835
0.7311 0.9835
0.7304 0.9836
0.7298 0.9836
0.7291 0.9836
0.7284 0.9837
0.7277 0.9837
0.7271 0.9838
0.7264 0.9838
0.7257 0.9838
0.7251 0.9838
0.7245 0.9839
0.7238 0.9839
0.7231 0.9840
0.7225 0.9840
0.7218 0.9840
0.7212 0.9841
0.7206 0.9841
0.7199 0.9842
0.7193 0.9843
0.7187 0.9843
0.7180 0.9843
0.7174 0.9844
0.7168 0.9845
0.7161 0.9845
0.7155 0.9846
0.7149 0.9847
0.7143 0.9847
0.7137 0.9848
0.7130 0.9848
0.7124 0.9848
0.7118 0.9849
0.7112 0.9850
0.7105 0.9850
0.7100 0.9851
0.7093 0.9851
0.7087 0.9852
0.7081 0.9853
0.7075 0.9853
0.7069 0.9854
0.7063 0.9854
0.7057 0.9855
0.7051 0.9855
0.7044 0.9856
0.7038 0.9856
0.7033 0.9857
0.7027 0.9858
0.7021 0.9859
0.7015 0.9859
0.7008 0.9859
0.7002 0.9859
0.6996 0.9859
0.6990 0.9859
0.6984 0.9860
0.6978 0.9860
0.6972 0.9861
0.6965 0.9861
0.6959 0.9861
0.6953 0.9862
0.6947 0.9862
0.6941 0.9863
0.6935 0.9863
0.6929 0.9863
0.6924 0.9864
0.6918 0.9864
0.6911 0.9864
0.6906 0.9865
0.6900 0.9865
0.6893 0.9865
0.6888 0.9866
0.6882 0.9866
0.6876 0.9866
0.6870 0.9867
0.6864 0.9867
0.6859 0.9868
0.6852 0.9868
0.6846 0.9868
0.6841 0.9868
0.6835 0.9868
0.6829 0.9869
0.6824 0.9870
0.6818 0.9870
0.6812 0.9870
0.6806 0.9871
0.6800 0.9871
0.6795 0.9871
0.6789 0.9871
0.6783 0.9872
0.6778 0.9873
0.6772 0.9873
0.6766 0.9873
0.6760 0.9873
0.6755 0.9874
0.6749 0.9874
0.6743 0.9875
0.6738 0.9875
0.6732 0.9875
0.6726 0.9875
0.6721 0.9876
0.6715 0.9876
0.6709 0.9876
0.6703 0.9876
0.6698 0.9877
0.6692 0.9877
0.6686 0.9877
0.6681 0.9877
0.6676 0.9878
0.6670 0.9878
0.6664 0.9878
0.6659 0.9879
0.6653 0.9879
0.6648 0.9879
0.6642 0.9879
0.6637 0.9880
0.6632 0.9881
0.6626 0.9881
0.6621 0.9881
0.6615 0.9882
0.6610 0.9882
0.6604 0.9882
0.6599 0.9883
0.6594 0.9883
0.6588 0.9883
0.6583 0.9884
0.6577 0.9884
0.6572 0.9884
0.6566 0.9884
0.6561 0.9884
0.6556 0.9885
0.6550 0.9885
0.6545 0.9885
0.6539 0.9886
0.6534 0.9886
0.6529 0.9886
0.6523 0.9887
0.6519 0.9888
0.6514 0.9888
0.6509 0.9889
0.6503 0.9889
0.6498 0.9889
0.6493 0.9890
0.6487 0.9890
0.6483 0.9891
0.6478 0.9892
0.6472 0.9892
0.6467 0.9892
0.6462 0.9893
0.6457 0.9893
0.6452 0.9894
0.6447 0.9894
0.6441 0.9894
0.6436 0.9894
0.6431 0.9894
0.6425 0.9894
0.6420 0.9894
0.6415 0.9895
0.6410 0.9895
0.6405 0.9895
0.6400 0.9895
0.6395 0.9896
0.6390 0.9896
0.6384 0.9896
0.6379 0.9897
0.6374 0.9897
0.6369 0.9897
0.6364 0.9898
0.6359 0.9898
0.6355 0.9899
0.6350 0.9899
0.6344 0.9899
0.6339 0.9900
0.6334 0.9900
0.6329 0.9900
0.6324 0.9900
0.6319 0.9900
0.6315 0.9902
0.6310 0.9902
0.6305 0.9902
0.6300 0.9903
0.6295 0.9903
0.6290 0.9904
0.6285 0.9904
0.6280 0.9904
0.6276 0.9904
0.6271 0.9905
0.6266 0.9905
0.6261 0.9905
0.6256 0.9906
0.6251 0.9906
0.6247 0.9907
0.6242 0.9907
0.6237 0.9907
0.6232 0.9907
0.6227 0.9908
0.6222 0.9908
0.6218 0.9908
0.6213 0.9909
0.6208 0.9909
0.6203 0.9909
0.6198 0.9909
0.6193 0.9909
0.6188 0.9909
0.6184 0.9910
0.6179 0.9910
0.6174 0.9910
0.6169 0.9911
0.6165 0.9911
0.6160 0.9911
0.6156 0.9912
0.6151 0.9912
0.6146 0.9913
0.6142 0.9913
0.6137 0.9913
0.6132 0.9914
0.6128 0.9914
0.6123 0.9914
0.6118 0.9914
0.6113 0.9915
0.6109 0.9915
0.6104 0.9915
0.6100 0.9916
0.6095 0.9916
0.6090 0.9916
0.6086 0.9916
0.6081 0.9917
0.6077 0.9917
0.6072 0.9917
0.6068 0.9918
0.6063 0.9918
0.6059 0.9919
0.6054 0.9919
0.6049 0.9919
0.6045 0.9919
0.6040 0.9919
0.6036 0.9920
0.6031 0.9920
0.6027 0.9921
0.6022 0.9921
0.6018 0.9921
0.6013 0.9921
0.6009 0.9922
0.6004 0.9922
0.6000 0.9923
0.5995 0.9923
0.5991 0.9923
0.5987 0.9924
0.5982 0.9924
0.5978 0.9924
0.5974 0.9925
0.5969 0.9925
0.5965 0.9926
0.5960 0.9926
0.5956 0.9926
0.5951 0.9926
0.5947 0.9927
0.5943 0.9927
0.5938 0.9927
0.5934 0.9927
0.5929 0.9927
0.5925 0.9927
0.5920 0.9928
0.5916 0.9928
0.5912 0.9928
0.5908 0.9929
0.5903 0.9929
0.5899 0.9929
0.5894 0.9929
0.5890 0.9930
0.5886 0.9930
0.5882 0.9930
0.5877 0.9930
0.5873 0.9930
0.5869 0.9931
0.5864 0.9931
0.5860 0.9931
0.5856 0.9931
0.5851 0.9931
0.5847 0.9931
0.5843 0.9932
0.5839 0.9933
0.5835 0.9933
0.5831 0.9934
0.5827 0.9934
0.5823 0.9935
0.5819 0.9936
0.5815 0.9936
0.5810 0.9936
0.5806 0.9936
0.5802 0.9937
0.5798 0.9937
0.5794 0.9937
0.5789 0.9938
0.5785 0.9938
0.5781 0.9938
0.5777 0.9938
0.5773 0.9939
0.5769 0.9939
0.5765 0.9940
0.5761 0.9940
0.5757 0.9940
0.5753 0.9941
0.5749 0.9941
0.5745 0.9942
0.5741 0.9942
0.5737 0.9943
0.5733 0.9943
0.5729 0.9943
0.5724 0.9943
0.5720 0.9943
0.5716 0.9944
0.5712 0.9944
0.5708 0.9944
0.5704 0.9944
0.5700 0.9944
0.5696 0.9944
0.5692 0.9945
0.5688 0.9945
0.5684 0.9946
0.5680 0.9946
0.5676 0.9946
0.5672 0.9946
0.5668 0.9946
0.5664 0.9946
0.5660 0.9947
0.5656 0.9947
0.5652 0.9947
0.5648 0.9947
0.5644 0.9948
0.5640 0.9948
0.5636 0.9948
0.5632 0.9948
0.5628 0.9949
0.5624 0.9949
0.5620 0.9950
0.5616 0.9950
0.5613 0.9950
0.5609 0.9951
0.5605 0.9951
0.5601 0.9951
0.5597 0.9951
0.5593 0.9952
0.5590 0.9952
0.5586 0.9952
0.5582 0.9952
0.5578 0.9953
0.5574 0.9953
0.5570 0.9953
0.5566 0.9953
0.5562 0.9954
0.5559 0.9954
0.5555 0.9954
0.5551 0.9954
0.5547 0.9955
0.5543 0.9955
0.5539 0.9955
0.5536 0.9956
0.5532 0.9956
0.5528 0.9956
0.5524 0.9956
0.5521 0.9957
0.5517 0.9957
0.5513 0.9957
0.5509 0.9957
0.5506 0.9958
0.5502 0.9958
0.5498 0.9958
0.5494 0.9958
0.5491 0.9959
0.5487 0.9959
0.5483 0.9959
0.5479 0.9959
0.5475 0.9959
0.5472 0.9960
0.5468 0.9960
0.5464 0.9960
0.5460 0.9960
0.5457 0.9960
0.5453 0.9960
0.5449 0.9960
0.5445 0.9960
0.5442 0.9960
0.5438 0.9960
0.5434 0.9961
0.5431 0.9961
0.5427 0.9961
0.5423 0.9961
0.5420 0.9962
0.5416 0.9962
0.5412 0.9962
0.5408 0.9962
0.5405 0.9962
0.5401 0.9962
0.5398 0.9963
0.5394 0.9963
0.5390 0.9963
0.5387 0.9963
0.5383 0.9963
0.5379 0.9964
0.5376 0.9964
0.5372 0.9964
0.5369 0.9964
0.5365 0.9965
0.5362 0.9965
0.5358 0.9966
0.5355 0.9966
0.5351 0.9966
0.5348 0.9967
0.5344 0.9967
0.5341 0.9967
0.5337 0.9968
0.5334 0.9968
0.5330 0.9968
0.5327 0.9968
0.5323 0.9969
0.5320 0.9969
0.5316 0.9969
0.5313 0.9970
0.5309 0.9970
0.5306 0.9970
0.5302 0.9970
0.5299 0.9971
0.5295 0.9971
0.5292 0.9971
0.5288 0.9971
0.5285 0.9971
0.5281 0.9971
0.5278 0.9971
0.5274 0.9971
0.5271 0.9972
0.5267 0.9972
0.5264 0.9972
0.5260 0.9972
0.5257 0.9972
0.5254 0.9973
0.5250 0.9973
0.5247 0.9973
0.5244 0.9974
0.5240 0.9974
0.5237 0.9974
0.5233 0.9974
0.5230 0.9975
0.5227 0.9975
0.5223 0.9975
0.5220 0.9975
0.5216 0.9975
0.5213 0.9976
0.5209 0.9976
0.5206 0.9976
0.5203 0.9976
0.5199 0.9976
0.5196 0.9976
0.5192 0.9976
0.5189 0.9977
0.5186 0.9977
0.5183 0.9977
0.5179 0.9978
0.5176 0.9978
0.5173 0.9978
0.5169 0.9978
0.5166 0.9979
0.5163 0.9979
0.5159 0.9979
0.5156 0.9980
0.5153 0.9980
0.5150 0.9980
0.5146 0.9980
0.5143 0.9980
0.5140 0.9980
0.5137 0.9981
0.5133 0.9981
0.5130 0.9981
0.5127 0.9981
0.5124 0.9982
0.5120 0.9982
0.5117 0.9982
0.5114 0.9983
0.5111 0.9983
0.5108 0.9983
0.5104 0.9984
0.5101 0.9984
0.5098 0.9984
0.5095 0.9985
0.5092 0.9985
0.5089 0.9985
0.5086 0.9986
0.5082 0.9986
0.5079 0.9987
0.5076 0.9987
0.5073 0.9987
0.5070 0.9988
0.5067 0.9988
0.5064 0.9988
0.5061 0.9989
0.5058 0.9989
0.5054 0.9989
0.5052 0.9990
0.5049 0.9991
0.5046 0.9991
0.5042 0.9991
0.5039 0.9992
0.5036 0.9992
0.5033 0.9992
0.5030 0.9992
0.5027 0.9992
0.5024 0.9993
0.5021 0.9993
0.5018 0.9994
0.5015 0.9994
0.5012 0.9996
0.5009 0.9996
0.5006 0.9997
0.5004 0.9998
0.5001 0.9999


==> figs/response/data/prcurve_no_60.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
0.9999 0.1510
0.9999 0.1523
0.9999 0.1536
0.9999 0.1549
0.9999 0.1562
0.9999 0.1574
0.9999 0.1587
0.9999 0.1600
0.9999 0.1613
0.9999 0.1626
0.9999 0.1638
0.9999 0.1651
0.9999 0.1664
0.9999 0.1677
0.9999 0.1690
0.9999 0.1702
0.9999 0.1715
0.9999 0.1728
0.9999 0.1741
0.9999 0.1754
0.9999 0.1766
0.9999 0.1779
0.9999 0.1792
0.9999 0.1805
0.9999 0.1818
0.9999 0.1830
0.9999 0.1843
0.9999 0.1856
0.9999 0.1869
0.9999 0.1882
0.9999 0.1894
0.9999 0.1907
0.9999 0.1920
0.9999 0.1933
0.9999 0.1946
0.9999 0.1958
0.9999 0.1971
0.9999 0.1984
0.9999 0.1997
0.9999 0.2010
0.9999 0.2022
0.9999 0.2035
0.9999 0.2048
0.9999 0.2061
0.9999 0.2074
0.9999 0.2086
0.9999 0.2099
0.9999 0.2112
0.9999 0.2125
0.9999 0.2138
0.9999 0.2150
0.9999 0.2163
0.9999 0.2176
0.9999 0.2189
0.9999 0.2202
0.9999 0.2214
0.9999 0.2227
0.9999 0.2240
0.9999 0.2253
0.9999 0.2266
0.9999 0.2278
0.9999 0.2291
0.9999 0.2304
0.9999 0.2317
0.9999 0.2330
0.9999 0.2342
0.9999 0.2355
0.9999 0.2368
0.9999 0.2381
0.9999 0.2394
0.9999 0.2406
0.9999 0.2419
0.9999 0.2432
0.9999 0.2445
0.9999 0.2458
0.9999 0.2470
0.9999 0.2483
0.9999 0.2496
0.9999 0.2509
0.9999 0.2522
0.9999 0.2534
0.9999 0.2547
0.9999 0.2560
0.9999 0.2573
0.9999 0.2586
0.9999 0.2598
0.9999 0.2611
0.9999 0.2624
0.9999 0.2637
0.9999 0.2650
0.9999 0.2662
0.9999 0.2675
0.9999 0.2688
0.9999 0.2701
0.9999 0.2714
0.9999 0.2726
0.9999 0.2739
0.9999 0.2752
0.9999 0.2765
0.9999 0.2778
0.9999 0.2790
0.9999 0.2803
0.9999 0.2816
0.9999 0.2829
0.9999 0.2842
0.9999 0.2854
0.9999 0.2867
0.9999 0.2880
0.9999 0.2893
0.9999 0.2906
0.9999 0.2918
0.9999 0.2931
0.9999 0.2944
0.9999 0.2957
0.9999 0.2970
0.9999 0.2982
0.9999 0.2995
0.9999 0.3008
0.9999 0.3021
0.9999 0.3034
0.9999 0.3046
0.9999 0.3059
0.9999 0.3072
0.9999 0.3085
0.9999 0.3098
0.9999 0.3110
0.9999 0.3123
0.9999 0.3136
0.9999 0.3149
0.9999 0.3162
0.9999 0.3174
0.9999 0.3187
0.9999 0.3200
0.9999 0.3213
0.9999 0.3225
0.9999 0.3238
0.9999 0.3251
0.9999 0.3264
0.9999 0.3277
0.9999 0.3289
0.9999 0.3302
0.9999 0.3315
0.9999 0.3328
0.9999 0.3341
0.9999 0.3353
0.9999 0.3366
0.9999 0.3379
0.9999 0.3392
0.9999 0.3405
0.9999 0.3417
0.9999 0.3430
0.9999 0.3443
0.9999 0.3456
0.9999 0.3469
0.9999 0.3481
0.9999 0.3494
0.9999 0.3507
0.9999 0.3520
0.9999 0.3533
0.9999 0.3545
0.9999 0.3558
0.9999 0.3571
0.9999 0.3584
0.9999 0.3597
0.9998 0.3609
0.9998 0.3622
0.9998 0.3635
0.9998 0.3648
0.9998 0.3660
0.9998 0.3673
0.9998 0.3686
0.9998 0.3699
0.9998 0.3712
0.9998 0.3724
0.9998 0.3737
0.9998 0.3750
0.9998 0.3763
0.9998 0.3776
0.9998 0.3788
0.9998 0.3801
0.9998 0.3814
0.9998 0.3827
0.9998 0.3840
0.9998 0.3852
0.9998 0.3865
0.9998 0.3878
0.9998 0.3891
0.9998 0.3904
0.9998 0.3916
0.9998 0.3929
0.9998 0.3942
0.9998 0.3955
0.9998 0.3968
0.9998 0.3980
0.9998 0.3993
0.9999 0.4006
0.9999 0.4019
0.9999 0.4032
0.9999 0.4044
0.9999 0.4057
0.9999 0.4070
0.9999 0.4083
0.9999 0.4096
0.9999 0.4108
0.9999 0.4121
0.9999 0.4134
0.9999 0.4147
0.9999 0.4160
0.9999 0.4172
0.9999 0.4185
0.9999 0.4198
0.9999 0.4211
0.9999 0.4224
0.9999 0.4236
0.9999 0.4249
0.9999 0.4262
0.9999 0.4275
0.9999 0.4288
0.9999 0.4300
0.9999 0.4313
0.9999 0.4326
0.9999 0.4339
0.9999 0.4352
0.9999 0.4364
0.9999 0.4377
0.9999 0.4390
0.9999 0.4403
0.9999 0.4416
0.9999 0.4428
0.9999 0.4441
0.9999 0.4454
0.9999 0.4467
0.9999 0.4480
0.9999 0.4492
0.9999 0.4505
0.9999 0.4518
0.9998 0.4531
0.9998 0.4543
0.9998 0.4556
0.9998 0.4569
0.9998 0.4582
0.9998 0.4595
0.9998 0.4607
0.9998 0.4620
0.9998 0.4633
0.9998 0.4646
0.9998 0.4659
0.9998 0.4671
0.9998 0.4684
0.9998 0.4697
0.9998 0.4710
0.9998 0.4723
0.9998 0.4735
0.9998 0.4748
0.9998 0.4761
0.9998 0.4774
0.9998 0.4787
0.9998 0.4799
0.9998 0.4812
0.9998 0.4825
0.9998 0.4838
0.9998 0.4850
0.9998 0.4863
0.9998 0.4876
0.9998 0.4889
0.9998 0.4902
0.9998 0.4914
0.9998 0.4927
0.9998 0.4940
0.9998 0.4953
0.9998 0.4966
0.9998 0.4978
0.9998 0.4991
0.9998 0.5004
0.9998 0.5017
0.9998 0.5029
0.9998 0.5042
0.9998 0.5055
0.9998 0.5068
0.9998 0.5081
0.9998 0.5093
0.9998 0.5106
0.9998 0.5119
0.9998 0.5132
0.9998 0.5145
0.9998 0.5157
0.9998 0.5170
0.9998 0.5183
0.9998 0.5196
0.9998 0.5209
0.9998 0.5221
0.9998 0.5234
0.9998 0.5247
0.9998 0.5260
0.9998 0.5273
0.9998 0.5285
0.9998 0.5298
0.9998 0.5311
0.9998 0.5324
0.9998 0.5337
0.9998 0.5349
0.9998 0.5362
0.9998 0.5375
0.9998 0.5388
0.9998 0.5401
0.9997 0.5413
0.9997 0.5426
0.9997 0.5439
0.9997 0.5452
0.9997 0.5464
0.9997 0.5477
0.9997 0.5490
0.9997 0.5503
0.9997 0.5516
0.9997 0.5528
0.9997 0.5541
0.9997 0.5554
0.9997 0.5567
0.9997 0.5579
0.9997 0.5592
0.9997 0.5605
0.9997 0.5618
0.9997 0.5631
0.9997 0.5643
0.9997 0.5656
0.9997 0.5669
0.9997 0.5682
0.9997 0.5694
0.9997 0.5707
0.9997 0.5720
0.9997 0.5733
0.9997 0.5746
0.9997 0.5758
0.9997 0.5771
0.9997 0.5784
0.9997 0.5797
0.9997 0.5810
0.9997 0.5822
0.9997 0.5835
0.9997 0.5848
0.9997 0.5861
0.9997 0.5874
0.9997 0.5886
0.9997 0.5899
0.9997 0.5912
0.9997 0.5925
0.9997 0.5937
0.9997 0.5950
0.9997 0.5963
0.9997 0.5976
0.9997 0.5989
0.9997 0.6001
0.9997 0.6014
0.9997 0.6027
0.9997 0.6040
0.9997 0.6053
0.9997 0.6065
0.9997 0.6078
0.9997 0.6091
0.9997 0.6104
0.9997 0.6117
0.9997 0.6129
0.9997 0.6142
0.9997 0.6155
0.9996 0.6168
0.9996 0.6180
0.9996 0.6193
0.9996 0.6206
0.9996 0.6219
0.9996 0.6232
0.9996 0.6244
0.9996 0.6257
0.9996 0.6270
0.9996 0.6283
0.9997 0.6296
0.9996 0.6308
0.9996 0.6321
0.9996 0.6334
0.9996 0.6347
0.9996 0.6359
0.9996 0.6372
0.9996 0.6385
0.9996 0.6398
0.9996 0.6411
0.9996 0.6423
0.9996 0.6436
0.9996 0.6449
0.9996 0.6462
0.9996 0.6475
0.9996 0.6487
0.9996 0.6500
0.9996 0.6513
0.9996 0.6526
0.9996 0.6539
0.9996 0.6551
0.9996 0.6564
0.9996 0.6577
0.9996 0.6590
0.9996 0.6603
0.9996 0.6615
0.9996 0.6628
0.9996 0.6641
0.9996 0.6654
0.9996 0.6667
0.9996 0.6679
0.9996 0.6692
0.9996 0.6705
0.9996 0.6718
0.9996 0.6731
0.9996 0.6743
0.9996 0.6756
0.9996 0.6769
0.9996 0.6782
0.9996 0.6795
0.9996 0.6807
0.9996 0.6820
0.9996 0.6833
0.9996 0.6845
0.9996 0.6858
0.9996 0.6871
0.9996 0.6884
0.9996 0.6897
0.9996 0.6909
0.9996 0.6922
0.9996 0.6935
0.9996 0.6948
0.9996 0.6961
0.9996 0.6973
0.9996 0.6986
0.9996 0.6999
0.9996 0.7012
0.9996 0.7025
0.9996 0.7037
0.9996 0.7050
0.9996 0.7063
0.9996 0.7076
0.9996 0.7089
0.9996 0.7101
0.9996 0.7114
0.9996 0.7127
0.9996 0.7140
0.9996 0.7153
0.9996 0.7165
0.9996 0.7178
0.9996 0.7191
0.9996 0.7203
0.9996 0.7216
0.9995 0.7229
0.9995 0.7242
0.9995 0.7254
0.9995 0.7267
0.9995 0.7280
0.9995 0.7292
0.9995 0.7305
0.9995 0.7318
0.9995 0.7331
0.9995 0.7344
0.9995 0.7356
0.9995 0.7369
0.9995 0.7382
0.9995 0.7395
0.9995 0.7408
0.9995 0.7420
0.9995 0.7433
0.9995 0.7446
0.9995 0.7459
0.9995 0.7471
0.9995 0.7484
0.9994 0.7497
0.9994 0.7510
0.9994 0.7522
0.9994 0.7535
0.9994 0.7548
0.9994 0.7561
0.9994 0.7573
0.9994 0.7586
0.9994 0.7599
0.9994 0.7612
0.9994 0.7625
0.9994 0.7637
0.9994 0.7650
0.9994 0.7663
0.9994 0.7676
0.9994 0.7688
0.9994 0.7701
0.9994 0.7714
0.9994 0.7727
0.9994 0.7740
0.9994 0.7752
0.9994 0.7765
0.9994 0.7778
0.9994 0.7791
0.9994 0.7803
0.9993 0.7816
0.9993 0.7828
0.9993 0.7841
0.9993 0.7854
0.9993 0.7867
0.9993 0.7879
0.9993 0.7892
0.9992 0.7905
0.9992 0.7917
0.9992 0.7930
0.9992 0.7942
0.9992 0.7955
0.9992 0.7968
0.9992 0.7981
0.9992 0.7993
0.9991 0.8006
0.9991 0.8018
0.9990 0.8031
0.9990 0.8043
0.9990 0.8056
0.9989 0.8068
0.9989 0.8081
0.9989 0.8094
0.9989 0.8106
0.9989 0.8119
0.9989 0.8132
0.9989 0.8145
0.9989 0.8157
0.9989 0.8170
0.9988 0.8183
0.9988 0.8195
0.9987 0.8207
0.9987 0.8220
0.9987 0.8233
0.9986 0.8245
0.9986 0.8257
0.9986 0.8270
0.9986 0.8283
0.9986 0.8295
0.9985 0.8308
0.9984 0.8320
0.9984 0.8332
0.9984 0.8345
0.9984 0.8358
0.9984 0.8370
0.9983 0.8383
0.9982 0.8395
0.9982 0.8407
0.9982 0.8420
0.9981 0.8432
0.9981 0.8445
0.9981 0.8458
0.9981 0.8471
0.9980 0.8483
0.9980 0.8496
0.9980 0.8508
0.9979 0.8520
0.9979 0.8533
0.9979 0.8545
0.9978 0.8557
0.9978 0.8570
0.9977 0.8582
0.9977 0.8595
0.9976 0.8607
0.9975 0.8619
0.9975 0.8631
0.9974 0.8644
0.9974 0.8656
0.9974 0.8669
0.9973 0.8681
0.9972 0.8693
0.9972 0.8705
0.9971 0.8717
0.9970 0.8729
0.9969 0.8741
0.9969 0.8753
0.9968 0.8766
0.9967 0.8778
0.9966 0.8789
0.9964 0.8800
0.9963 0.8812
0.9963 0.8825
0.9961 0.8836
0.9959 0.8847
0.9960 0.8860
0.9959 0.8873
0.9958 0.8884
0.9956 0.8895
0.9954 0.8906
0.9953 0.8918
0.9951 0.8929
0.9949 0.8940
0.9948 0.8952
0.9947 0.8963
0.9945 0.8975
0.9943 0.8985
0.9942 0.8997
0.9940 0.9008
0.9938 0.9019
0.9936 0.9030
0.9933 0.9040
0.9930 0.9050
0.9927 0.9060
0.9924 0.9070
0.9922 0.9081
0.9918 0.9090
0.9915 0.9100
0.9913 0.9111
0.9909 0.9120
0.9907 0.9130
0.9903 0.9140
0.9902 0.9151
0.9898 0.9160
0.9893 0.9169
0.9889 0.9177
0.9886 0.9187
0.9882 0.9196
0.9879 0.9206
0.9875 0.9215
0.9871 0.9224
0.9867 0.9232
0.9862 0.9240
0.9857 0.9248
0.9850 0.9254
0.9845 0.9262
0.9840 0.9270
0.9834 0.9277
0.9827 0.9284
0.9823 0.9292
0.9817 0.9299
0.9811 0.9306
0.9806 0.9313
0.9800 0.9321
0.9795 0.9328
0.9789 0.9335
0.9783 0.9342
0.9777 0.9348
0.9770 0.9355
0.9763 0.9361
0.9756 0.9366
0.9749 0.9372
0.9742 0.9377
0.9736 0.9384
0.9729 0.9390
0.9721 0.9394
0.9713 0.9399
0.9706 0.9405
0.9698 0.9409
0.9690 0.9414
0.9683 0.9420
0.9677 0.9426
0.9669 0.9431
0.9663 0.9437
0.9655 0.9442
0.9646 0.9446
0.9639 0.9451
0.9632 0.9456
0.9623 0.9460
0.9616 0.9465
0.9608 0.9470
0.9600 0.9474
0.9591 0.9478
0.9584 0.9483
0.9575 0.9486
0.9566 0.9490
0.9557 0.9493
0.9549 0.9497
0.9540 0.9501
0.9531 0.9504
0.9523 0.9508
0.9512 0.9510
0.9504 0.9513
0.9495 0.9516
0.9486 0.9520
0.9478 0.9524
0.9468 0.9526
0.9460 0.9529
0.9450 0.9532
0.9441 0.9535
0.9433 0.9539
0.9424 0.9542
0.9415 0.9545
0.9408 0.9550
0.9399 0.9552
0.9389 0.9554
0.9380 0.9557
0.9370 0.9559
0.9362 0.9563
0.9353 0.9566
0.9344 0.9569
0.9336 0.9572
0.9328 0.9576
0.9319 0.9578
0.9310 0.9581
0.9301 0.9584
0.9292 0.9586
0.9283 0.9589
0.9273 0.9591
0.9264 0.9593
0.9256 0.9597
0.9247 0.9600
0.9238 0.9602
0.9229 0.9604
0.9220 0.9606
0.9211 0.9609
0.9202 0.9611
0.9193 0.9614
0.9183 0.9616
0.9175 0.9619
0.9166 0.9621
0.9155 0.9621
0.9146 0.9623
0.9136 0.9625
0.9127 0.9627
0.9118 0.9629
0.9109 0.9631
0.9100 0.9633
0.9090 0.9634
0.9080 0.9636
0.9072 0.9638
0.9062 0.9639
0.9053 0.9641
0.9044 0.9643
0.9034 0.9644
0.9025 0.9646
0.9016 0.9648
0.9008 0.9651
0.8997 0.9651
0.8988 0.9653
0.8979 0.9654
0.8969 0.9655
0.8960 0.9657
0.8951 0.9658
0.8942 0.9661
0.8933 0.9663
0.8924 0.9664
0.8915 0.9665
0.8906 0.9667
0.8897 0.9669
0.8888 0.9670
0.8879 0.9672
0.8871 0.9675
0.8862 0.9676
0.8852 0.9677
0.8843 0.9678
0.8834 0.9680
0.8826 0.9682
0.8816 0.9682
0.8808 0.9684
0.8798 0.9685
0.8789 0.9686
0.8780 0.9688
0.8770 0.9688
0.8762 0.9690
0.8753 0.9691
0.8743 0.9692
0.8734 0.9693
0.8725 0.9694
0.8716 0.9695
0.8707 0.9696
0.8699 0.9698
0.8690 0.9699
0.8681 0.9700
0.8672 0.9702
0.8663 0.9703
0.8654 0.9703
0.8645 0.9705
0.8636 0.9706
0.8628 0.9707
0.8618 0.9708
0.8609 0.9709
0.8600 0.9709
0.8591 0.9710
0.8582 0.9711
0.8573 0.9712
0.8565 0.9713
0.8556 0.9714
0.8547 0.9715
0.8538 0.9715
0.8529 0.9716
0.8520 0.9717
0.8512 0.9719
0.8504 0.9721
0.8496 0.9722
0.8488 0.9724
0.8479 0.9725
0.8471 0.9726
0.8462 0.9727
0.8454 0.9728
0.8446 0.9730
0.8438 0.9731
0.8430 0.9733
0.8421 0.9734
0.8413 0.9735
0.8405 0.9736
0.8396 0.9737
0.8388 0.9738
0.8380 0.9739
0.8371 0.9740
0.8362 0.9741
0.8354 0.9742
0.8346 0.9743
0.8337 0.9743
0.8328 0.9744
0.8321 0.9746
0.8312 0.9746
0.8303 0.9746
0.8296 0.9748
0.8287 0.9748
0.8279 0.9749
0.8270 0.9749
0.8261 0.9750
0.8253 0.9750
0.8245 0.9752
0.8237 0.9753
0.8228 0.9753
0.8220 0.9754
0.8212 0.9755
0.8205 0.9756
0.8197 0.9757
0.8188 0.9758
0.8180 0.9759
0.8172 0.9760
0.8164 0.9761
0.8156 0.9761
0.8148 0.9762
0.8139 0.9762
0.8132 0.9763
0.8124 0.9764
0.8116 0.9766
0.8108 0.9766
0.8101 0.9768
0.8093 0.9769
0.8085 0.9769
0.8077 0.9770
0.8069 0.9771
0.8061 0.9772
0.8054 0.9773
0.8045 0.9773
0.8037 0.9773
0.8029 0.9774
0.8022 0.9775
0.8014 0.9776
0.8006 0.9776
0.7998 0.9777
0.7990 0.9777
0.7982 0.9778
0.7974 0.9778
0.7966 0.9779
0.7959 0.9780
0.7951 0.9781
0.7944 0.9782
0.7936 0.9783
0.7928 0.9783
0.7920 0.9783
0.7912 0.9783
0.7905 0.9784
0.7897 0.9785
0.7889 0.9785
0.7882 0.9786
0.7874 0.9787
0.7866 0.9787
0.7859 0.9788
0.7851 0.9789
0.7844 0.9789
0.7836 0.9790
0.7828 0.9790
0.7821 0.9791
0.7813 0.9791
0.7806 0.9792
0.7799 0.9793
0.7792 0.9794
0.7784 0.9794
0.7776 0.9795
0.7769 0.9795
0.7762 0.9796
0.7754 0.9796
0.7747 0.9797
0.7740 0.9798
0.7732 0.9798
0.7724 0.9798
0.7717 0.9799
0.7710 0.9800
0.7702 0.9800
0.7695 0.9801
0.7688 0.9801
0.7680 0.9801
0.7673 0.9802
0.7665 0.9802
0.7658 0.9803
0.7651 0.9803
0.7644 0.9804
0.7636 0.9804
0.7629 0.9805
0.7622 0.9805
0.7615 0.9805
0.7607 0.9806
0.7600 0.9806
0.7593 0.9807
0.7586 0.9808
0.7579 0.9809
0.7572 0.9809
0.7565 0.9809
0.7558 0.9810
0.7551 0.9810
0.7544 0.9811
0.7537 0.9812
0.7530 0.9812
0.7523 0.9812
0.7516 0.9813
0.7509 0.9813
0.7502 0.9813
0.7495 0.9814
0.7488 0.9814
0.7481 0.9815
0.7474 0.9816
0.7467 0.9817
0.7461 0.9817
0.7454 0.9818
0.7447 0.9818
0.7440 0.9819
0.7434 0.9820
0.7427 0.9820
0.7420 0.9820
0.7413 0.9821
0.7406 0.9821
0.7399 0.9821
0.7392 0.9822
0.7385 0.9822
0.7378 0.9822
0.7372 0.9823
0.7366 0.9824
0.7359 0.9824
0.7352 0.9825
0.7345 0.9825
0.7339 0.9826
0.7332 0.9827
0.7326 0.9827
0.7319 0.9828
0.7313 0.9828
0.7306 0.9829
0.7300 0.9830
0.7293 0.9831
0.7287 0.9831
0.7280 0.9831
0.7274 0.9832
0.7268 0.9833
0.7262 0.9834
0.7255 0.9835
0.7248 0.9835
0.7242 0.9836
0.7236 0.9836
0.7230 0.9838
0.7224 0.9838
0.7217 0.9838
0.7210 0.9838
0.7204 0.9839
0.7197 0.9839
0.7191 0.9839
0.7184 0.9840
0.7178 0.9840
0.7172 0.9841
0.7165 0.9841
0.7159 0.9842
0.7153 0.9842
0.7146 0.9842
0.7140 0.9843
0.7134 0.9843
0.7127 0.9844
0.7121 0.9845
0.7115 0.9845
0.7109 0.9846
0.7103 0.9847
0.7097 0.9847
0.7091 0.9848
0.7085 0.9848
0.7079 0.9849
0.7073 0.9850
0.7067 0.9851
0.7061 0.9851
0.7055 0.9852
0.7048 0.9852
0.7042 0.9853
0.7036 0.9853
0.7030 0.9853
0.7023 0.9853
0.7017 0.9854
0.7011 0.9854
0.7005 0.9854
0.6998 0.9854
0.6992 0.9854
0.6986 0.9855
0.6981 0.9856
0.6975 0.9856
0.6969 0.9857
0.6962 0.9857
0.6956 0.9857
0.6951 0.9858
0.6945 0.9859
0.6939 0.9859
0.6933 0.9859
0.6926 0.9859
0.6921 0.9859
0.6915 0.9860
0.6909 0.9860
0.6903 0.9860
0.6897 0.9861
0.6891 0.9861
0.6885 0.9861
0.6879 0.9862
0.6873 0.9862
0.6867 0.9862
0.6861 0.9863
0.6855 0.9863
0.6850 0.9864
0.6844 0.9864
0.6838 0.9864
0.6832 0.9864
0.6826 0.9865
0.6821 0.9866
0.6815 0.9866
0.6809 0.9867
0.6803 0.9867
0.6798 0.9867
0.6792 0.9867
0.6786 0.9868
0.6781 0.9869
0.6775 0.9869
0.6769 0.9869
0.6763 0.9869
0.6758 0.9870
0.6752 0.9870
0.6746 0.9870
0.6741 0.9871
0.6735 0.9871
0.6730 0.9872
0.6724 0.9872
0.6718 0.9872
0.6713 0.9873
0.6707 0.9873
0.6702 0.9874
0.6696 0.9874
0.6691 0.9874
0.6685 0.9875
0.6680 0.9875
0.6674 0.9876
0.6669 0.9876
0.6663 0.9876
0.6657 0.9876
0.6652 0.9876
0.6646 0.9877
0.6641 0.9877
0.6635 0.9878
0.6630 0.9878
0.6624 0.9878
0.6619 0.9879
0.6613 0.9879
0.6608 0.9879
0.6603 0.9880
0.6598 0.9881
0.6593 0.9882
0.6587 0.9882
0.6582 0.9883
0.6577 0.9883
0.6571 0.9883
0.6566 0.9883
0.6560 0.9884
0.6555 0.9884
0.6550 0.9885
0.6545 0.9885
0.6539 0.9885
0.6534 0.9886
0.6529 0.9886
0.6524 0.9887
0.6519 0.9887
0.6513 0.9888
0.6508 0.9888
0.6502 0.9888
0.6497 0.9888
0.6492 0.9888
0.6486 0.9888
0.6481 0.9889
0.6476 0.9889
0.6470 0.9889
0.6465 0.9889
0.6460 0.9890
0.6455 0.9890
0.6450 0.9891
0.6445 0.9891
0.6439 0.9891
0.6434 0.9891
0.6429 0.9891
0.6424 0.9891
0.6418 0.9892
0.6413 0.9892
0.6408 0.9893
0.6403 0.9893
0.6398 0.9893
0.6393 0.9894
0.6388 0.9894
0.6383 0.9895
0.6378 0.9895
0.6374 0.9896
0.6368 0.9896
0.6363 0.9896
0.6358 0.9896
0.6353 0.9897
0.6348 0.9897
0.6343 0.9897
0.6338 0.9897
0.6333 0.9897
0.6328 0.9898
0.6323 0.9898
0.6318 0.9898
0.6313 0.9898
0.6308 0.9898
0.6303 0.9899
0.6298 0.9899
0.6293 0.9899
0.6288 0.9900
0.6283 0.9900
0.6278 0.9901
0.6273 0.9901
0.6269 0.9902
0.6264 0.9902
0.6259 0.9903
0.6254 0.9903
0.6249 0.9903
0.6244 0.9903
0.6240 0.9904
0.6235 0.9904
0.6230 0.9905
0.6225 0.9905
0.6221 0.9905
0.6216 0.9906
0.6211 0.9906
0.6206 0.9906
0.6201 0.9906
0.6196 0.9906
0.6192 0.9907
0.6187 0.9907
0.6182 0.9908
0.6177 0.9908
0.6172 0.9908
0.6168 0.9908
0.6163 0.9908
0.6158 0.9908
0.6154 0.9909
0.6149 0.9910
0.6145 0.9910
0.6140 0.9911
0.6135 0.9911
0.6131 0.9911
0.6126 0.9911
0.6121 0.9911
0.6117 0.9912
0.6112 0.9912
0.6107 0.9912
0.6102 0.9912
0.6098 0.9913
0.6093 0.9913
0.6088 0.9913
0.6084 0.9913
0.6079 0.9914
0.6075 0.9914
0.6070 0.9914
0.6066 0.9915
0.6061 0.9915
0.6057 0.9916
0.6053 0.9917
0.6048 0.9917
0.6044 0.9917
0.6039 0.9918
0.6034 0.9918
0.6030 0.9918
0.6026 0.9919
0.6021 0.9919
0.6017 0.9919
0.6012 0.9920
0.6008 0.9920
0.6004 0.9921
0.5999 0.9921
0.5995 0.9922
0.5990 0.9922
0.5986 0.9922
0.5981 0.9922
0.5977 0.9922
0.5972 0.9923
0.5968 0.9923
0.5963 0.9923
0.5959 0.9923
0.5955 0.9924
0.5950 0.9924
0.5946 0.9925
0.5942 0.9926
0.5938 0.9926
0.5933 0.9926
0.5929 0.9927
0.5924 0.9927
0.5920 0.9927
0.5915 0.9927
0.5911 0.9927
0.5907 0.9927
0.5902 0.9927
0.5898 0.9927
0.5894 0.9928
0.5889 0.9928
0.5885 0.9929
0.5881 0.9929
0.5876 0.9929
0.5872 0.9929
0.5868 0.9929
0.5863 0.9929
0.5859 0.9930
0.5855 0.9930
0.5850 0.9930
0.5846 0.9930
0.5842 0.9931
0.5838 0.9931
0.5834 0.9932
0.5830 0.9932
0.5826 0.9933
0.5822 0.9933
0.5818 0.9934
0.5813 0.9934
0.5809 0.9935
0.5805 0.9935
0.5801 0.9935
0.5797 0.9936
0.5793 0.9936
0.5789 0.9937
0.5785 0.9937
0.5780 0.9937
0.5776 0.9937
0.5772 0.9938
0.5768 0.9938
0.5764 0.9938
0.5760 0.9938
0.5755 0.9938
0.5751 0.9938
0.5747 0.9938
0.5743 0.9939
0.5739 0.9939
0.5735 0.9939
0.5731 0.9940
0.5727 0.9940
0.5723 0.9940
0.5718 0.9940
0.5714 0.9940
0.5710 0.9940
0.5706 0.9940
0.5702 0.9941
0.5698 0.9942
0.5694 0.9942
0.5691 0.9943
0.5687 0.9943
0.5683 0.9943
0.5679 0.9943
0.5675 0.9944
0.5671 0.9945
0.5667 0.9945
0.5663 0.9946
0.5659 0.9946
0.5655 0.9946
0.5651 0.9947
0.5647 0.9947
0.5644 0.9947
0.5640 0.9947
0.5636 0.9948
0.5632 0.9948
0.5627 0.9948
0.5623 0.9948
0.5620 0.9948
0.5616 0.9948
0.5612 0.9949
0.5608 0.9949
0.5604 0.9949
0.5600 0.9950
0.5596 0.9950
0.5593 0.9951
0.5589 0.9951
0.5585 0.9951
0.5581 0.9951
0.5577 0.9951
0.5573 0.9951
0.5569 0.9952
0.5565 0.9952
0.5561 0.9952
0.5557 0.9952
0.5554 0.9952
0.5550 0.9953
0.5546 0.9953
0.5542 0.9953
0.5538 0.9953
0.5535 0.9954
0.5531 0.9954
0.5527 0.9954
0.5524 0.9955
0.5520 0.9956
0.5516 0.9956
0.5513 0.9956
0.5509 0.9956
0.5505 0.9957
0.5501 0.9957
0.5497 0.9957
0.5494 0.9957
0.5490 0.9957
0.5486 0.9957
0.5483 0.9958
0.5479 0.9959
0.5475 0.9959
0.5472 0.9960
0.5468 0.9960
0.5464 0.9960
0.5460 0.9960
0.5457 0.9960
0.5453 0.9961
0.5450 0.9961
0.5446 0.9961
0.5442 0.9961
0.5438 0.9961
0.5435 0.9961
0.5431 0.9962
0.5428 0.9962
0.5424 0.9962
0.5420 0.9963
0.5417 0.9963
0.5413 0.9964
0.5410 0.9964
0.5406 0.9964
0.5402 0.9965
0.5399 0.9965
0.5395 0.9965
0.5391 0.9965
0.5388 0.9965
0.5384 0.9965
0.5380 0.9965
0.5377 0.9965
0.5373 0.9966
0.5370 0.9967
0.5366 0.9967
0.5363 0.9967
0.5359 0.9967
0.5355 0.9967
0.5352 0.9968
0.5348 0.9968
0.5345 0.9968
0.5341 0.9968
0.5338 0.9969
0.5334 0.9969
0.5331 0.9969
0.5327 0.9969
0.5324 0.9969
0.5320 0.9970
0.5317 0.9970
0.5313 0.9970
0.5309 0.9970
0.5306 0.9970
0.5303 0.9971
0.5299 0.9971
0.5295 0.9971
0.5292 0.9971
0.5288 0.9971
0.5285 0.9971
0.5282 0.9972
0.5278 0.9972
0.5274 0.9972
0.5271 0.9972
0.5268 0.9973
0.5265 0.9973
0.5261 0.9973
0.5258 0.9973
0.5254 0.9974
0.5251 0.9974
0.5247 0.9974
0.5244 0.9975
0.5240 0.9975
0.5237 0.9975
0.5234 0.9975
0.5230 0.9975
0.5227 0.9976
0.5224 0.9976
0.5220 0.9976
0.5217 0.9977
0.5213 0.9977
0.5210 0.9977
0.5207 0.9977
0.5203 0.9977
0.5200 0.9978
0.5197 0.9978
0.5193 0.9978
0.5190 0.9978
0.5187 0.9979
0.5184 0.9979
0.5180 0.9979
0.5177 0.9979
0.5174 0.9980
0.5170 0.9980
0.5167 0.9980
0.5164 0.9980
0.5160 0.9980
0.5157 0.9981
0.5154 0.9981
0.5151 0.9982
0.5147 0.9982
0.5144 0.9982
0.5141 0.9983
0.5138 0.9983
0.5134 0.9983
0.5131 0.9984
0.5128 0.9984
0.5125 0.9984
0.5122 0.9984
0.5118 0.9984
0.5115 0.9985
0.5112 0.9985
0.5109 0.9985
0.5105 0.9985
0.5102 0.9986
0.5099 0.9986
0.5095 0.9986
0.5092 0.9986
0.5089 0.9986
0.5086 0.9986
0.5083 0.9986
0.5079 0.9987
0.5076 0.9987
0.5073 0.9987
0.5070 0.9988
0.5067 0.9989
0.5064 0.9989
0.5061 0.9989
0.5058 0.9990
0.5055 0.9990
0.5052 0.9990
0.5049 0.9991
0.5046 0.9992
0.5043 0.9992
0.5039 0.9992
0.5037 0.9993
0.5033 0.9993
0.5030 0.9993
0.5027 0.9993
0.5024 0.9994
0.5021 0.9995
0.5018 0.9995
0.5015 0.9995
0.5012 0.9996
0.5010 0.9997
0.5007 0.9997
0.5004 0.9998
0.5001 0.9999


==> figs/response/data/prcurve_no_80.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
0.9999 0.1562
0.9999 0.1574
0.9999 0.1587
0.9999 0.1600
0.9999 0.1613
0.9999 0.1626
0.9999 0.1638
0.9999 0.1651
0.9999 0.1664
0.9999 0.1677
0.9999 0.1690
0.9999 0.1702
0.9999 0.1715
0.9999 0.1728
0.9999 0.1741
0.9999 0.1754
0.9999 0.1766
0.9999 0.1779
0.9999 0.1792
0.9999 0.1805
0.9999 0.1818
0.9999 0.1830
0.9999 0.1843
0.9999 0.1856
0.9999 0.1869
0.9999 0.1882
0.9999 0.1894
0.9999 0.1907
0.9999 0.1920
0.9999 0.1933
0.9999 0.1946
0.9999 0.1958
0.9999 0.1971
0.9999 0.1984
0.9999 0.1997
0.9999 0.2010
0.9999 0.2022
0.9999 0.2035
0.9999 0.2048
0.9999 0.2061
0.9999 0.2074
0.9999 0.2086
0.9999 0.2099
0.9999 0.2112
0.9999 0.2125
0.9999 0.2138
0.9999 0.2150
0.9999 0.2163
0.9999 0.2176
0.9999 0.2189
0.9999 0.2202
0.9999 0.2214
0.9999 0.2227
0.9999 0.2240
0.9999 0.2253
0.9999 0.2266
0.9999 0.2278
0.9999 0.2291
0.9999 0.2304
0.9999 0.2317
0.9999 0.2330
0.9999 0.2342
0.9999 0.2355
0.9999 0.2368
0.9999 0.2381
0.9999 0.2394
0.9999 0.2406
0.9999 0.2419
0.9999 0.2432
0.9999 0.2445
0.9999 0.2458
0.9999 0.2470
0.9999 0.2483
0.9999 0.2496
0.9999 0.2509
0.9999 0.2522
0.9999 0.2534
0.9999 0.2547
0.9999 0.2560
0.9999 0.2573
0.9999 0.2586
0.9999 0.2598
0.9999 0.2611
0.9999 0.2624
0.9999 0.2637
0.9999 0.2650
0.9999 0.2662
0.9999 0.2675
0.9999 0.2688
0.9999 0.2701
0.9999 0.2714
0.9999 0.2726
0.9999 0.2739
0.9999 0.2752
0.9999 0.2765
0.9999 0.2778
0.9999 0.2790
0.9999 0.2803
0.9999 0.2816
0.9999 0.2829
0.9999 0.2842
0.9999 0.2854
0.9999 0.2867
0.9999 0.2880
0.9999 0.2893
0.9999 0.2906
0.9999 0.2918
0.9999 0.2931
0.9999 0.2944
0.9999 0.2957
0.9999 0.2970
0.9999 0.2982
0.9999 0.2995
0.9999 0.3008
0.9999 0.3021
0.9999 0.3033
0.9999 0.3046
0.9999 0.3059
0.9999 0.3072
0.9999 0.3085
0.9999 0.3097
0.9999 0.3110
0.9999 0.3123
0.9999 0.3136
0.9999 0.3149
0.9999 0.3161
0.9999 0.3174
0.9999 0.3187
0.9999 0.3200
0.9999 0.3213
0.9999 0.3225
0.9999 0.3238
0.9999 0.3251
0.9999 0.3264
0.9999 0.3277
0.9999 0.3289
0.9999 0.3302
0.9999 0.3315
0.9999 0.3328
0.9999 0.3341
0.9999 0.3353
0.9999 0.3366
0.9999 0.3379
0.9999 0.3392
0.9999 0.3405
0.9999 0.3417
0.9999 0.3430
0.9999 0.3443
0.9999 0.3456
0.9999 0.3469
0.9999 0.3481
0.9999 0.3494
0.9999 0.3507
0.9999 0.3520
0.9999 0.3533
0.9999 0.3545
0.9999 0.3558
0.9999 0.3571
0.9999 0.3584
0.9999 0.3597
0.9999 0.3609
0.9999 0.3622
0.9999 0.3635
0.9999 0.3648
0.9999 0.3661
0.9999 0.3673
0.9999 0.3686
0.9998 0.3699
0.9998 0.3712
0.9998 0.3724
0.9998 0.3737
0.9998 0.3750
0.9998 0.3763
0.9998 0.3776
0.9998 0.3788
0.9998 0.3801
0.9998 0.3814
0.9998 0.3827
0.9998 0.3840
0.9998 0.3852
0.9998 0.3865
0.9998 0.3878
0.9998 0.3891
0.9998 0.3904
0.9998 0.3916
0.9998 0.3929
0.9998 0.3942
0.9998 0.3955
0.9998 0.3968
0.9998 0.3980
0.9998 0.3993
0.9999 0.4006
0.9999 0.4019
0.9999 0.4032
0.9999 0.4044
0.9999 0.4057
0.9999 0.4070
0.9999 0.4083
0.9999 0.4096
0.9999 0.4108
0.9999 0.4121
0.9999 0.4134
0.9999 0.4147
0.9999 0.4160
0.9999 0.4172
0.9999 0.4185
0.9999 0.4198
0.9999 0.4211
0.9999 0.4224
0.9999 0.4236
0.9999 0.4249
0.9999 0.4262
0.9999 0.4275
0.9999 0.4288
0.9999 0.4300
0.9999 0.4313
0.9999 0.4326
0.9999 0.4339
0.9999 0.4352
0.9999 0.4364
0.9999 0.4377
0.9999 0.4390
0.9999 0.4403
0.9999 0.4416
0.9999 0.4428
0.9999 0.4441
0.9999 0.4454
0.9999 0.4467
0.9999 0.4480
0.9999 0.4492
0.9998 0.4505
0.9998 0.4518
0.9998 0.4531
0.9998 0.4543
0.9998 0.4556
0.9998 0.4569
0.9998 0.4582
0.9998 0.4595
0.9998 0.4607
0.9998 0.4620
0.9998 0.4633
0.9998 0.4646
0.9998 0.4659
0.9998 0.4671
0.9998 0.4684
0.9998 0.4697
0.9998 0.4710
0.9998 0.4723
0.9998 0.4735
0.9998 0.4748
0.9998 0.4761
0.9998 0.4774
0.9998 0.4787
0.9998 0.4799
0.9998 0.4812
0.9998 0.4825
0.9998 0.4838
0.9998 0.4851
0.9998 0.4863
0.9998 0.4876
0.9998 0.4889
0.9998 0.4902
0.9998 0.4915
0.9998 0.4927
0.9998 0.4940
0.9998 0.4953
0.9998 0.4966
0.9998 0.4978
0.9998 0.4991
0.9998 0.5004
0.9998 0.5017
0.9998 0.5030
0.9998 0.5042
0.9998 0.5055
0.9998 0.5068
0.9998 0.5081
0.9998 0.5094
0.9998 0.5106
0.9998 0.5119
0.9998 0.5132
0.9998 0.5145
0.9998 0.5158
0.9998 0.5170
0.9998 0.5183
0.9998 0.5196
0.9998 0.5209
0.9998 0.5222
0.9998 0.5234
0.9998 0.5247
0.9998 0.5260
0.9998 0.5273
0.9998 0.5286
0.9998 0.5298
0.9998 0.5311
0.9998 0.5324
0.9998 0.5337
0.9998 0.5349
0.9998 0.5362
0.9998 0.5375
0.9997 0.5388
0.9997 0.5400
0.9997 0.5413
0.9997 0.5426
0.9997 0.5439
0.9997 0.5452
0.9997 0.5464
0.9997 0.5477
0.9997 0.5490
0.9997 0.5503
0.9997 0.5516
0.9997 0.5528
0.9997 0.5541
0.9997 0.5554
0.9997 0.5567
0.9997 0.5579
0.9997 0.5592
0.9997 0.5605
0.9997 0.5618
0.9997 0.5631
0.9997 0.5643
0.9997 0.5656
0.9997 0.5669
0.9997 0.5682
0.9997 0.5695
0.9997 0.5707
0.9997 0.5720
0.9997 0.5733
0.9997 0.5746
0.9997 0.5759
0.9997 0.5771
0.9997 0.5784
0.9997 0.5797
0.9997 0.5810
0.9997 0.5823
0.9997 0.5835
0.9997 0.5848
0.9997 0.5861
0.9997 0.5874
0.9997 0.5887
0.9997 0.5899
0.9997 0.5912
0.9997 0.5925
0.9997 0.5938
0.9997 0.5951
0.9997 0.5963
0.9997 0.5976
0.9997 0.5989
0.9997 0.6002
0.9997 0.6014
0.9997 0.6027
0.9997 0.6040
0.9997 0.6053
0.9997 0.6066
0.9997 0.6078
0.9997 0.6091
0.9997 0.6104
0.9997 0.6117
0.9997 0.6129
0.9997 0.6142
0.9997 0.6155
0.9997 0.6168
0.9997 0.6181
0.9997 0.6193
0.9997 0.6206
0.9997 0.6219
0.9997 0.6232
0.9997 0.6245
0.9997 0.6257
0.9997 0.6270
0.9997 0.6283
0.9997 0.6296
0.9997 0.6309
0.9997 0.6321
0.9997 0.6334
0.9997 0.6347
0.9997 0.6360
0.9997 0.6373
0.9997 0.6385
0.9997 0.6398
0.9997 0.6411
0.9997 0.6424
0.9997 0.6437
0.9997 0.6449
0.9997 0.6462
0.9997 0.6475
0.9997 0.6488
0.9997 0.6501
0.9997 0.6513
0.9997 0.6526
0.9997 0.6539
0.9997 0.6552
0.9997 0.6565
0.9997 0.6577
0.9997 0.6590
0.9997 0.6603
0.9997 0.6616
0.9997 0.6628
0.9997 0.6641
0.9997 0.6654
0.9997 0.6667
0.9997 0.6680
0.9997 0.6692
0.9997 0.6705
0.9997 0.6718
0.9996 0.6731
0.9996 0.6743
0.9996 0.6756
0.9996 0.6769
0.9996 0.6782
0.9996 0.6794
0.9996 0.6807
0.9996 0.6820
0.9996 0.6833
0.9996 0.6846
0.9996 0.6858
0.9996 0.6871
0.9996 0.6884
0.9996 0.6897
0.9996 0.6909
0.9996 0.6922
0.9996 0.6935
0.9996 0.6948
0.9996 0.6961
0.9996 0.6973
0.9996 0.6986
0.9996 0.6999
0.9996 0.7012
0.9996 0.7024
0.9996 0.7037
0.9996 0.7050
0.9996 0.7063
0.9996 0.7076
0.9996 0.7088
0.9996 0.7101
0.9996 0.7114
0.9996 0.7127
0.9996 0.7139
0.9996 0.7152
0.9996 0.7165
0.9996 0.7178
0.9996 0.7191
0.9996 0.7203
0.9996 0.7216
0.9996 0.7229
0.9996 0.7242
0.9995 0.7254
0.9995 0.7267
0.9995 0.7280
0.9995 0.7293
0.9995 0.7306
0.9995 0.7318
0.9995 0.7331
0.9995 0.7344
0.9995 0.7357
0.9995 0.7370
0.9995 0.7382
0.9995 0.7395
0.9995 0.7408
0.9995 0.7421
0.9995 0.7434
0.9995 0.7446
0.9995 0.7459
0.9995 0.7472
0.9995 0.7485
0.9995 0.7497
0.9995 0.7510
0.9995 0.7523
0.9995 0.7536
0.9995 0.7548
0.9995 0.7561
0.9995 0.7574
0.9995 0.7587
0.9995 0.7599
0.9995 0.7612
0.9995 0.7625
0.9995 0.7638
0.9995 0.7650
0.9994 0.7663
0.9994 0.7676
0.9994 0.7689
0.9994 0.7701
0.9994 0.7714
0.9994 0.7727
0.9994 0.7740
0.9994 0.7752
0.9994 0.7765
0.9994 0.7778
0.9994 0.7791
0.9994 0.7804
0.9994 0.7816
0.9994 0.7829
0.9994 0.7842
0.9993 0.7854
0.9993 0.7867
0.9993 0.7880
0.9993 0.7892
0.9993 0.7905
0.9993 0.7918
0.9992 0.7930
0.9992 0.7943
0.9992 0.7955
0.9991 0.7968
0.9991 0.7980
0.9991 0.7993
0.9991 0.8006
0.9991 0.8018
0.9991 0.8031
0.9991 0.8044
0.9991 0.8057
0.9990 0.8069
0.9990 0.8082
0.9990 0.8095
0.9990 0.8108
0.9990 0.8120
0.9990 0.8133
0.9990 0.8146
0.9990 0.8159
0.9990 0.8171
0.9990 0.8184
0.9989 0.8196
0.9989 0.8208
0.9988 0.8221
0.9988 0.8233
0.9987 0.8245
0.9986 0.8258
0.9986 0.8270
0.9986 0.8283
0.9986 0.8296
0.9985 0.8308
0.9985 0.8320
0.9985 0.8333
0.9984 0.8345
0.9984 0.8358
0.9984 0.8371
0.9984 0.8384
0.9984 0.8396
0.9984 0.8409
0.9983 0.8421
0.9983 0.8434
0.9983 0.8447
0.9982 0.8458
0.9981 0.8470
0.9980 0.8483
0.9980 0.8495
0.9979 0.8507
0.9979 0.8520
0.9979 0.8533
0.9978 0.8545
0.9978 0.8557
0.9978 0.8570
0.9977 0.8582
0.9977 0.8595
0.9977 0.8607
0.9975 0.8619
0.9974 0.8631
0.9973 0.8643
0.9973 0.8655
0.9972 0.8667
0.9972 0.8680
0.9972 0.8692
0.9971 0.8705
0.9971 0.8717
0.9970 0.8729
0.9970 0.8742
0.9969 0.8754
0.9969 0.8766
0.9968 0.8778
0.9966 0.8790
0.9965 0.8801
0.9963 0.8812
0.9962 0.8824
0.9961 0.8836
0.9959 0.8847
0.9958 0.8859
0.9957 0.8871
0.9956 0.8882
0.9955 0.8894
0.9954 0.8907
0.9953 0.8918
0.9951 0.8929
0.9949 0.8940
0.9947 0.8951
0.9944 0.8961
0.9943 0.8972
0.9940 0.8983
0.9938 0.8994
0.9936 0.9005
0.9934 0.9015
0.9930 0.9025
0.9928 0.9035
0.9925 0.9046
0.9923 0.9056
0.9921 0.9067
0.9919 0.9078
0.9915 0.9087
0.9913 0.9098
0.9909 0.9107
0.9907 0.9118
0.9903 0.9127
0.9899 0.9136
0.9895 0.9145
0.9892 0.9155
0.9889 0.9165
0.9886 0.9174
0.9882 0.9184
0.9878 0.9192
0.9874 0.9201
0.9869 0.9210
0.9866 0.9219
0.9859 0.9225
0.9854 0.9233
0.9849 0.9241
0.9843 0.9248
0.9838 0.9256
0.9833 0.9264
0.9829 0.9272
0.9823 0.9279
0.9819 0.9288
0.9814 0.9296
0.9807 0.9302
0.9801 0.9309
0.9794 0.9315
0.9788 0.9321
0.9782 0.9328
0.9776 0.9335
0.9768 0.9340
0.9761 0.9346
0.9754 0.9352
0.9746 0.9356
0.9740 0.9363
0.9733 0.9369
0.9727 0.9375
0.9720 0.9381
0.9712 0.9386
0.9704 0.9390
0.9697 0.9396
0.9689 0.9400
0.9680 0.9405
0.9672 0.9409
0.9664 0.9414
0.9656 0.9418
0.9648 0.9423
0.9640 0.9428
0.9632 0.9432
0.9626 0.9438
0.9618 0.9443
0.9610 0.9448
0.9603 0.9452
0.9595 0.9457
0.9587 0.9462
0.9579 0.9466
0.9571 0.9470
0.9562 0.9473
0.9555 0.9479
0.9546 0.9482
0.9537 0.9486
0.9528 0.9489
0.9519 0.9492
0.9511 0.9496
0.9500 0.9497
0.9492 0.9501
0.9483 0.9505
0.9474 0.9507
0.9464 0.9510
0.9455 0.9513
0.9446 0.9516
0.9438 0.9520
0.9429 0.9523
0.9421 0.9526
0.9412 0.9530
0.9403 0.9533
0.9394 0.9535
0.9384 0.9538
0.9374 0.9539
0.9365 0.9542
0.9357 0.9545
0.9348 0.9548
0.9339 0.9552
0.9330 0.9554
0.9321 0.9557
0.9311 0.9559
0.9302 0.9562
0.9295 0.9565
0.9286 0.9568
0.9277 0.9571
0.9269 0.9575
0.9261 0.9578
0.9252 0.9581
0.9243 0.9583
0.9233 0.9585
0.9223 0.9586
0.9213 0.9588
0.9205 0.9591
0.9195 0.9593
0.9186 0.9595
0.9178 0.9598
0.9169 0.9601
0.9161 0.9604
0.9151 0.9605
0.9142 0.9607
0.9133 0.9609
0.9123 0.9611
0.9115 0.9614
0.9105 0.9615
0.9096 0.9617
0.9087 0.9619
0.9078 0.9621
0.9068 0.9623
0.9059 0.9624
0.9050 0.9626
0.9039 0.9627
0.9030 0.9628
0.9020 0.9629
0.9011 0.9631
0.9001 0.9632
0.8992 0.9634
0.8984 0.9636
0.8974 0.9638
0.8965 0.9640
0.8956 0.9641
0.8947 0.9643
0.8938 0.9644
0.8929 0.9646
0.8919 0.9647
0.8911 0.9650
0.8902 0.9651
0.8894 0.9654
0.8884 0.9655
0.8875 0.9656
0.8866 0.9658
0.8857 0.9659
0.8848 0.9661
0.8840 0.9663
0.8832 0.9666
0.8823 0.9668
0.8814 0.9669
0.8805 0.9671
0.8797 0.9672
0.8788 0.9674
0.8779 0.9675
0.8769 0.9675
0.8760 0.9677
0.8751 0.9678
0.8742 0.9679
0.8733 0.9681
0.8724 0.9682
0.8714 0.9682
0.8707 0.9685
0.8697 0.9686
0.8688 0.9686
0.8679 0.9687
0.8669 0.9687
0.8660 0.9688
0.8650 0.9688
0.8642 0.9690
0.8632 0.9691
0.8624 0.9692
0.8616 0.9694
0.8608 0.9696
0.8598 0.9696
0.8590 0.9697
0.8581 0.9699
0.8573 0.9701
0.8565 0.9702
0.8556 0.9704
0.8547 0.9704
0.8539 0.9705
0.8529 0.9706
0.8521 0.9707
0.8512 0.9708
0.8504 0.9709
0.8495 0.9710
0.8485 0.9710
0.8477 0.9711
0.8468 0.9712
0.8460 0.9713
0.8451 0.9715
0.8443 0.9715
0.8434 0.9717
0.8426 0.9717
0.8417 0.9718
0.8409 0.9719
0.8401 0.9721
0.8393 0.9723
0.8385 0.9724
0.8377 0.9725
0.8368 0.9726
0.8360 0.9727
0.8352 0.9729
0.8344 0.9730
0.8335 0.9731
0.8327 0.9732
0.8319 0.9732
0.8310 0.9733
0.8302 0.9734
0.8293 0.9735
0.8285 0.9735
0.8277 0.9737
0.8269 0.9738
0.8260 0.9738
0.8252 0.9739
0.8244 0.9740
0.8236 0.9742
0.8229 0.9743
0.8221 0.9744
0.8213 0.9745
0.8205 0.9746
0.8196 0.9746
0.8188 0.9747
0.8180 0.9748
0.8171 0.9748
0.8163 0.9749
0.8155 0.9749
0.8147 0.9750
0.8139 0.9752
0.8131 0.9752
0.8123 0.9753
0.8115 0.9754
0.8107 0.9754
0.8099 0.9755
0.8091 0.9756
0.8083 0.9756
0.8075 0.9757
0.8067 0.9758
0.8059 0.9759
0.8051 0.9759
0.8043 0.9760
0.8035 0.9760
0.8027 0.9761
0.8020 0.9763
0.8012 0.9763
0.8004 0.9763
0.7996 0.9764
0.7988 0.9765
0.7980 0.9766
0.7973 0.9767
0.7966 0.9768
0.7958 0.9768
0.7950 0.9769
0.7942 0.9770
0.7935 0.9770
0.7927 0.9771
0.7919 0.9772
0.7912 0.9773
0.7904 0.9773
0.7896 0.9774
0.7888 0.9774
0.7881 0.9775
0.7873 0.9775
0.7866 0.9776
0.7858 0.9777
0.7850 0.9777
0.7843 0.9778
0.7835 0.9778
0.7827 0.9778
0.7820 0.9779
0.7813 0.9781
0.7805 0.9781
0.7797 0.9781
0.7790 0.9782
0.7783 0.9783
0.7775 0.9783
0.7768 0.9784
0.7761 0.9785
0.7753 0.9785
0.7745 0.9785
0.7738 0.9786
0.7731 0.9787
0.7724 0.9787
0.7716 0.9788
0.7709 0.9789
0.7703 0.9790
0.7695 0.9791
0.7688 0.9792
0.7681 0.9792
0.7674 0.9793
0.7667 0.9794
0.7660 0.9795
0.7653 0.9796
0.7646 0.9796
0.7638 0.9797
0.7631 0.9797
0.7624 0.9798
0.7617 0.9799
0.7610 0.9799
0.7602 0.9799
0.7595 0.9800
0.7588 0.9800
0.7581 0.9801
0.7574 0.9801
0.7567 0.9802
0.7560 0.9802
0.7553 0.9803
0.7546 0.9804
0.7539 0.9805
0.7532 0.9805
0.7525 0.9805
0.7518 0.9806
0.7511 0.9807
0.7504 0.9807
0.7497 0.9807
0.7490 0.9808
0.7483 0.9809
0.7477 0.9809
0.7469 0.9809
0.7462 0.9810
0.7456 0.9811
0.7449 0.9812
0.7443 0.9812
0.7436 0.9813
0.7429 0.9814
0.7422 0.9814
0.7416 0.9815
0.7409 0.9816
0.7403 0.9817
0.7396 0.9817
0.7390 0.9819
0.7383 0.9819
0.7377 0.9820
0.7370 0.9821
0.7363 0.9821
0.7357 0.9821
0.7350 0.9822
0.7343 0.9823
0.7337 0.9824
0.7330 0.9824
0.7324 0.9825
0.7318 0.9826
0.7311 0.9826
0.7305 0.9827
0.7298 0.9828
0.7292 0.9828
0.7285 0.9829
0.7279 0.9830
0.7273 0.9831
0.7266 0.9831
0.7260 0.9832
0.7253 0.9832
0.7247 0.9833
0.7241 0.9834
0.7234 0.9834
0.7228 0.9834
0.7221 0.9835
0.7214 0.9835
0.7208 0.9836
0.7202 0.9836
0.7195 0.9837
0.7189 0.9837
0.7183 0.9837
0.7176 0.9837
0.7169 0.9837
0.7163 0.9838
0.7156 0.9838
0.7150 0.9838
0.7143 0.9838
0.7137 0.9839
0.7131 0.9839
0.7125 0.9840
0.7119 0.9841
0.7112 0.9841
0.7106 0.9842
0.7100 0.9842
0.7094 0.9843
0.7087 0.9843
0.7081 0.9843
0.7075 0.9844
0.7069 0.9845
0.7063 0.9845
0.7057 0.9846
0.7050 0.9846
0.7045 0.9847
0.7039 0.9848
0.7032 0.9848
0.7026 0.9848
0.7020 0.9848
0.7014 0.9849
0.7008 0.9849
0.7002 0.9850
0.6996 0.9850
0.6990 0.9851
0.6984 0.9851
0.6978 0.9851
0.6972 0.9852
0.6966 0.9853
0.6960 0.9853
0.6953 0.9853
0.6947 0.9853
0.6941 0.9853
0.6935 0.9853
0.6929 0.9854
0.6923 0.9854
0.6917 0.9855
0.6911 0.9855
0.6905 0.9855
0.6899 0.9855
0.6893 0.9856
0.6887 0.9856
0.6881 0.9856
0.6875 0.9857
0.6869 0.9857
0.6864 0.9858
0.6858 0.9858
0.6853 0.9859
0.6847 0.9859
0.6841 0.9860
0.6835 0.9860
0.6829 0.9860
0.6823 0.9861
0.6818 0.9861
0.6812 0.9862
0.6807 0.9863
0.6801 0.9864
0.6796 0.9864
0.6790 0.9864
0.6784 0.9864
0.6778 0.9865
0.6772 0.9865
0.6767 0.9865
0.6761 0.9866
0.6755 0.9866
0.6749 0.9866
0.6744 0.9866
0.6738 0.9867
0.6733 0.9868
0.6727 0.9868
0.6722 0.9869
0.6716 0.9869
0.6711 0.9870
0.6705 0.9870
0.6700 0.9870
0.6694 0.9871
0.6688 0.9871
0.6683 0.9871
0.6677 0.9872
0.6672 0.9872
0.6667 0.9873
0.6661 0.9874
0.6656 0.9874
0.6651 0.9875
0.6645 0.9875
0.6639 0.9875
0.6634 0.9875
0.6628 0.9876
0.6623 0.9876
0.6618 0.9877
0.6613 0.9878
0.6607 0.9878
0.6602 0.9878
0.6596 0.9878
0.6591 0.9879
0.6585 0.9879
0.6580 0.9880
0.6575 0.9881
0.6570 0.9881
0.6565 0.9882
0.6559 0.9882
0.6554 0.9882
0.6548 0.9883
0.6543 0.9883
0.6538 0.9883
0.6533 0.9884
0.6527 0.9884
0.6522 0.9884
0.6517 0.9885
0.6512 0.9886
0.6507 0.9886
0.6501 0.9886
0.6496 0.9886
0.6491 0.9887
0.6485 0.9887
0.6480 0.9887
0.6475 0.9887
0.6469 0.9887
0.6464 0.9888
0.6459 0.9888
0.6454 0.9888
0.6448 0.9888
0.6443 0.9889
0.6438 0.9889
0.6433 0.9889
0.6427 0.9889
0.6422 0.9889
0.6417 0.9889
0.6412 0.9889
0.6406 0.9889
0.6401 0.9890
0.6396 0.9891
0.6392 0.9891
0.6386 0.9891
0.6381 0.9892
0.6377 0.9892
0.6371 0.9893
0.6366 0.9893
0.6361 0.9893
0.6356 0.9893
0.6351 0.9893
0.6346 0.9894
0.6341 0.9894
0.6336 0.9894
0.6331 0.9895
0.6326 0.9895
0.6321 0.9895
0.6316 0.9895
0.6311 0.9896
0.6306 0.9896
0.6301 0.9896
0.6296 0.9896
0.6291 0.9897
0.6286 0.9897
0.6281 0.9897
0.6276 0.9898
0.6271 0.9898
0.6266 0.9898
0.6261 0.9898
0.6257 0.9899
0.6252 0.9899
0.6247 0.9899
0.6242 0.9900
0.6237 0.9900
0.6233 0.9901
0.6228 0.9901
0.6224 0.9902
0.6219 0.9902
0.6214 0.9903
0.6209 0.9903
0.6205 0.9904
0.6200 0.9904
0.6195 0.9904
0.6190 0.9904
0.6185 0.9905
0.6181 0.9905
0.6176 0.9906
0.6172 0.9906
0.6167 0.9907
0.6162 0.9907
0.6157 0.9907
0.6153 0.9907
0.6148 0.9908
0.6143 0.9908
0.6139 0.9908
0.6134 0.9909
0.6129 0.9909
0.6125 0.9910
0.6121 0.9911
0.6116 0.9911
0.6111 0.9911
0.6107 0.9911
0.6102 0.9912
0.6097 0.9912
0.6092 0.9912
0.6088 0.9913
0.6084 0.9913
0.6079 0.9913
0.6075 0.9914
0.6070 0.9914
0.6065 0.9914
0.6061 0.9914
0.6056 0.9915
0.6052 0.9915
0.6047 0.9916
0.6043 0.9916
0.6038 0.9916
0.6033 0.9916
0.6029 0.9916
0.6025 0.9917
0.6020 0.9917
0.6016 0.9918
0.6011 0.9918
0.6006 0.9918
0.6002 0.9918
0.5997 0.9918
0.5993 0.9919
0.5989 0.9919
0.5984 0.9920
0.5980 0.9920
0.5975 0.9920
0.5971 0.9921
0.5967 0.9922
0.5962 0.9922
0.5958 0.9922
0.5954 0.9922
0.5949 0.9922
0.5945 0.9923
0.5940 0.9923
0.5936 0.9923
0.5932 0.9924
0.5927 0.9924
0.5923 0.9924
0.5919 0.9924
0.5915 0.9925
0.5910 0.9925
0.5906 0.9925
0.5901 0.9925
0.5897 0.9926
0.5892 0.9926
0.5888 0.9926
0.5884 0.9926
0.5880 0.9927
0.5875 0.9927
0.5871 0.9927
0.5867 0.9928
0.5863 0.9928
0.5858 0.9928
0.5854 0.9929
0.5850 0.9929
0.5846 0.9930
0.5842 0.9930
0.5838 0.9931
0.5833 0.9931
0.5829 0.9931
0.5825 0.9932
0.5821 0.9932
0.5817 0.9932
0.5813 0.9933
0.5808 0.9933
0.5804 0.9933
0.5800 0.9933
0.5796 0.9934
0.5792 0.9934
0.5788 0.9935
0.5784 0.9935
0.5780 0.9935
0.5775 0.9936
0.5772 0.9936
0.5767 0.9936
0.5763 0.9937
0.5759 0.9937
0.5755 0.9937
0.5751 0.9937
0.5746 0.9937
0.5742 0.9938
0.5738 0.9938
0.5734 0.9938
0.5730 0.9939
0.5726 0.9939
0.5722 0.9939
0.5718 0.9939
0.5713 0.9939
0.5709 0.9939
0.5705 0.9939
0.5701 0.9940
0.5697 0.9940
0.5693 0.9940
0.5689 0.9940
0.5685 0.9941
0.5682 0.9941
0.5678 0.9942
0.5673 0.9942
0.5669 0.9942
0.5666 0.9943
0.5661 0.9943
0.5657 0.9943
0.5653 0.9943
0.5649 0.9943
0.5645 0.9943
0.5642 0.9944
0.5638 0.9944
0.5634 0.9944
0.5630 0.9945
0.5626 0.9945
0.5622 0.9946
0.5618 0.9946
0.5615 0.9946
0.5611 0.9947
0.5607 0.9948
0.5603 0.9948
0.5599 0.9948
0.5595 0.9948
0.5592 0.9949
0.5588 0.9949
0.5584 0.9949
0.5580 0.9949
0.5576 0.9949
0.5572 0.9949
0.5568 0.9950
0.5564 0.9950
0.5561 0.9951
0.5557 0.9951
0.5553 0.9952
0.5550 0.9952
0.5546 0.9952
0.5542 0.9952
0.5538 0.9953
0.5535 0.9953
0.5531 0.9954
0.5527 0.9954
0.5523 0.9955
0.5520 0.9955
0.5516 0.9955
0.5512 0.9955
0.5508 0.9956
0.5505 0.9956
0.5501 0.9956
0.5497 0.9956
0.5494 0.9957
0.5490 0.9957
0.5486 0.9957
0.5482 0.9957
0.5479 0.9958
0.5475 0.9958
0.5471 0.9958
0.5467 0.9959
0.5464 0.9959
0.5460 0.9959
0.5456 0.9959
0.5452 0.9959
0.5449 0.9959
0.5445 0.9959
0.5441 0.9960
0.5438 0.9960
0.5434 0.9960
0.5430 0.9960
0.5427 0.9961
0.5423 0.9961
0.5419 0.9961
0.5416 0.9961
0.5412 0.9962
0.5409 0.9962
0.5405 0.9963
0.5401 0.9963
0.5398 0.9963
0.5394 0.9963
0.5390 0.9963
0.5387 0.9964
0.5383 0.9964
0.5380 0.9964
0.5376 0.9965
0.5373 0.9965
0.5369 0.9965
0.5366 0.9966
0.5362 0.9966
0.5359 0.9966
0.5355 0.9967
0.5352 0.9967
0.5348 0.9967
0.5345 0.9968
0.5341 0.9968
0.5338 0.9968
0.5334 0.9968
0.5331 0.9969
0.5327 0.9969
0.5324 0.9969
0.5320 0.9970
0.5317 0.9970
0.5313 0.9970
0.5310 0.9970
0.5306 0.9971
0.5303 0.9971
0.5299 0.9971
0.5296 0.9971
0.5292 0.9971
0.5289 0.9971
0.5285 0.9972
0.5282 0.9972
0.5278 0.9972
0.5275 0.9972
0.5271 0.9973
0.5268 0.9973
0.5265 0.9974
0.5261 0.9974
0.5258 0.9974
0.5254 0.9974
0.5251 0.9974
0.5247 0.9974
0.5244 0.9975
0.5241 0.9975
0.5237 0.9976
0.5234 0.9976
0.5231 0.9976
0.5228 0.9977
0.5224 0.9977
0.5221 0.9978
0.5218 0.9978
0.5214 0.9978
0.5211 0.9978
0.5207 0.9978
0.5204 0.9979
0.5201 0.9979
0.5198 0.9979
0.5194 0.9980
0.5191 0.9980
0.5187 0.9980
0.5184 0.9980
0.5180 0.9980
0.5177 0.9980
0.5174 0.9980
0.5170 0.9980
0.5167 0.9980
0.5164 0.9981
0.5161 0.9981
0.5157 0.9981
0.5154 0.9981
0.5151 0.9982
0.5148 0.9982
0.5144 0.9982
0.5141 0.9983
0.5138 0.9983
0.5135 0.9984
0.5131 0.9984
0.5128 0.9984
0.5125 0.9984
0.5122 0.9985
0.5119 0.9985
0.5115 0.9985
0.5112 0.9986
0.5109 0.9986
0.5106 0.9986
0.5103 0.9986
0.5100 0.9987
0.5096 0.9987
0.5093 0.9987
0.5090 0.9988
0.5087 0.9988
0.5084 0.9989
0.5081 0.9989
0.5077 0.9989
0.5074 0.9989
0.5071 0.9990
0.5068 0.9990
0.5065 0.9990
0.5061 0.9990
0.5058 0.9990
0.5055 0.9991
0.5052 0.9991
0.5049 0.9991
0.5046 0.9992
0.5043 0.9992
0.5040 0.9992
0.5037 0.9993
0.5033 0.9993
0.5030 0.9993
0.5027 0.9994
0.5024 0.9994
0.5021 0.9994
0.5019 0.9995
0.5016 0.9996
0.5013 0.9997
0.5010 0.9998
0.5007 0.9998
0.5004 0.9998
0.5001 0.9999


==> figs/response/data/prcurve_yo_10.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
1.0000 0.1562
1.0000 0.1575
1.0000 0.1587
1.0000 0.1600
1.0000 0.1613
1.0000 0.1626
1.0000 0.1639
1.0000 0.1651
1.0000 0.1664
1.0000 0.1677
1.0000 0.1690
1.0000 0.1703
1.0000 0.1715
1.0000 0.1728
1.0000 0.1741
1.0000 0.1754
1.0000 0.1767
1.0000 0.1779
1.0000 0.1792
1.0000 0.1805
1.0000 0.1818
1.0000 0.1831
1.0000 0.1843
1.0000 0.1856
1.0000 0.1869
1.0000 0.1882
1.0000 0.1895
1.0000 0.1907
1.0000 0.1920
1.0000 0.1933
1.0000 0.1946
1.0000 0.1959
1.0000 0.1971
1.0000 0.1984
1.0000 0.1997
1.0000 0.2010
1.0000 0.2023
1.0000 0.2035
1.0000 0.2048
1.0000 0.2061
1.0000 0.2074
1.0000 0.2087
1.0000 0.2099
1.0000 0.2112
1.0000 0.2125
1.0000 0.2138
1.0000 0.2151
1.0000 0.2163
1.0000 0.2176
1.0000 0.2189
1.0000 0.2202
1.0000 0.2215
1.0000 0.2227
1.0000 0.2240
1.0000 0.2253
1.0000 0.2266
1.0000 0.2279
1.0000 0.2291
1.0000 0.2304
1.0000 0.2317
1.0000 0.2330
1.0000 0.2343
1.0000 0.2355
1.0000 0.2368
1.0000 0.2381
1.0000 0.2394
1.0000 0.2407
1.0000 0.2419
1.0000 0.2432
1.0000 0.2445
1.0000 0.2458
1.0000 0.2471
1.0000 0.2483
1.0000 0.2496
1.0000 0.2509
1.0000 0.2522
1.0000 0.2535
1.0000 0.2547
1.0000 0.2560
1.0000 0.2573
1.0000 0.2586
1.0000 0.2599
1.0000 0.2611
1.0000 0.2624
1.0000 0.2637
1.0000 0.2650
1.0000 0.2663
1.0000 0.2675
1.0000 0.2688
1.0000 0.2701
1.0000 0.2714
1.0000 0.2727
1.0000 0.2739
1.0000 0.2752
1.0000 0.2765
1.0000 0.2778
1.0000 0.2791
1.0000 0.2803
1.0000 0.2816
1.0000 0.2829
1.0000 0.2842
1.0000 0.2855
1.0000 0.2867
1.0000 0.2880
1.0000 0.2893
1.0000 0.2906
1.0000 0.2919
1.0000 0.2931
1.0000 0.2944
1.0000 0.2957
1.0000 0.2970
1.0000 0.2983
1.0000 0.2995
1.0000 0.3008
1.0000 0.3021
1.0000 0.3034
1.0000 0.3047
1.0000 0.3059
1.0000 0.3072
1.0000 0.3085
1.0000 0.3098
1.0000 0.3111
1.0000 0.3123
1.0000 0.3136
1.0000 0.3149
1.0000 0.3162
1.0000 0.3175
1.0000 0.3187
1.0000 0.3200
1.0000 0.3213
1.0000 0.3226
1.0000 0.3239
1.0000 0.3251
1.0000 0.3264
1.0000 0.3277
1.0000 0.3290
1.0000 0.3303
1.0000 0.3315
1.0000 0.3328
1.0000 0.3341
1.0000 0.3354
1.0000 0.3367
1.0000 0.3379
1.0000 0.3392
1.0000 0.3405
1.0000 0.3418
1.0000 0.3431
1.0000 0.3443
1.0000 0.3456
1.0000 0.3469
1.0000 0.3482
1.0000 0.3495
1.0000 0.3507
1.0000 0.3520
1.0000 0.3533
1.0000 0.3546
1.0000 0.3559
1.0000 0.3571
1.0000 0.3584
1.0000 0.3597
1.0000 0.3610
1.0000 0.3623
1.0000 0.3635
1.0000 0.3648
1.0000 0.3661
1.0000 0.3674
1.0000 0.3687
1.0000 0.3699
1.0000 0.3712
1.0000 0.3725
1.0000 0.3738
1.0000 0.3751
1.0000 0.3763
1.0000 0.3776
1.0000 0.3789
1.0000 0.3802
1.0000 0.3815
1.0000 0.3827
1.0000 0.3840
1.0000 0.3853
1.0000 0.3866
1.0000 0.3879
1.0000 0.3891
1.0000 0.3904
1.0000 0.3917
1.0000 0.3930
1.0000 0.3943
1.0000 0.3955
1.0000 0.3968
1.0000 0.3981
1.0000 0.3994
1.0000 0.4007
1.0000 0.4019
1.0000 0.4032
1.0000 0.4045
1.0000 0.4058
1.0000 0.4070
1.0000 0.4083
1.0000 0.4096
1.0000 0.4109
1.0000 0.4122
1.0000 0.4134
1.0000 0.4147
1.0000 0.4160
1.0000 0.4173
1.0000 0.4186
1.0000 0.4198
1.0000 0.4211
1.0000 0.4224
1.0000 0.4237
1.0000 0.4250
1.0000 0.4262
1.0000 0.4275
1.0000 0.4288
1.0000 0.4301
1.0000 0.4314
1.0000 0.4326
1.0000 0.4339
1.0000 0.4352
1.0000 0.4365
1.0000 0.4378
1.0000 0.4390
1.0000 0.4403
1.0000 0.4416
1.0000 0.4429
1.0000 0.4442
1.0000 0.4454
1.0000 0.4467
1.0000 0.4480
1.0000 0.4493
1.0000 0.4506
1.0000 0.4518
1.0000 0.4531
1.0000 0.4544
1.0000 0.4557
1.0000 0.4570
1.0000 0.4582
1.0000 0.4595
1.0000 0.4608
1.0000 0.4621
1.0000 0.4634
1.0000 0.4646
1.0000 0.4659
1.0000 0.4672
1.0000 0.4685
1.0000 0.4698
1.0000 0.4710
1.0000 0.4723
1.0000 0.4736
1.0000 0.4749
1.0000 0.4762
1.0000 0.4774
1.0000 0.4787
1.0000 0.4800
1.0000 0.4813
1.0000 0.4826
1.0000 0.4838
1.0000 0.4851
1.0000 0.4864
1.0000 0.4877
1.0000 0.4890
1.0000 0.4902
1.0000 0.4915
1.0000 0.4928
1.0000 0.4941
1.0000 0.4954
1.0000 0.4966
0.9999 0.4979
0.9999 0.4992
0.9999 0.5005
0.9999 0.5017
0.9999 0.5030
0.9999 0.5043
0.9999 0.5056
0.9999 0.5069
0.9999 0.5081
0.9999 0.5094
0.9999 0.5107
0.9999 0.5120
0.9999 0.5133
0.9999 0.5145
0.9999 0.5158
0.9999 0.5171
0.9999 0.5184
0.9999 0.5197
0.9999 0.5209
0.9999 0.5222
0.9999 0.5235
0.9999 0.5248
0.9999 0.5261
0.9999 0.5273
0.9999 0.5286
0.9999 0.5299
0.9999 0.5312
0.9999 0.5325
0.9999 0.5337
0.9999 0.5350
0.9999 0.5363
0.9999 0.5376
0.9999 0.5389
0.9999 0.5401
0.9999 0.5414
0.9999 0.5427
0.9999 0.5440
0.9999 0.5453
0.9999 0.5465
0.9999 0.5478
0.9999 0.5491
0.9999 0.5504
0.9999 0.5517
0.9999 0.5529
0.9999 0.5542
0.9999 0.5555
0.9999 0.5568
0.9999 0.5581
0.9999 0.5593
0.9999 0.5606
0.9999 0.5619
0.9999 0.5632
0.9999 0.5645
0.9999 0.5657
0.9999 0.5670
0.9999 0.5683
0.9999 0.5696
0.9999 0.5709
0.9999 0.5721
0.9999 0.5734
0.9999 0.5747
0.9999 0.5760
0.9999 0.5772
0.9999 0.5785
0.9999 0.5798
0.9999 0.5811
0.9999 0.5824
0.9999 0.5836
0.9999 0.5849
0.9999 0.5862
0.9999 0.5875
0.9999 0.5888
0.9999 0.5900
0.9999 0.5913
0.9999 0.5926
0.9999 0.5939
0.9999 0.5952
0.9999 0.5964
0.9999 0.5977
0.9999 0.5990
0.9999 0.6003
0.9999 0.6016
0.9999 0.6028
0.9999 0.6041
0.9999 0.6054
0.9999 0.6067
0.9999 0.6080
0.9999 0.6092
0.9999 0.6105
0.9999 0.6118
0.9999 0.6131
0.9999 0.6144
0.9999 0.6156
0.9999 0.6169
0.9999 0.6182
0.9999 0.6195
0.9999 0.6208
0.9999 0.6220
0.9999 0.6233
0.9999 0.6246
0.9999 0.6259
0.9999 0.6272
0.9999 0.6284
0.9999 0.6297
0.9999 0.6310
0.9999 0.6323
0.9999 0.6335
0.9999 0.6348
0.9999 0.6361
0.9999 0.6374
0.9999 0.6387
0.9999 0.6399
0.9999 0.6412
0.9998 0.6425
0.9998 0.6438
0.9998 0.6450
0.9998 0.6463
0.9998 0.6476
0.9998 0.6489
0.9998 0.6502
0.9998 0.6514
0.9998 0.6527
0.9998 0.6540
0.9998 0.6553
0.9998 0.6566
0.9998 0.6578
0.9998 0.6591
0.9998 0.6604
0.9998 0.6617
0.9998 0.6630
0.9998 0.6642
0.9998 0.6655
0.9999 0.6668
0.9999 0.6681
0.9999 0.6694
0.9999 0.6706
0.9999 0.6719
0.9999 0.6732
0.9999 0.6745
0.9999 0.6758
0.9999 0.6770
0.9999 0.6783
0.9999 0.6796
0.9999 0.6809
0.9999 0.6822
0.9999 0.6834
0.9999 0.6847
0.9999 0.6860
0.9999 0.6873
0.9999 0.6886
0.9999 0.6898
0.9998 0.6911
0.9998 0.6924
0.9998 0.6937
0.9998 0.6949
0.9998 0.6962
0.9998 0.6975
0.9998 0.6988
0.9998 0.7001
0.9998 0.7013
0.9998 0.7026
0.9998 0.7039
0.9998 0.7051
0.9998 0.7064
0.9998 0.7077
0.9998 0.7090
0.9998 0.7103
0.9998 0.7115
0.9998 0.7128
0.9998 0.7141
0.9998 0.7154
0.9997 0.7166
0.9997 0.7179
0.9997 0.7192
0.9997 0.7204
0.9997 0.7217
0.9997 0.7230
0.9997 0.7243
0.9997 0.7256
0.9997 0.7268
0.9997 0.7281
0.9997 0.7294
0.9997 0.7307
0.9997 0.7320
0.9997 0.7332
0.9997 0.7345
0.9997 0.7358
0.9996 0.7370
0.9996 0.7383
0.9996 0.7396
0.9996 0.7409
0.9996 0.7421
0.9996 0.7434
0.9996 0.7447
0.9996 0.7460
0.9996 0.7472
0.9996 0.7485
0.9996 0.7498
0.9996 0.7511
0.9996 0.7523
0.9995 0.7536
0.9995 0.7549
0.9996 0.7562
0.9996 0.7574
0.9996 0.7587
0.9995 0.7600
0.9995 0.7613
0.9995 0.7625
0.9995 0.7638
0.9995 0.7651
0.9995 0.7664
0.9995 0.7676
0.9995 0.7689
0.9995 0.7702
0.9995 0.7715
0.9995 0.7727
0.9995 0.7740
0.9995 0.7753
0.9994 0.7765
0.9994 0.7778
0.9994 0.7791
0.9994 0.7804
0.9994 0.7816
0.9994 0.7829
0.9994 0.7842
0.9994 0.7854
0.9993 0.7867
0.9993 0.7879
0.9992 0.7892
0.9992 0.7905
0.9992 0.7917
0.9992 0.7930
0.9992 0.7943
0.9992 0.7955
0.9992 0.7968
0.9992 0.7981
0.9992 0.7994
0.9992 0.8006
0.9992 0.8019
0.9991 0.8031
0.9991 0.8044
0.9991 0.8057
0.9990 0.8069
0.9989 0.8081
0.9989 0.8094
0.9989 0.8107
0.9989 0.8119
0.9988 0.8132
0.9988 0.8144
0.9988 0.8157
0.9987 0.8169
0.9987 0.8182
0.9987 0.8194
0.9986 0.8207
0.9986 0.8219
0.9986 0.8232
0.9986 0.8244
0.9985 0.8257
0.9986 0.8270
0.9984 0.8282
0.9983 0.8293
0.9982 0.8306
0.9982 0.8318
0.9981 0.8330
0.9981 0.8342
0.9981 0.8355
0.9979 0.8367
0.9979 0.8379
0.9978 0.8391
0.9978 0.8404
0.9977 0.8416
0.9977 0.8428
0.9976 0.8441
0.9975 0.8453
0.9974 0.8465
0.9973 0.8476
0.9972 0.8488
0.9971 0.8500
0.9970 0.8512
0.9968 0.8523
0.9966 0.8534
0.9965 0.8546
0.9965 0.8559
0.9963 0.8570
0.9962 0.8582
0.9960 0.8593
0.9959 0.8604
0.9957 0.8616
0.9955 0.8627
0.9953 0.8638
0.9953 0.8650
0.9951 0.8662
0.9950 0.8673
0.9948 0.8684
0.9946 0.8695
0.9944 0.8706
0.9942 0.8718
0.9939 0.8728
0.9937 0.8739
0.9936 0.8750
0.9934 0.8761
0.9933 0.8773
0.9930 0.8783
0.9928 0.8794
0.9926 0.8805
0.9923 0.8815
0.9921 0.8826
0.9919 0.8836
0.9916 0.8847
0.9914 0.8858
0.9913 0.8869
0.9911 0.8880
0.9908 0.8890
0.9904 0.8900
0.9901 0.8910
0.9897 0.8919
0.9895 0.8929
0.9892 0.8939
0.9889 0.8950
0.9887 0.8960
0.9883 0.8969
0.9878 0.8978
0.9874 0.8986
0.9871 0.8996
0.9865 0.9004
0.9861 0.9013
0.9857 0.9021
0.9851 0.9029
0.9846 0.9036
0.9842 0.9045
0.9837 0.9053
0.9832 0.9061
0.9828 0.9070
0.9823 0.9078
0.9819 0.9087
0.9814 0.9095
0.9810 0.9104
0.9805 0.9112
0.9800 0.9120
0.9796 0.9128
0.9789 0.9135
0.9783 0.9141
0.9778 0.9149
0.9772 0.9156
0.9766 0.9163
0.9760 0.9170
0.9754 0.9177
0.9748 0.9184
0.9742 0.9191
0.9737 0.9198
0.9732 0.9206
0.9725 0.9212
0.9719 0.9218
0.9712 0.9224
0.9706 0.9231
0.9699 0.9237
0.9693 0.9244
0.9687 0.9250
0.9681 0.9256
0.9674 0.9262
0.9667 0.9268
0.9660 0.9273
0.9655 0.9281
0.9648 0.9287
0.9641 0.9292
0.9635 0.9300
0.9629 0.9306
0.9622 0.9311
0.9616 0.9318
0.9606 0.9321
0.9599 0.9326
0.9591 0.9331
0.9586 0.9338
0.9579 0.9343
0.9570 0.9347
0.9564 0.9353
0.9557 0.9358
0.9550 0.9364
0.9542 0.9368
0.9536 0.9374
0.9528 0.9379
0.9520 0.9383
0.9513 0.9388
0.9506 0.9394
0.9499 0.9398
0.9492 0.9404
0.9484 0.9408
0.9477 0.9414
0.9469 0.9418
0.9460 0.9421
0.9451 0.9424
0.9445 0.9430
0.9437 0.9434
0.9429 0.9438
0.9421 0.9442
0.9413 0.9446
0.9405 0.9450
0.9398 0.9455
0.9389 0.9459
0.9381 0.9462
0.9372 0.9466
0.9365 0.9470
0.9357 0.9474
0.9348 0.9476
0.9340 0.9481
0.9332 0.9485
0.9325 0.9489
0.9316 0.9492
0.9308 0.9496
0.9299 0.9499
0.9291 0.9502
0.9282 0.9505
0.9274 0.9508
0.9265 0.9512
0.9256 0.9514
0.9248 0.9517
0.9239 0.9520
0.9230 0.9523
0.9221 0.9525
0.9212 0.9527
0.9203 0.9530
0.9195 0.9533
0.9186 0.9536
0.9177 0.9539
0.9169 0.9541
0.9160 0.9544
0.9151 0.9546
0.9142 0.9549
0.9134 0.9553
0.9125 0.9554
0.9116 0.9556
0.9107 0.9558
0.9097 0.9560
0.9088 0.9562
0.9080 0.9565
0.9070 0.9567
0.9060 0.9568
0.9054 0.9572
0.9044 0.9573
0.9036 0.9576
0.9026 0.9578
0.9018 0.9580
0.9008 0.9582
0.8999 0.9584
0.8990 0.9586
0.8982 0.9589
0.8973 0.9591
0.8964 0.9592
0.8955 0.9594
0.8948 0.9598
0.8939 0.9600
0.8930 0.9602
0.8923 0.9605
0.8914 0.9607
0.8906 0.9610
0.8897 0.9612
0.8889 0.9614
0.8882 0.9618
0.8873 0.9620
0.8865 0.9623
0.8857 0.9625
0.8848 0.9626
0.8839 0.9629
0.8831 0.9631
0.8823 0.9634
0.8814 0.9634
0.8806 0.9637
0.8797 0.9639
0.8788 0.9641
0.8780 0.9643
0.8771 0.9645
0.8763 0.9646
0.8754 0.9648
0.8745 0.9650
0.8736 0.9650
0.8727 0.9651
0.8718 0.9653
0.8710 0.9655
0.8702 0.9657
0.8694 0.9659
0.8686 0.9662
0.8677 0.9663
0.8668 0.9664
0.8658 0.9664
0.8650 0.9666
0.8642 0.9668
0.8634 0.9670
0.8626 0.9673
0.8618 0.9675
0.8610 0.9677
0.8602 0.9678
0.8593 0.9679
0.8585 0.9681
0.8576 0.9683
0.8568 0.9684
0.8560 0.9686
0.8552 0.9688
0.8544 0.9690
0.8535 0.9691
0.8527 0.9692
0.8518 0.9693
0.8510 0.9695
0.8502 0.9697
0.8493 0.9697
0.8485 0.9698
0.8477 0.9700
0.8469 0.9702
0.8460 0.9702
0.8452 0.9704
0.8444 0.9706
0.8436 0.9708
0.8428 0.9709
0.8421 0.9712
0.8412 0.9712
0.8404 0.9714
0.8396 0.9715
0.8387 0.9716
0.8380 0.9718
0.8371 0.9719
0.8364 0.9721
0.8356 0.9722
0.8347 0.9723
0.8339 0.9724
0.8331 0.9726
0.8323 0.9727
0.8316 0.9729
0.8309 0.9731
0.8300 0.9732
0.8292 0.9733
0.8284 0.9734
0.8276 0.9735
0.8268 0.9736
0.8259 0.9737
0.8251 0.9738
0.8243 0.9739
0.8235 0.9740
0.8227 0.9741
0.8220 0.9743
0.8212 0.9744
0.8204 0.9745
0.8196 0.9746
0.8188 0.9747
0.8180 0.9748
0.8172 0.9749
0.8165 0.9751
0.8157 0.9752
0.8150 0.9754
0.8141 0.9754
0.8134 0.9755
0.8126 0.9757
0.8118 0.9757
0.8110 0.9758
0.8102 0.9759
0.8095 0.9760
0.8087 0.9761
0.8079 0.9762
0.8071 0.9763
0.8064 0.9765
0.8057 0.9766
0.8049 0.9767
0.8041 0.9768
0.8033 0.9768
0.8025 0.9769
0.8017 0.9769
0.8009 0.9770
0.8001 0.9771
0.7994 0.9772
0.7986 0.9772
0.7978 0.9773
0.7971 0.9774
0.7963 0.9775
0.7956 0.9776
0.7948 0.9777
0.7941 0.9778
0.7933 0.9779
0.7926 0.9780
0.7918 0.9780
0.7910 0.9781
0.7903 0.9782
0.7895 0.9783
0.7888 0.9783
0.7881 0.9785
0.7873 0.9786
0.7866 0.9787
0.7859 0.9788
0.7851 0.9789
0.7845 0.9791
0.7837 0.9791
0.7830 0.9792
0.7822 0.9792
0.7815 0.9793
0.7808 0.9794
0.7800 0.9795
0.7793 0.9795
0.7787 0.9798
0.7780 0.9800
0.7774 0.9801
0.7766 0.9802
0.7759 0.9803
0.7752 0.9804
0.7745 0.9805
0.7738 0.9806
0.7731 0.9806
0.7723 0.9807
0.7716 0.9807
0.7709 0.9809
0.7701 0.9809
0.7694 0.9809
0.7686 0.9809
0.7679 0.9810
0.7672 0.9810
0.7664 0.9810
0.7657 0.9811
0.7650 0.9812
0.7643 0.9812
0.7636 0.9813
0.7629 0.9814
0.7622 0.9815
0.7615 0.9816
0.7608 0.9816
0.7601 0.9817
0.7594 0.9818
0.7587 0.9819
0.7580 0.9819
0.7574 0.9821
0.7567 0.9822
0.7560 0.9823
0.7553 0.9823
0.7546 0.9824
0.7539 0.9824
0.7533 0.9826
0.7526 0.9826
0.7520 0.9827
0.7513 0.9828
0.7506 0.9829
0.7499 0.9830
0.7493 0.9831
0.7486 0.9831
0.7479 0.9832
0.7473 0.9833
0.7466 0.9834
0.7460 0.9835
0.7453 0.9836
0.7446 0.9837
0.7440 0.9838
0.7434 0.9839
0.7427 0.9839
0.7420 0.9839
0.7413 0.9840
0.7406 0.9840
0.7399 0.9841
0.7392 0.9841
0.7386 0.9842
0.7379 0.9842
0.7373 0.9843
0.7366 0.9843
0.7360 0.9845
0.7353 0.9845
0.7347 0.9846
0.7341 0.9847
0.7334 0.9848
0.7327 0.9848
0.7321 0.9849
0.7314 0.9849
0.7308 0.9850
0.7302 0.9851
0.7295 0.9851
0.7289 0.9852
0.7282 0.9853
0.7275 0.9853
0.7269 0.9853
0.7263 0.9854
0.7256 0.9854
0.7249 0.9855
0.7243 0.9855
0.7236 0.9856
0.7230 0.9856
0.7224 0.9857
0.7218 0.9858
0.7211 0.9858
0.7205 0.9859
0.7198 0.9859
0.7192 0.9860
0.7186 0.9860
0.7179 0.9860
0.7173 0.9861
0.7167 0.9861
0.7160 0.9862
0.7154 0.9862
0.7148 0.9863
0.7142 0.9864
0.7136 0.9865
0.7130 0.9865
0.7124 0.9866
0.7117 0.9867
0.7111 0.9867
0.7106 0.9868
0.7100 0.9869
0.7093 0.9870
0.7088 0.9871
0.7082 0.9871
0.7075 0.9872
0.7069 0.9872
0.7063 0.9872
0.7057 0.9873
0.7051 0.9873
0.7045 0.9874
0.7038 0.9874
0.7033 0.9875
0.7027 0.9876
0.7020 0.9876
0.7014 0.9876
0.7009 0.9877
0.7003 0.9878
0.6996 0.9878
0.6991 0.9879
0.6984 0.9879
0.6978 0.9879
0.6973 0.9880
0.6967 0.9880
0.6961 0.9881
0.6955 0.9881
0.6949 0.9882
0.6943 0.9882
0.6937 0.9882
0.6931 0.9883
0.6925 0.9883
0.6919 0.9883
0.6913 0.9884
0.6907 0.9885
0.6901 0.9885
0.6896 0.9886
0.6889 0.9886
0.6883 0.9886
0.6878 0.9887
0.6873 0.9888
0.6866 0.9888
0.6861 0.9889
0.6855 0.9889
0.6849 0.9889
0.6843 0.9889
0.6837 0.9890
0.6832 0.9890
0.6826 0.9891
0.6820 0.9891
0.6814 0.9891
0.6809 0.9892
0.6803 0.9892
0.6797 0.9893
0.6792 0.9893
0.6786 0.9894
0.6780 0.9894
0.6775 0.9894
0.6769 0.9895
0.6764 0.9896
0.6758 0.9896
0.6752 0.9896
0.6746 0.9896
0.6741 0.9897
0.6736 0.9898
0.6730 0.9898
0.6724 0.9898
0.6719 0.9899
0.6713 0.9899
0.6708 0.9900
0.6702 0.9900
0.6697 0.9901
0.6691 0.9901
0.6686 0.9901
0.6680 0.9902
0.6675 0.9903
0.6670 0.9903
0.6665 0.9904
0.6659 0.9905
0.6653 0.9905
0.6648 0.9905
0.6642 0.9905
0.6637 0.9906
0.6631 0.9906
0.6626 0.9906
0.6621 0.9907
0.6616 0.9908
0.6610 0.9908
0.6605 0.9909
0.6600 0.9909
0.6594 0.9909
0.6589 0.9910
0.6584 0.9911
0.6579 0.9912
0.6574 0.9912
0.6568 0.9912
0.6563 0.9913
0.6558 0.9913
0.6552 0.9913
0.6547 0.9914
0.6542 0.9914
0.6537 0.9915
0.6531 0.9915
0.6526 0.9915
0.6521 0.9916
0.6516 0.9917
0.6510 0.9917
0.6505 0.9918
0.6500 0.9918
0.6495 0.9918
0.6489 0.9918
0.6484 0.9918
0.6480 0.9920
0.6475 0.9920
0.6469 0.9921
0.6464 0.9921
0.6459 0.9921
0.6454 0.9921
0.6448 0.9921
0.6443 0.9921
0.6438 0.9922
0.6433 0.9922
0.6428 0.9923
0.6423 0.9923
0.6418 0.9924
0.6413 0.9924
0.6407 0.9924
0.6402 0.9924
0.6397 0.9925
0.6392 0.9925
0.6387 0.9925
0.6382 0.9925
0.6377 0.9926
0.6372 0.9926
0.6367 0.9927
0.6362 0.9927
0.6357 0.9927
0.6352 0.9928
0.6347 0.9928
0.6342 0.9928
0.6337 0.9928
0.6332 0.9928
0.6327 0.9929
0.6322 0.9929
0.6317 0.9930
0.6313 0.9931
0.6308 0.9931
0.6303 0.9931
0.6298 0.9932
0.6293 0.9932
0.6289 0.9933
0.6284 0.9934
0.6279 0.9934
0.6274 0.9934
0.6269 0.9934
0.6264 0.9934
0.6259 0.9935
0.6254 0.9935
0.6249 0.9935
0.6245 0.9935
0.6239 0.9935
0.6235 0.9936
0.6230 0.9936
0.6225 0.9937
0.6220 0.9937
0.6215 0.9937
0.6210 0.9937
0.6205 0.9937
0.6201 0.9937
0.6196 0.9937
0.6191 0.9937
0.6186 0.9938
0.6182 0.9938
0.6177 0.9938
0.6172 0.9939
0.6167 0.9939
0.6163 0.9940
0.6159 0.9941
0.6154 0.9941
0.6150 0.9942
0.6145 0.9942
0.6140 0.9942
0.6136 0.9943
0.6131 0.9943
0.6126 0.9943
0.6121 0.9943
0.6116 0.9943
0.6112 0.9943
0.6107 0.9943
0.6102 0.9943
0.6098 0.9944
0.6093 0.9944
0.6088 0.9944
0.6084 0.9944
0.6079 0.9944
0.6074 0.9945
0.6070 0.9945
0.6065 0.9945
0.6061 0.9945
0.6056 0.9946
0.6052 0.9946
0.6047 0.9947
0.6043 0.9947
0.6038 0.9947
0.6034 0.9947
0.6029 0.9948
0.6024 0.9948
0.6020 0.9948
0.6015 0.9948
0.6011 0.9949
0.6006 0.9949
0.6002 0.9949
0.5997 0.9949
0.5993 0.9949
0.5989 0.9950
0.5984 0.9951
0.5980 0.9951
0.5976 0.9951
0.5971 0.9952
0.5967 0.9952
0.5963 0.9952
0.5958 0.9953
0.5954 0.9953
0.5949 0.9953
0.5945 0.9953
0.5941 0.9954
0.5936 0.9954
0.5932 0.9954
0.5927 0.9954
0.5923 0.9955
0.5919 0.9955
0.5914 0.9955
0.5910 0.9955
0.5905 0.9955
0.5901 0.9955
0.5897 0.9955
0.5893 0.9956
0.5888 0.9957
0.5884 0.9957
0.5880 0.9957
0.5876 0.9958
0.5872 0.9958
0.5867 0.9958
0.5863 0.9959
0.5859 0.9959
0.5854 0.9959
0.5850 0.9959
0.5846 0.9959
0.5842 0.9960
0.5837 0.9960
0.5833 0.9961
0.5829 0.9961
0.5825 0.9961
0.5821 0.9961
0.5816 0.9961
0.5812 0.9962
0.5808 0.9962
0.5804 0.9962
0.5800 0.9962
0.5795 0.9963
0.5791 0.9963
0.5787 0.9963
0.5783 0.9963
0.5779 0.9964
0.5775 0.9964
0.5771 0.9965
0.5767 0.9965
0.5763 0.9965
0.5759 0.9966
0.5754 0.9966
0.5750 0.9966
0.5746 0.9966
0.5742 0.9966
0.5738 0.9966
0.5734 0.9967
0.5730 0.9967
0.5726 0.9968
0.5722 0.9968
0.5718 0.9968
0.5714 0.9969
0.5710 0.9969
0.5706 0.9969
0.5702 0.9969
0.5698 0.9970
0.5694 0.9970
0.5690 0.9970
0.5685 0.9970
0.5682 0.9971
0.5677 0.9971
0.5673 0.9971
0.5669 0.9971
0.5666 0.9971
0.5662 0.9972
0.5658 0.9972
0.5654 0.9972
0.5650 0.9972
0.5646 0.9972
0.5642 0.9973
0.5638 0.9973
0.5634 0.9973
0.5630 0.9973
0.5626 0.9973
0.5622 0.9974
0.5618 0.9974
0.5614 0.9974
0.5610 0.9975
0.5606 0.9975
0.5602 0.9975
0.5598 0.9975
0.5594 0.9975
0.5590 0.9975
0.5586 0.9975
0.5583 0.9975
0.5579 0.9976
0.5575 0.9976
0.5571 0.9976
0.5567 0.9976
0.5563 0.9977
0.5560 0.9978
0.5556 0.9978
0.5552 0.9978
0.5549 0.9979
0.5545 0.9979
0.5541 0.9979
0.5537 0.9979
0.5533 0.9979
0.5529 0.9979
0.5525 0.9980
0.5522 0.9980
0.5518 0.9980
0.5514 0.9980
0.5510 0.9980
0.5507 0.9981
0.5503 0.9981
0.5499 0.9981
0.5495 0.9981
0.5491 0.9981
0.5488 0.9982
0.5484 0.9982
0.5480 0.9982
0.5476 0.9982
0.5473 0.9982
0.5469 0.9982
0.5465 0.9982
0.5461 0.9982
0.5457 0.9982
0.5454 0.9983
0.5450 0.9983
0.5446 0.9983
0.5442 0.9983
0.5439 0.9983
0.5435 0.9983
0.5431 0.9983
0.5427 0.9983
0.5424 0.9983
0.5420 0.9984
0.5416 0.9984
0.5413 0.9984
0.5409 0.9984
0.5405 0.9984
0.5402 0.9984
0.5398 0.9984
0.5394 0.9985
0.5391 0.9985
0.5387 0.9985
0.5384 0.9985
0.5380 0.9985
0.5376 0.9986
0.5373 0.9986
0.5370 0.9987
0.5366 0.9987
0.5362 0.9987
0.5359 0.9987
0.5355 0.9987
0.5351 0.9987
0.5348 0.9987
0.5344 0.9987
0.5340 0.9987
0.5337 0.9988
0.5334 0.9988
0.5330 0.9989
0.5327 0.9989
0.5323 0.9989
0.5320 0.9989
0.5316 0.9989
0.5313 0.9990
0.5309 0.9990
0.5306 0.9990
0.5302 0.9990
0.5299 0.9990
0.5295 0.9991
0.5292 0.9991
0.5288 0.9991
0.5284 0.9991
0.5281 0.9991
0.5277 0.9991
0.5274 0.9991
0.5270 0.9991
0.5267 0.9991
0.5264 0.9992
0.5260 0.9992
0.5256 0.9992
0.5253 0.9992
0.5250 0.9992
0.5246 0.9992
0.5243 0.9992
0.5239 0.9992
0.5236 0.9992
0.5233 0.9993
0.5229 0.9993
0.5226 0.9993
0.5222 0.9993
0.5219 0.9993
0.5215 0.9993
0.5212 0.9994
0.5208 0.9994
0.5205 0.9994
0.5202 0.9994
0.5198 0.9994
0.5195 0.9994
0.5191 0.9994
0.5188 0.9994
0.5184 0.9994
0.5181 0.9994
0.5177 0.9994
0.5174 0.9994
0.5171 0.9994
0.5167 0.9994
0.5164 0.9994
0.5161 0.9994
0.5157 0.9994
0.5154 0.9994
0.5150 0.9994
0.5147 0.9994
0.5144 0.9995
0.5141 0.9996
0.5137 0.9996
0.5134 0.9996
0.5131 0.9996
0.5128 0.9996
0.5124 0.9996
0.5121 0.9996
0.5117 0.9996
0.5114 0.9996
0.5111 0.9996
0.5108 0.9996
0.5104 0.9997
0.5101 0.9997
0.5098 0.9997
0.5095 0.9997
0.5091 0.9997
0.5088 0.9997
0.5085 0.9997
0.5081 0.9997
0.5078 0.9997
0.5075 0.9998
0.5072 0.9998
0.5069 0.9998
0.5065 0.9998
0.5062 0.9998
0.5059 0.9998
0.5056 0.9998
0.5052 0.9998
0.5049 0.9999
0.5046 0.9999
0.5043 0.9999
0.5040 0.9999
0.5037 0.9999
0.5033 0.9999
0.5030 0.9999
0.5027 0.9999
0.5024 0.9999
0.5021 0.9999
0.5017 0.9999
0.5014 0.9999
0.5011 1.0000
0.5008 1.0000
0.5005 1.0000
0.5002 1.0000


==> figs/response/data/prcurve_yo_20.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
1.0000 0.1562
1.0000 0.1575
1.0000 0.1587
1.0000 0.1600
1.0000 0.1613
1.0000 0.1626
1.0000 0.1639
1.0000 0.1651
1.0000 0.1664
1.0000 0.1677
1.0000 0.1690
1.0000 0.1703
1.0000 0.1715
1.0000 0.1728
1.0000 0.1741
1.0000 0.1754
1.0000 0.1767
1.0000 0.1779
1.0000 0.1792
1.0000 0.1805
1.0000 0.1818
1.0000 0.1831
1.0000 0.1843
1.0000 0.1856
1.0000 0.1869
1.0000 0.1882
1.0000 0.1895
1.0000 0.1907
1.0000 0.1920
1.0000 0.1933
1.0000 0.1946
1.0000 0.1959
1.0000 0.1971
1.0000 0.1984
1.0000 0.1997
1.0000 0.2010
1.0000 0.2023
1.0000 0.2035
1.0000 0.2048
1.0000 0.2061
1.0000 0.2074
1.0000 0.2087
1.0000 0.2099
1.0000 0.2112
1.0000 0.2125
1.0000 0.2138
1.0000 0.2151
1.0000 0.2163
1.0000 0.2176
1.0000 0.2189
1.0000 0.2202
1.0000 0.2215
1.0000 0.2227
1.0000 0.2240
1.0000 0.2253
1.0000 0.2266
1.0000 0.2279
1.0000 0.2291
1.0000 0.2304
1.0000 0.2317
1.0000 0.2330
1.0000 0.2343
1.0000 0.2355
1.0000 0.2368
1.0000 0.2381
1.0000 0.2394
1.0000 0.2407
1.0000 0.2419
1.0000 0.2432
1.0000 0.2445
1.0000 0.2458
1.0000 0.2471
1.0000 0.2483
1.0000 0.2496
1.0000 0.2509
1.0000 0.2522
1.0000 0.2535
1.0000 0.2547
1.0000 0.2560
1.0000 0.2573
1.0000 0.2586
1.0000 0.2599
1.0000 0.2611
1.0000 0.2624
1.0000 0.2637
1.0000 0.2650
1.0000 0.2663
1.0000 0.2675
1.0000 0.2688
1.0000 0.2701
1.0000 0.2714
1.0000 0.2727
1.0000 0.2739
1.0000 0.2752
1.0000 0.2765
1.0000 0.2778
1.0000 0.2791
1.0000 0.2803
1.0000 0.2816
1.0000 0.2829
1.0000 0.2842
1.0000 0.2855
1.0000 0.2867
1.0000 0.2880
1.0000 0.2893
1.0000 0.2906
1.0000 0.2919
1.0000 0.2931
1.0000 0.2944
1.0000 0.2957
1.0000 0.2970
1.0000 0.2983
1.0000 0.2995
1.0000 0.3008
1.0000 0.3021
1.0000 0.3034
1.0000 0.3047
1.0000 0.3059
1.0000 0.3072
1.0000 0.3085
1.0000 0.3098
1.0000 0.3111
1.0000 0.3123
1.0000 0.3136
1.0000 0.3149
1.0000 0.3162
1.0000 0.3175
1.0000 0.3187
1.0000 0.3200
1.0000 0.3213
1.0000 0.3226
1.0000 0.3239
1.0000 0.3251
1.0000 0.3264
1.0000 0.3277
1.0000 0.3290
1.0000 0.3303
1.0000 0.3315
1.0000 0.3328
1.0000 0.3341
1.0000 0.3354
1.0000 0.3367
1.0000 0.3379
1.0000 0.3392
1.0000 0.3405
1.0000 0.3418
1.0000 0.3431
1.0000 0.3443
1.0000 0.3456
1.0000 0.3469
1.0000 0.3482
1.0000 0.3495
1.0000 0.3507
1.0000 0.3520
1.0000 0.3533
1.0000 0.3546
1.0000 0.3559
1.0000 0.3571
1.0000 0.3584
1.0000 0.3597
1.0000 0.3610
1.0000 0.3623
1.0000 0.3635
1.0000 0.3648
1.0000 0.3661
1.0000 0.3674
1.0000 0.3687
1.0000 0.3699
1.0000 0.3712
1.0000 0.3725
1.0000 0.3738
1.0000 0.3751
1.0000 0.3763
1.0000 0.3776
1.0000 0.3789
1.0000 0.3802
1.0000 0.3815
1.0000 0.3827
1.0000 0.3840
1.0000 0.3853
1.0000 0.3866
1.0000 0.3879
1.0000 0.3891
1.0000 0.3904
1.0000 0.3917
1.0000 0.3930
1.0000 0.3943
1.0000 0.3955
1.0000 0.3968
1.0000 0.3981
1.0000 0.3994
1.0000 0.4007
1.0000 0.4019
1.0000 0.4032
1.0000 0.4045
1.0000 0.4058
1.0000 0.4071
1.0000 0.4083
1.0000 0.4096
1.0000 0.4109
1.0000 0.4122
1.0000 0.4135
1.0000 0.4147
1.0000 0.4160
1.0000 0.4173
1.0000 0.4186
1.0000 0.4199
1.0000 0.4211
1.0000 0.4224
1.0000 0.4237
1.0000 0.4250
1.0000 0.4262
1.0000 0.4275
1.0000 0.4288
1.0000 0.4301
1.0000 0.4314
1.0000 0.4326
1.0000 0.4339
1.0000 0.4352
1.0000 0.4365
1.0000 0.4378
1.0000 0.4390
1.0000 0.4403
1.0000 0.4416
1.0000 0.4429
1.0000 0.4442
1.0000 0.4454
1.0000 0.4467
1.0000 0.4480
1.0000 0.4493
1.0000 0.4506
1.0000 0.4518
1.0000 0.4531
1.0000 0.4544
1.0000 0.4557
1.0000 0.4570
1.0000 0.4582
1.0000 0.4595
1.0000 0.4608
1.0000 0.4621
1.0000 0.4634
1.0000 0.4646
1.0000 0.4659
1.0000 0.4672
1.0000 0.4685
1.0000 0.4698
1.0000 0.4710
1.0000 0.4723
1.0000 0.4736
1.0000 0.4749
1.0000 0.4762
1.0000 0.4774
1.0000 0.4787
1.0000 0.4800
1.0000 0.4813
1.0000 0.4826
0.9999 0.4838
0.9999 0.4851
0.9999 0.4864
0.9999 0.4877
0.9999 0.4889
0.9999 0.4902
0.9999 0.4915
0.9999 0.4928
0.9999 0.4941
0.9999 0.4953
0.9999 0.4966
0.9999 0.4979
0.9999 0.4992
0.9999 0.5005
0.9999 0.5017
0.9999 0.5030
0.9999 0.5043
0.9999 0.5056
0.9999 0.5069
0.9999 0.5081
0.9999 0.5094
0.9999 0.5107
0.9999 0.5120
0.9999 0.5133
0.9999 0.5145
0.9999 0.5158
0.9999 0.5171
0.9999 0.5184
0.9999 0.5197
0.9999 0.5209
0.9999 0.5222
0.9999 0.5235
0.9999 0.5248
0.9999 0.5261
0.9999 0.5273
0.9999 0.5286
0.9999 0.5299
0.9999 0.5312
0.9999 0.5325
0.9999 0.5337
0.9999 0.5350
0.9999 0.5363
0.9999 0.5376
0.9999 0.5389
0.9999 0.5401
0.9999 0.5414
0.9999 0.5427
0.9999 0.5440
0.9999 0.5453
0.9999 0.5465
0.9999 0.5478
0.9999 0.5491
0.9999 0.5504
0.9999 0.5517
0.9999 0.5529
0.9999 0.5542
0.9999 0.5555
0.9999 0.5568
0.9999 0.5581
0.9999 0.5593
0.9999 0.5606
0.9999 0.5619
0.9999 0.5632
0.9999 0.5645
0.9999 0.5657
0.9999 0.5670
0.9999 0.5683
0.9999 0.5696
0.9999 0.5709
0.9999 0.5721
0.9999 0.5734
0.9999 0.5747
0.9999 0.5760
0.9999 0.5773
0.9999 0.5785
0.9999 0.5798
0.9999 0.5811
0.9999 0.5824
0.9999 0.5837
0.9999 0.5849
0.9999 0.5862
0.9999 0.5875
0.9999 0.5888
0.9999 0.5901
0.9999 0.5913
0.9999 0.5926
0.9999 0.5939
0.9999 0.5952
0.9999 0.5965
0.9999 0.5977
0.9999 0.5990
0.9999 0.6003
0.9999 0.6016
0.9999 0.6029
0.9999 0.6041
0.9999 0.6054
0.9999 0.6067
0.9999 0.6080
0.9999 0.6092
0.9999 0.6105
0.9999 0.6118
0.9999 0.6131
0.9999 0.6143
0.9999 0.6156
0.9999 0.6169
0.9999 0.6182
0.9999 0.6195
0.9999 0.6207
0.9999 0.6220
0.9999 0.6233
0.9999 0.6246
0.9999 0.6259
0.9999 0.6271
0.9999 0.6284
0.9999 0.6297
0.9999 0.6310
0.9999 0.6323
0.9999 0.6335
0.9999 0.6348
0.9999 0.6361
0.9999 0.6374
0.9999 0.6387
0.9999 0.6399
0.9999 0.6412
0.9999 0.6425
0.9999 0.6438
0.9999 0.6451
0.9999 0.6463
0.9999 0.6476
0.9999 0.6489
0.9999 0.6502
0.9999 0.6515
0.9999 0.6527
0.9999 0.6540
0.9999 0.6553
0.9999 0.6566
0.9999 0.6579
0.9999 0.6591
0.9999 0.6604
0.9999 0.6617
0.9999 0.6630
0.9999 0.6643
0.9999 0.6655
0.9999 0.6668
0.9999 0.6681
0.9999 0.6694
0.9999 0.6706
0.9999 0.6719
0.9999 0.6732
0.9999 0.6745
0.9999 0.6758
0.9999 0.6770
0.9999 0.6783
0.9999 0.6796
0.9999 0.6809
0.9999 0.6822
0.9999 0.6834
0.9999 0.6847
0.9999 0.6860
0.9999 0.6873
0.9999 0.6886
0.9999 0.6898
0.9998 0.6911
0.9998 0.6924
0.9998 0.6937
0.9998 0.6949
0.9998 0.6962
0.9998 0.6975
0.9998 0.6988
0.9998 0.7001
0.9998 0.7013
0.9998 0.7026
0.9998 0.7039
0.9998 0.7052
0.9998 0.7064
0.9998 0.7077
0.9998 0.7090
0.9998 0.7103
0.9998 0.7116
0.9998 0.7128
0.9998 0.7141
0.9998 0.7154
0.9998 0.7167
0.9998 0.7179
0.9998 0.7192
0.9998 0.7205
0.9998 0.7218
0.9998 0.7231
0.9998 0.7243
0.9998 0.7256
0.9998 0.7269
0.9998 0.7282
0.9998 0.7295
0.9998 0.7307
0.9998 0.7320
0.9998 0.7333
0.9998 0.7346
0.9998 0.7359
0.9998 0.7371
0.9998 0.7384
0.9998 0.7397
0.9998 0.7410
0.9998 0.7422
0.9997 0.7435
0.9997 0.7448
0.9997 0.7460
0.9997 0.7473
0.9997 0.7486
0.9997 0.7499
0.9997 0.7512
0.9997 0.7524
0.9997 0.7537
0.9997 0.7550
0.9997 0.7563
0.9997 0.7576
0.9997 0.7588
0.9997 0.7601
0.9997 0.7614
0.9997 0.7627
0.9997 0.7640
0.9997 0.7652
0.9997 0.7665
0.9997 0.7678
0.9997 0.7691
0.9997 0.7703
0.9997 0.7716
0.9997 0.7729
0.9996 0.7741
0.9996 0.7754
0.9996 0.7767
0.9996 0.7780
0.9996 0.7792
0.9996 0.7805
0.9996 0.7818
0.9996 0.7831
0.9996 0.7843
0.9996 0.7856
0.9996 0.7869
0.9996 0.7882
0.9995 0.7894
0.9995 0.7907
0.9995 0.7920
0.9995 0.7932
0.9995 0.7945
0.9995 0.7958
0.9994 0.7970
0.9994 0.7983
0.9994 0.7995
0.9994 0.8008
0.9994 0.8021
0.9993 0.8033
0.9993 0.8046
0.9993 0.8058
0.9993 0.8071
0.9992 0.8083
0.9992 0.8096
0.9992 0.8109
0.9991 0.8121
0.9991 0.8134
0.9991 0.8146
0.9991 0.8159
0.9991 0.8172
0.9990 0.8184
0.9990 0.8197
0.9990 0.8209
0.9989 0.8222
0.9989 0.8234
0.9989 0.8247
0.9988 0.8259
0.9987 0.8271
0.9986 0.8283
0.9986 0.8296
0.9986 0.8308
0.9985 0.8321
0.9985 0.8333
0.9984 0.8345
0.9984 0.8358
0.9984 0.8370
0.9983 0.8383
0.9983 0.8395
0.9982 0.8407
0.9981 0.8420
0.9981 0.8432
0.9980 0.8444
0.9980 0.8457
0.9980 0.8470
0.9979 0.8482
0.9979 0.8494
0.9977 0.8506
0.9977 0.8518
0.9976 0.8530
0.9975 0.8542
0.9974 0.8554
0.9973 0.8566
0.9973 0.8578
0.9972 0.8590
0.9970 0.8602
0.9970 0.8615
0.9969 0.8627
0.9967 0.8638
0.9967 0.8650
0.9965 0.8661
0.9963 0.8672
0.9961 0.8683
0.9959 0.8694
0.9958 0.8706
0.9957 0.8718
0.9956 0.8729
0.9954 0.8741
0.9953 0.8752
0.9950 0.8763
0.9949 0.8774
0.9947 0.8786
0.9945 0.8797
0.9942 0.8807
0.9940 0.8817
0.9938 0.8828
0.9937 0.8840
0.9935 0.8851
0.9932 0.8861
0.9929 0.8871
0.9925 0.8881
0.9923 0.8891
0.9918 0.8900
0.9915 0.8910
0.9913 0.8920
0.9910 0.8930
0.9906 0.8940
0.9903 0.8949
0.9899 0.8958
0.9896 0.8969
0.9892 0.8977
0.9889 0.8987
0.9885 0.8996
0.9880 0.9004
0.9875 0.9012
0.9871 0.9021
0.9867 0.9031
0.9863 0.9040
0.9861 0.9050
0.9858 0.9060
0.9854 0.9069
0.9851 0.9079
0.9848 0.9089
0.9845 0.9098
0.9841 0.9108
0.9837 0.9116
0.9831 0.9124
0.9827 0.9132
0.9823 0.9141
0.9817 0.9148
0.9814 0.9157
0.9809 0.9165
0.9804 0.9173
0.9797 0.9180
0.9790 0.9185
0.9785 0.9193
0.9780 0.9201
0.9772 0.9206
0.9767 0.9214
0.9760 0.9220
0.9754 0.9226
0.9747 0.9232
0.9742 0.9240
0.9736 0.9247
0.9729 0.9253
0.9722 0.9258
0.9715 0.9264
0.9708 0.9270
0.9700 0.9275
0.9693 0.9281
0.9687 0.9287
0.9681 0.9294
0.9673 0.9299
0.9667 0.9305
0.9660 0.9311
0.9652 0.9316
0.9647 0.9323
0.9638 0.9327
0.9631 0.9332
0.9624 0.9338
0.9618 0.9344
0.9610 0.9349
0.9602 0.9353
0.9595 0.9358
0.9588 0.9364
0.9581 0.9369
0.9573 0.9374
0.9566 0.9380
0.9559 0.9385
0.9552 0.9390
0.9545 0.9396
0.9538 0.9401
0.9530 0.9406
0.9524 0.9412
0.9517 0.9416
0.9508 0.9420
0.9500 0.9424
0.9492 0.9429
0.9484 0.9433
0.9476 0.9437
0.9468 0.9441
0.9460 0.9445
0.9452 0.9449
0.9444 0.9453
0.9435 0.9457
0.9428 0.9462
0.9419 0.9465
0.9411 0.9468
0.9401 0.9471
0.9393 0.9474
0.9386 0.9479
0.9377 0.9482
0.9368 0.9485
0.9360 0.9489
0.9353 0.9494
0.9345 0.9498
0.9337 0.9502
0.9329 0.9506
0.9321 0.9509
0.9311 0.9511
0.9302 0.9514
0.9294 0.9517
0.9284 0.9519
0.9276 0.9523
0.9268 0.9526
0.9258 0.9528
0.9249 0.9530
0.9240 0.9533
0.9230 0.9534
0.9220 0.9536
0.9212 0.9539
0.9204 0.9542
0.9195 0.9546
0.9187 0.9549
0.9179 0.9552
0.9169 0.9554
0.9162 0.9558
0.9153 0.9560
0.9144 0.9562
0.9135 0.9565
0.9126 0.9567
0.9117 0.9569
0.9108 0.9572
0.9099 0.9574
0.9091 0.9577
0.9083 0.9580
0.9074 0.9582
0.9065 0.9584
0.9057 0.9587
0.9049 0.9591
0.9040 0.9593
0.9031 0.9594
0.9022 0.9597
0.9013 0.9599
0.9005 0.9602
0.8996 0.9604
0.8988 0.9607
0.8980 0.9610
0.8972 0.9612
0.8963 0.9615
0.8954 0.9616
0.8946 0.9619
0.8937 0.9621
0.8928 0.9622
0.8919 0.9624
0.8911 0.9627
0.8901 0.9628
0.8892 0.9629
0.8883 0.9631
0.8875 0.9633
0.8866 0.9635
0.8857 0.9637
0.8848 0.9638
0.8839 0.9640
0.8831 0.9642
0.8822 0.9643
0.8813 0.9645
0.8804 0.9646
0.8794 0.9647
0.8785 0.9649
0.8776 0.9650
0.8769 0.9653
0.8760 0.9654
0.8752 0.9657
0.8744 0.9659
0.8735 0.9661
0.8726 0.9662
0.8718 0.9664
0.8709 0.9665
0.8700 0.9666
0.8692 0.9668
0.8684 0.9670
0.8675 0.9672
0.8667 0.9674
0.8659 0.9676
0.8650 0.9677
0.8641 0.9679
0.8632 0.9679
0.8624 0.9681
0.8615 0.9682
0.8607 0.9684
0.8599 0.9687
0.8591 0.9688
0.8583 0.9690
0.8574 0.9691
0.8566 0.9693
0.8558 0.9694
0.8550 0.9696
0.8541 0.9697
0.8533 0.9699
0.8524 0.9700
0.8516 0.9701
0.8507 0.9702
0.8498 0.9703
0.8491 0.9705
0.8482 0.9706
0.8473 0.9707
0.8465 0.9708
0.8456 0.9709
0.8447 0.9710
0.8439 0.9711
0.8431 0.9713
0.8422 0.9713
0.8413 0.9714
0.8406 0.9716
0.8397 0.9717
0.8390 0.9719
0.8381 0.9720
0.8373 0.9721
0.8365 0.9722
0.8357 0.9723
0.8349 0.9725
0.8341 0.9726
0.8332 0.9727
0.8324 0.9728
0.8315 0.9729
0.8308 0.9730
0.8300 0.9732
0.8292 0.9733
0.8284 0.9734
0.8276 0.9736
0.8269 0.9737
0.8261 0.9739
0.8255 0.9742
0.8247 0.9744
0.8239 0.9744
0.8231 0.9745
0.8222 0.9746
0.8215 0.9748
0.8208 0.9749
0.8200 0.9750
0.8192 0.9751
0.8184 0.9752
0.8176 0.9753
0.8167 0.9754
0.8159 0.9755
0.8152 0.9756
0.8144 0.9757
0.8136 0.9758
0.8128 0.9759
0.8121 0.9760
0.8113 0.9761
0.8104 0.9762
0.8097 0.9763
0.8089 0.9764
0.8082 0.9766
0.8074 0.9767
0.8067 0.9768
0.8059 0.9769
0.8051 0.9770
0.8044 0.9771
0.8036 0.9771
0.8028 0.9772
0.8020 0.9773
0.8013 0.9774
0.8005 0.9775
0.7997 0.9776
0.7989 0.9776
0.7982 0.9777
0.7974 0.9778
0.7966 0.9778
0.7958 0.9779
0.7951 0.9781
0.7944 0.9782
0.7937 0.9783
0.7930 0.9785
0.7922 0.9786
0.7914 0.9786
0.7906 0.9786
0.7900 0.9788
0.7892 0.9789
0.7885 0.9790
0.7877 0.9791
0.7871 0.9792
0.7863 0.9793
0.7855 0.9794
0.7848 0.9795
0.7841 0.9796
0.7833 0.9796
0.7826 0.9798
0.7819 0.9799
0.7812 0.9800
0.7805 0.9801
0.7798 0.9802
0.7792 0.9804
0.7785 0.9805
0.7777 0.9806
0.7771 0.9808
0.7764 0.9808
0.7756 0.9809
0.7749 0.9809
0.7742 0.9810
0.7734 0.9811
0.7727 0.9812
0.7720 0.9812
0.7713 0.9813
0.7706 0.9815
0.7699 0.9816
0.7693 0.9817
0.7685 0.9818
0.7678 0.9818
0.7671 0.9819
0.7663 0.9819
0.7656 0.9820
0.7649 0.9820
0.7642 0.9821
0.7635 0.9821
0.7628 0.9822
0.7621 0.9824
0.7614 0.9824
0.7607 0.9825
0.7600 0.9826
0.7593 0.9826
0.7586 0.9827
0.7579 0.9828
0.7572 0.9828
0.7566 0.9829
0.7559 0.9831
0.7552 0.9831
0.7545 0.9832
0.7538 0.9832
0.7532 0.9833
0.7525 0.9834
0.7518 0.9835
0.7510 0.9835
0.7504 0.9835
0.7496 0.9835
0.7490 0.9836
0.7482 0.9836
0.7475 0.9837
0.7469 0.9837
0.7461 0.9837
0.7454 0.9838
0.7448 0.9839
0.7441 0.9839
0.7435 0.9840
0.7428 0.9841
0.7421 0.9841
0.7414 0.9842
0.7407 0.9842
0.7401 0.9842
0.7394 0.9843
0.7387 0.9844
0.7381 0.9844
0.7374 0.9845
0.7367 0.9845
0.7360 0.9845
0.7354 0.9846
0.7347 0.9847
0.7341 0.9848
0.7334 0.9848
0.7328 0.9848
0.7321 0.9849
0.7315 0.9850
0.7308 0.9850
0.7301 0.9850
0.7295 0.9851
0.7288 0.9851
0.7282 0.9852
0.7275 0.9852
0.7268 0.9852
0.7262 0.9853
0.7256 0.9854
0.7249 0.9854
0.7243 0.9855
0.7236 0.9856
0.7230 0.9856
0.7223 0.9856
0.7217 0.9857
0.7210 0.9857
0.7204 0.9858
0.7198 0.9858
0.7191 0.9859
0.7185 0.9860
0.7179 0.9861
0.7173 0.9861
0.7167 0.9862
0.7161 0.9863
0.7154 0.9863
0.7148 0.9864
0.7142 0.9864
0.7136 0.9865
0.7130 0.9865
0.7124 0.9866
0.7117 0.9867
0.7111 0.9867
0.7106 0.9868
0.7099 0.9869
0.7093 0.9869
0.7087 0.9870
0.7081 0.9870
0.7075 0.9871
0.7068 0.9871
0.7062 0.9871
0.7056 0.9872
0.7050 0.9873
0.7044 0.9873
0.7038 0.9873
0.7032 0.9874
0.7026 0.9874
0.7019 0.9875
0.7013 0.9875
0.7008 0.9876
0.7001 0.9876
0.6995 0.9877
0.6990 0.9877
0.6984 0.9878
0.6978 0.9878
0.6973 0.9880
0.6967 0.9881
0.6961 0.9881
0.6955 0.9882
0.6949 0.9882
0.6943 0.9883
0.6937 0.9883
0.6931 0.9883
0.6925 0.9884
0.6919 0.9884
0.6913 0.9884
0.6907 0.9884
0.6901 0.9884
0.6895 0.9885
0.6889 0.9885
0.6883 0.9886
0.6877 0.9886
0.6871 0.9886
0.6865 0.9886
0.6860 0.9887
0.6854 0.9888
0.6849 0.9889
0.6843 0.9889
0.6837 0.9890
0.6832 0.9890
0.6826 0.9891
0.6820 0.9891
0.6814 0.9891
0.6809 0.9892
0.6803 0.9892
0.6797 0.9893
0.6791 0.9893
0.6785 0.9893
0.6780 0.9893
0.6774 0.9894
0.6769 0.9894
0.6763 0.9894
0.6757 0.9895
0.6752 0.9895
0.6746 0.9895
0.6740 0.9896
0.6735 0.9896
0.6729 0.9897
0.6723 0.9897
0.6718 0.9898
0.6712 0.9898
0.6707 0.9898
0.6701 0.9899
0.6696 0.9899
0.6690 0.9900
0.6684 0.9900
0.6679 0.9900
0.6673 0.9900
0.6668 0.9900
0.6662 0.9901
0.6657 0.9901
0.6651 0.9901
0.6646 0.9902
0.6640 0.9902
0.6635 0.9903
0.6629 0.9903
0.6624 0.9903
0.6618 0.9903
0.6613 0.9904
0.6608 0.9904
0.6602 0.9904
0.6597 0.9905
0.6591 0.9905
0.6586 0.9905
0.6580 0.9905
0.6575 0.9905
0.6569 0.9906
0.6564 0.9906
0.6559 0.9906
0.6554 0.9907
0.6548 0.9907
0.6543 0.9908
0.6538 0.9909
0.6533 0.9909
0.6527 0.9909
0.6522 0.9909
0.6517 0.9910
0.6512 0.9910
0.6506 0.9911
0.6501 0.9911
0.6496 0.9912
0.6491 0.9912
0.6486 0.9912
0.6481 0.9913
0.6475 0.9913
0.6470 0.9913
0.6465 0.9913
0.6460 0.9914
0.6454 0.9914
0.6449 0.9915
0.6444 0.9915
0.6439 0.9915
0.6434 0.9916
0.6429 0.9916
0.6424 0.9917
0.6419 0.9917
0.6414 0.9918
0.6409 0.9918
0.6404 0.9918
0.6399 0.9919
0.6394 0.9919
0.6389 0.9920
0.6384 0.9920
0.6379 0.9921
0.6374 0.9921
0.6369 0.9922
0.6364 0.9922
0.6359 0.9922
0.6354 0.9922
0.6349 0.9923
0.6344 0.9924
0.6339 0.9924
0.6334 0.9924
0.6330 0.9925
0.6325 0.9925
0.6320 0.9926
0.6315 0.9926
0.6310 0.9927
0.6305 0.9927
0.6300 0.9927
0.6295 0.9927
0.6290 0.9928
0.6285 0.9928
0.6280 0.9928
0.6275 0.9928
0.6270 0.9928
0.6266 0.9929
0.6261 0.9930
0.6256 0.9930
0.6251 0.9930
0.6246 0.9930
0.6241 0.9931
0.6237 0.9931
0.6232 0.9931
0.6227 0.9931
0.6222 0.9932
0.6217 0.9932
0.6212 0.9932
0.6208 0.9932
0.6203 0.9933
0.6198 0.9933
0.6193 0.9933
0.6189 0.9934
0.6184 0.9935
0.6180 0.9935
0.6175 0.9936
0.6170 0.9936
0.6166 0.9936
0.6162 0.9937
0.6157 0.9938
0.6152 0.9938
0.6147 0.9938
0.6143 0.9939
0.6138 0.9939
0.6134 0.9939
0.6129 0.9940
0.6124 0.9940
0.6120 0.9940
0.6115 0.9941
0.6111 0.9942
0.6106 0.9942
0.6101 0.9942
0.6097 0.9942
0.6092 0.9943
0.6087 0.9943
0.6083 0.9943
0.6078 0.9943
0.6073 0.9943
0.6069 0.9943
0.6065 0.9944
0.6060 0.9944
0.6055 0.9944
0.6051 0.9945
0.6046 0.9945
0.6042 0.9945
0.6037 0.9945
0.6033 0.9946
0.6028 0.9946
0.6024 0.9946
0.6019 0.9947
0.6015 0.9947
0.6011 0.9948
0.6006 0.9948
0.6002 0.9948
0.5997 0.9949
0.5993 0.9949
0.5989 0.9950
0.5984 0.9950
0.5979 0.9950
0.5975 0.9950
0.5971 0.9951
0.5967 0.9951
0.5962 0.9952
0.5958 0.9952
0.5953 0.9952
0.5949 0.9952
0.5944 0.9953
0.5940 0.9953
0.5936 0.9953
0.5931 0.9953
0.5927 0.9954
0.5922 0.9954
0.5918 0.9954
0.5914 0.9954
0.5909 0.9954
0.5905 0.9954
0.5900 0.9954
0.5896 0.9954
0.5892 0.9955
0.5887 0.9955
0.5883 0.9955
0.5879 0.9955
0.5875 0.9956
0.5870 0.9956
0.5866 0.9956
0.5862 0.9957
0.5858 0.9958
0.5853 0.9958
0.5849 0.9958
0.5845 0.9958
0.5841 0.9958
0.5836 0.9958
0.5832 0.9958
0.5828 0.9959
0.5824 0.9959
0.5820 0.9959
0.5815 0.9959
0.5811 0.9960
0.5807 0.9960
0.5803 0.9960
0.5798 0.9960
0.5794 0.9961
0.5790 0.9961
0.5786 0.9962
0.5782 0.9962
0.5778 0.9962
0.5774 0.9962
0.5769 0.9962
0.5765 0.9962
0.5761 0.9962
0.5757 0.9963
0.5753 0.9963
0.5749 0.9963
0.5745 0.9963
0.5741 0.9964
0.5737 0.9964
0.5733 0.9965
0.5729 0.9965
0.5725 0.9965
0.5721 0.9966
0.5716 0.9966
0.5713 0.9966
0.5708 0.9967
0.5704 0.9967
0.5700 0.9967
0.5696 0.9967
0.5692 0.9968
0.5688 0.9968
0.5684 0.9968
0.5680 0.9968
0.5676 0.9969
0.5672 0.9969
0.5668 0.9969
0.5664 0.9969
0.5660 0.9969
0.5656 0.9969
0.5652 0.9970
0.5648 0.9970
0.5644 0.9970
0.5640 0.9970
0.5637 0.9971
0.5633 0.9971
0.5629 0.9972
0.5625 0.9972
0.5621 0.9972
0.5617 0.9972
0.5613 0.9972
0.5609 0.9973
0.5605 0.9973
0.5601 0.9973
0.5597 0.9973
0.5593 0.9973
0.5589 0.9973
0.5585 0.9973
0.5581 0.9973
0.5577 0.9973
0.5574 0.9974
0.5570 0.9974
0.5566 0.9974
0.5562 0.9974
0.5558 0.9974
0.5554 0.9975
0.5550 0.9975
0.5547 0.9975
0.5543 0.9976
0.5539 0.9976
0.5535 0.9976
0.5532 0.9977
0.5528 0.9977
0.5524 0.9977
0.5520 0.9977
0.5516 0.9977
0.5513 0.9977
0.5509 0.9977
0.5505 0.9978
0.5501 0.9978
0.5497 0.9978
0.5494 0.9978
0.5490 0.9979
0.5486 0.9979
0.5483 0.9979
0.5479 0.9980
0.5475 0.9980
0.5472 0.9980
0.5468 0.9981
0.5464 0.9981
0.5460 0.9981
0.5457 0.9981
0.5453 0.9981
0.5449 0.9981
0.5446 0.9982
0.5442 0.9982
0.5438 0.9982
0.5434 0.9982
0.5431 0.9982
0.5427 0.9982
0.5423 0.9982
0.5419 0.9982
0.5416 0.9982
0.5412 0.9983
0.5409 0.9983
0.5405 0.9983
0.5401 0.9984
0.5398 0.9984
0.5394 0.9984
0.5390 0.9984
0.5387 0.9984
0.5383 0.9984
0.5379 0.9984
0.5376 0.9985
0.5372 0.9985
0.5369 0.9985
0.5365 0.9985
0.5362 0.9986
0.5358 0.9986
0.5355 0.9986
0.5351 0.9986
0.5347 0.9986
0.5344 0.9987
0.5340 0.9987
0.5337 0.9987
0.5333 0.9987
0.5330 0.9988
0.5326 0.9988
0.5323 0.9988
0.5319 0.9988
0.5316 0.9988
0.5312 0.9989
0.5309 0.9989
0.5305 0.9989
0.5302 0.9990
0.5298 0.9990
0.5295 0.9990
0.5291 0.9990
0.5288 0.9990
0.5284 0.9990
0.5281 0.9991
0.5277 0.9991
0.5274 0.9991
0.5270 0.9991
0.5267 0.9991
0.5263 0.9991
0.5260 0.9991
0.5256 0.9991
0.5253 0.9991
0.5249 0.9991
0.5246 0.9991
0.5242 0.9991
0.5239 0.9991
0.5235 0.9991
0.5232 0.9991
0.5228 0.9992
0.5225 0.9992
0.5221 0.9992
0.5218 0.9992
0.5215 0.9992
0.5211 0.9993
0.5208 0.9993
0.5205 0.9993
0.5201 0.9993
0.5198 0.9993
0.5195 0.9994
0.5191 0.9994
0.5188 0.9994
0.5185 0.9994
0.5181 0.9994
0.5178 0.9994
0.5174 0.9994
0.5171 0.9995
0.5168 0.9995
0.5164 0.9995
0.5161 0.9995
0.5157 0.9995
0.5154 0.9995
0.5151 0.9995
0.5147 0.9995
0.5144 0.9995
0.5141 0.9995
0.5137 0.9995
0.5134 0.9995
0.5131 0.9995
0.5127 0.9995
0.5124 0.9996
0.5121 0.9996
0.5117 0.9996
0.5114 0.9996
0.5111 0.9996
0.5107 0.9996
0.5104 0.9996
0.5101 0.9996
0.5097 0.9996
0.5094 0.9996
0.5091 0.9996
0.5088 0.9996
0.5084 0.9997
0.5081 0.9997
0.5078 0.9997
0.5075 0.9997
0.5071 0.9997
0.5068 0.9997
0.5065 0.9997
0.5062 0.9997
0.5059 0.9998
0.5056 0.9998
0.5052 0.9998
0.5049 0.9998
0.5046 0.9998
0.5043 0.9998
0.5039 0.9998
0.5036 0.9999
0.5033 0.9999
0.5030 0.9999
0.5027 0.9999
0.5023 0.9999
0.5020 0.9999
0.5017 0.9999
0.5014 0.9999
0.5011 0.9999
0.5008 0.9999
0.5004 0.9999
0.5002 1.0000


==> figs/response/data/prcurve_yo_40.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
1.0000 0.1562
1.0000 0.1575
1.0000 0.1587
1.0000 0.1600
1.0000 0.1613
1.0000 0.1626
1.0000 0.1639
1.0000 0.1651
1.0000 0.1664
1.0000 0.1677
1.0000 0.1690
1.0000 0.1703
1.0000 0.1715
1.0000 0.1728
1.0000 0.1741
1.0000 0.1754
1.0000 0.1767
1.0000 0.1779
1.0000 0.1792
1.0000 0.1805
1.0000 0.1818
1.0000 0.1831
1.0000 0.1843
1.0000 0.1856
1.0000 0.1869
1.0000 0.1882
1.0000 0.1895
1.0000 0.1907
1.0000 0.1920
1.0000 0.1933
1.0000 0.1946
1.0000 0.1959
1.0000 0.1971
1.0000 0.1984
1.0000 0.1997
1.0000 0.2010
1.0000 0.2023
1.0000 0.2035
1.0000 0.2048
1.0000 0.2061
1.0000 0.2074
1.0000 0.2087
1.0000 0.2099
1.0000 0.2112
1.0000 0.2125
1.0000 0.2138
1.0000 0.2151
1.0000 0.2163
1.0000 0.2176
1.0000 0.2189
1.0000 0.2202
1.0000 0.2215
1.0000 0.2227
1.0000 0.2240
1.0000 0.2253
1.0000 0.2266
1.0000 0.2279
1.0000 0.2291
1.0000 0.2304
1.0000 0.2317
1.0000 0.2330
1.0000 0.2343
1.0000 0.2355
1.0000 0.2368
1.0000 0.2381
1.0000 0.2394
1.0000 0.2407
1.0000 0.2419
1.0000 0.2432
1.0000 0.2445
1.0000 0.2458
1.0000 0.2471
1.0000 0.2483
1.0000 0.2496
1.0000 0.2509
1.0000 0.2522
1.0000 0.2535
1.0000 0.2547
1.0000 0.2560
1.0000 0.2573
1.0000 0.2586
1.0000 0.2599
1.0000 0.2611
1.0000 0.2624
1.0000 0.2637
1.0000 0.2650
1.0000 0.2663
1.0000 0.2675
1.0000 0.2688
1.0000 0.2701
1.0000 0.2714
1.0000 0.2727
1.0000 0.2739
1.0000 0.2752
1.0000 0.2765
1.0000 0.2778
1.0000 0.2791
1.0000 0.2803
1.0000 0.2816
1.0000 0.2829
1.0000 0.2842
1.0000 0.2855
1.0000 0.2867
1.0000 0.2880
1.0000 0.2893
1.0000 0.2906
1.0000 0.2919
1.0000 0.2931
1.0000 0.2944
1.0000 0.2957
1.0000 0.2970
1.0000 0.2983
1.0000 0.2995
1.0000 0.3008
1.0000 0.3021
1.0000 0.3034
1.0000 0.3047
1.0000 0.3059
1.0000 0.3072
1.0000 0.3085
1.0000 0.3098
1.0000 0.3111
1.0000 0.3123
1.0000 0.3136
1.0000 0.3149
1.0000 0.3162
1.0000 0.3175
1.0000 0.3187
1.0000 0.3200
1.0000 0.3213
1.0000 0.3226
1.0000 0.3239
1.0000 0.3251
1.0000 0.3264
1.0000 0.3277
1.0000 0.3290
1.0000 0.3303
1.0000 0.3315
1.0000 0.3328
1.0000 0.3341
1.0000 0.3354
1.0000 0.3367
1.0000 0.3379
1.0000 0.3392
1.0000 0.3405
1.0000 0.3418
1.0000 0.3431
1.0000 0.3443
1.0000 0.3456
1.0000 0.3469
1.0000 0.3482
1.0000 0.3495
1.0000 0.3507
1.0000 0.3520
1.0000 0.3533
1.0000 0.3546
1.0000 0.3559
1.0000 0.3571
1.0000 0.3584
1.0000 0.3597
1.0000 0.3610
1.0000 0.3623
1.0000 0.3635
1.0000 0.3648
1.0000 0.3661
1.0000 0.3674
1.0000 0.3687
1.0000 0.3699
1.0000 0.3712
1.0000 0.3725
1.0000 0.3738
1.0000 0.3751
1.0000 0.3763
1.0000 0.3776
1.0000 0.3789
1.0000 0.3802
1.0000 0.3815
1.0000 0.3827
1.0000 0.3840
1.0000 0.3853
1.0000 0.3866
1.0000 0.3879
1.0000 0.3891
1.0000 0.3904
1.0000 0.3917
1.0000 0.3930
1.0000 0.3943
1.0000 0.3955
1.0000 0.3968
1.0000 0.3981
1.0000 0.3994
1.0000 0.4007
1.0000 0.4019
1.0000 0.4032
1.0000 0.4045
1.0000 0.4058
1.0000 0.4071
1.0000 0.4083
1.0000 0.4096
1.0000 0.4109
1.0000 0.4122
1.0000 0.4135
1.0000 0.4147
1.0000 0.4160
1.0000 0.4173
1.0000 0.4186
1.0000 0.4199
1.0000 0.4211
1.0000 0.4224
1.0000 0.4237
1.0000 0.4250
1.0000 0.4263
1.0000 0.4275
1.0000 0.4288
1.0000 0.4301
1.0000 0.4314
1.0000 0.4327
1.0000 0.4339
1.0000 0.4352
1.0000 0.4365
1.0000 0.4378
1.0000 0.4391
1.0000 0.4403
1.0000 0.4416
1.0000 0.4429
1.0000 0.4442
1.0000 0.4455
1.0000 0.4467
1.0000 0.4480
1.0000 0.4493
1.0000 0.4506
1.0000 0.4518
1.0000 0.4531
1.0000 0.4544
1.0000 0.4557
1.0000 0.4570
1.0000 0.4582
1.0000 0.4595
1.0000 0.4608
0.9999 0.4621
0.9999 0.4633
0.9999 0.4646
0.9999 0.4659
0.9999 0.4672
0.9999 0.4685
0.9999 0.4697
0.9999 0.4710
0.9999 0.4723
0.9999 0.4736
0.9999 0.4749
0.9999 0.4761
0.9999 0.4774
0.9999 0.4787
0.9999 0.4800
0.9999 0.4813
0.9999 0.4825
0.9999 0.4838
0.9999 0.4851
0.9999 0.4864
0.9999 0.4877
0.9999 0.4889
0.9999 0.4902
0.9999 0.4915
0.9999 0.4928
0.9999 0.4941
0.9999 0.4953
0.9999 0.4966
0.9999 0.4979
0.9999 0.4992
0.9999 0.5005
0.9999 0.5017
0.9999 0.5030
0.9999 0.5043
0.9999 0.5056
0.9999 0.5069
0.9999 0.5081
0.9999 0.5094
0.9999 0.5107
0.9999 0.5120
0.9999 0.5133
0.9999 0.5145
0.9999 0.5158
0.9999 0.5171
0.9999 0.5184
0.9999 0.5197
0.9999 0.5209
0.9999 0.5222
0.9999 0.5235
0.9999 0.5248
0.9999 0.5261
0.9999 0.5273
0.9999 0.5286
0.9999 0.5299
0.9999 0.5312
0.9999 0.5325
0.9999 0.5337
0.9999 0.5350
0.9999 0.5363
0.9999 0.5376
0.9999 0.5389
0.9999 0.5401
0.9999 0.5414
0.9999 0.5427
0.9999 0.5440
0.9999 0.5453
0.9999 0.5465
0.9999 0.5478
0.9999 0.5491
0.9999 0.5504
0.9999 0.5517
0.9999 0.5529
0.9999 0.5542
0.9999 0.5555
0.9999 0.5568
0.9999 0.5581
0.9999 0.5593
0.9999 0.5606
0.9999 0.5619
0.9999 0.5632
0.9999 0.5645
0.9999 0.5657
0.9999 0.5670
0.9999 0.5683
0.9999 0.5696
0.9999 0.5708
0.9999 0.5721
0.9999 0.5734
0.9999 0.5747
0.9999 0.5760
0.9999 0.5772
0.9999 0.5785
0.9999 0.5798
0.9999 0.5811
0.9999 0.5824
0.9999 0.5836
0.9999 0.5849
0.9999 0.5862
0.9999 0.5875
0.9999 0.5888
0.9999 0.5900
0.9999 0.5913
0.9999 0.5926
0.9999 0.5939
0.9999 0.5952
0.9999 0.5964
0.9999 0.5977
0.9999 0.5990
0.9999 0.6003
0.9999 0.6016
0.9999 0.6028
0.9999 0.6041
0.9999 0.6054
0.9999 0.6067
0.9999 0.6080
0.9999 0.6092
0.9999 0.6105
0.9999 0.6118
0.9999 0.6131
0.9999 0.6144
0.9999 0.6156
0.9999 0.6169
0.9999 0.6182
0.9999 0.6195
0.9999 0.6208
0.9999 0.6220
0.9999 0.6233
0.9999 0.6246
0.9999 0.6259
0.9999 0.6272
0.9999 0.6284
0.9999 0.6297
0.9999 0.6310
0.9999 0.6323
0.9999 0.6336
0.9999 0.6348
0.9999 0.6361
0.9999 0.6374
0.9999 0.6387
0.9999 0.6400
0.9999 0.6412
0.9999 0.6425
0.9999 0.6438
0.9999 0.6451
0.9999 0.6464
0.9999 0.6476
0.9999 0.6489
0.9999 0.6502
0.9999 0.6515
0.9999 0.6528
0.9999 0.6540
0.9999 0.6553
0.9999 0.6566
0.9999 0.6579
0.9999 0.6592
0.9999 0.6604
0.9999 0.6617
0.9999 0.6630
0.9999 0.6643
0.9999 0.6656
0.9999 0.6668
0.9999 0.6681
0.9999 0.6694
0.9999 0.6707
0.9999 0.6719
0.9999 0.6732
0.9999 0.6745
0.9999 0.6758
0.9999 0.6771
0.9999 0.6783
0.9999 0.6796
0.9999 0.6809
0.9999 0.6822
0.9999 0.6835
0.9999 0.6847
0.9999 0.6860
0.9999 0.6873
0.9999 0.6886
0.9999 0.6899
0.9999 0.6911
0.9999 0.6924
0.9999 0.6937
0.9999 0.6950
0.9999 0.6963
0.9999 0.6975
0.9999 0.6988
0.9999 0.7001
0.9999 0.7014
0.9999 0.7027
0.9999 0.7039
0.9999 0.7052
0.9999 0.7065
0.9999 0.7078
0.9999 0.7091
0.9999 0.7103
0.9999 0.7116
0.9999 0.7129
0.9999 0.7142
0.9999 0.7154
0.9999 0.7167
0.9998 0.7180
0.9998 0.7192
0.9998 0.7205
0.9998 0.7218
0.9998 0.7231
0.9998 0.7244
0.9998 0.7256
0.9998 0.7269
0.9998 0.7282
0.9998 0.7295
0.9998 0.7308
0.9998 0.7320
0.9998 0.7333
0.9998 0.7346
0.9998 0.7359
0.9998 0.7371
0.9998 0.7384
0.9998 0.7397
0.9998 0.7410
0.9998 0.7423
0.9998 0.7435
0.9998 0.7448
0.9998 0.7461
0.9998 0.7474
0.9998 0.7487
0.9998 0.7499
0.9998 0.7512
0.9998 0.7525
0.9998 0.7538
0.9998 0.7550
0.9998 0.7563
0.9998 0.7576
0.9998 0.7589
0.9998 0.7602
0.9998 0.7614
0.9998 0.7627
0.9998 0.7640
0.9998 0.7653
0.9998 0.7666
0.9997 0.7678
0.9997 0.7691
0.9997 0.7704
0.9997 0.7717
0.9997 0.7729
0.9997 0.7742
0.9997 0.7755
0.9997 0.7768
0.9997 0.7780
0.9997 0.7793
0.9997 0.7806
0.9997 0.7819
0.9997 0.7832
0.9997 0.7844
0.9997 0.7857
0.9997 0.7870
0.9997 0.7883
0.9997 0.7895
0.9997 0.7908
0.9997 0.7921
0.9997 0.7934
0.9996 0.7946
0.9996 0.7959
0.9996 0.7971
0.9996 0.7984
0.9996 0.7997
0.9996 0.8010
0.9996 0.8022
0.9996 0.8035
0.9996 0.8048
0.9996 0.8061
0.9995 0.8073
0.9995 0.8086
0.9995 0.8098
0.9995 0.8111
0.9995 0.8124
0.9994 0.8136
0.9994 0.8149
0.9994 0.8162
0.9994 0.8174
0.9993 0.8186
0.9993 0.8199
0.9993 0.8212
0.9992 0.8224
0.9992 0.8237
0.9992 0.8249
0.9992 0.8262
0.9991 0.8274
0.9991 0.8287
0.9990 0.8299
0.9989 0.8311
0.9988 0.8323
0.9988 0.8335
0.9987 0.8347
0.9986 0.8360
0.9986 0.8373
0.9986 0.8385
0.9986 0.8398
0.9986 0.8411
0.9985 0.8423
0.9985 0.8436
0.9985 0.8448
0.9984 0.8460
0.9983 0.8472
0.9983 0.8485
0.9982 0.8497
0.9982 0.8510
0.9981 0.8522
0.9981 0.8534
0.9980 0.8546
0.9978 0.8557
0.9977 0.8569
0.9976 0.8581
0.9976 0.8594
0.9976 0.8606
0.9975 0.8619
0.9974 0.8630
0.9973 0.8642
0.9973 0.8655
0.9971 0.8666
0.9970 0.8678
0.9969 0.8690
0.9967 0.8701
0.9966 0.8713
0.9965 0.8724
0.9963 0.8736
0.9962 0.8748
0.9960 0.8758
0.9959 0.8770
0.9956 0.8781
0.9956 0.8793
0.9954 0.8804
0.9951 0.8815
0.9950 0.8826
0.9948 0.8837
0.9945 0.8848
0.9943 0.8858
0.9940 0.8868
0.9937 0.8878
0.9934 0.8888
0.9931 0.8899
0.9929 0.8909
0.9927 0.8920
0.9925 0.8931
0.9921 0.8940
0.9918 0.8951
0.9914 0.8960
0.9912 0.8970
0.9910 0.8981
0.9907 0.8991
0.9904 0.9001
0.9901 0.9011
0.9896 0.9019
0.9892 0.9028
0.9888 0.9037
0.9884 0.9046
0.9879 0.9054
0.9875 0.9063
0.9871 0.9072
0.9868 0.9082
0.9863 0.9090
0.9858 0.9098
0.9854 0.9107
0.9850 0.9115
0.9845 0.9124
0.9840 0.9132
0.9835 0.9140
0.9830 0.9147
0.9824 0.9155
0.9818 0.9162
0.9812 0.9168
0.9808 0.9177
0.9801 0.9183
0.9796 0.9191
0.9789 0.9198
0.9785 0.9206
0.9780 0.9213
0.9773 0.9220
0.9768 0.9227
0.9762 0.9234
0.9756 0.9241
0.9749 0.9247
0.9744 0.9255
0.9738 0.9261
0.9731 0.9267
0.9724 0.9273
0.9718 0.9280
0.9713 0.9287
0.9706 0.9293
0.9700 0.9299
0.9692 0.9305
0.9685 0.9311
0.9677 0.9315
0.9671 0.9321
0.9664 0.9327
0.9656 0.9332
0.9648 0.9337
0.9640 0.9341
0.9634 0.9347
0.9628 0.9354
0.9620 0.9359
0.9614 0.9365
0.9605 0.9368
0.9597 0.9373
0.9591 0.9379
0.9582 0.9383
0.9574 0.9387
0.9566 0.9391
0.9559 0.9397
0.9549 0.9400
0.9542 0.9405
0.9535 0.9410
0.9527 0.9414
0.9518 0.9418
0.9510 0.9422
0.9502 0.9426
0.9493 0.9430
0.9485 0.9433
0.9477 0.9437
0.9468 0.9441
0.9460 0.9445
0.9452 0.9449
0.9444 0.9453
0.9437 0.9458
0.9429 0.9462
0.9421 0.9466
0.9411 0.9469
0.9403 0.9472
0.9394 0.9475
0.9385 0.9478
0.9377 0.9483
0.9369 0.9486
0.9361 0.9490
0.9353 0.9494
0.9344 0.9497
0.9336 0.9500
0.9326 0.9503
0.9317 0.9505
0.9309 0.9509
0.9301 0.9512
0.9293 0.9516
0.9284 0.9519
0.9274 0.9521
0.9266 0.9524
0.9257 0.9526
0.9248 0.9529
0.9241 0.9534
0.9232 0.9536
0.9223 0.9539
0.9214 0.9542
0.9206 0.9545
0.9197 0.9548
0.9189 0.9551
0.9181 0.9554
0.9172 0.9556
0.9164 0.9560
0.9155 0.9563
0.9146 0.9564
0.9137 0.9567
0.9128 0.9569
0.9119 0.9572
0.9110 0.9574
0.9101 0.9576
0.9092 0.9578
0.9083 0.9580
0.9075 0.9583
0.9066 0.9586
0.9057 0.9588
0.9049 0.9591
0.9040 0.9593
0.9031 0.9594
0.9022 0.9597
0.9014 0.9600
0.9005 0.9602
0.8996 0.9604
0.8988 0.9607
0.8980 0.9609
0.8971 0.9612
0.8962 0.9613
0.8953 0.9615
0.8944 0.9617
0.8935 0.9619
0.8927 0.9621
0.8918 0.9623
0.8909 0.9625
0.8900 0.9626
0.8891 0.9628
0.8881 0.9629
0.8872 0.9631
0.8864 0.9633
0.8856 0.9635
0.8848 0.9638
0.8839 0.9639
0.8830 0.9641
0.8821 0.9643
0.8812 0.9644
0.8803 0.9646
0.8797 0.9650
0.8789 0.9652
0.8780 0.9654
0.8771 0.9655
0.8762 0.9656
0.8753 0.9658
0.8745 0.9660
0.8736 0.9661
0.8727 0.9663
0.8719 0.9665
0.8710 0.9666
0.8701 0.9667
0.8693 0.9669
0.8684 0.9671
0.8676 0.9672
0.8667 0.9674
0.8659 0.9676
0.8650 0.9677
0.8641 0.9679
0.8633 0.9681
0.8625 0.9682
0.8616 0.9683
0.8608 0.9685
0.8599 0.9686
0.8590 0.9687
0.8581 0.9688
0.8573 0.9689
0.8565 0.9691
0.8557 0.9693
0.8548 0.9694
0.8540 0.9697
0.8532 0.9698
0.8524 0.9700
0.8516 0.9702
0.8508 0.9703
0.8499 0.9704
0.8490 0.9705
0.8482 0.9706
0.8473 0.9707
0.8464 0.9708
0.8456 0.9709
0.8448 0.9710
0.8439 0.9711
0.8430 0.9712
0.8422 0.9713
0.8413 0.9714
0.8406 0.9716
0.8397 0.9716
0.8389 0.9718
0.8381 0.9720
0.8373 0.9721
0.8366 0.9724
0.8358 0.9725
0.8350 0.9726
0.8341 0.9727
0.8333 0.9728
0.8325 0.9729
0.8317 0.9731
0.8309 0.9732
0.8301 0.9733
0.8293 0.9735
0.8285 0.9735
0.8277 0.9736
0.8268 0.9737
0.8260 0.9738
0.8252 0.9739
0.8244 0.9740
0.8236 0.9741
0.8228 0.9742
0.8220 0.9743
0.8211 0.9744
0.8203 0.9744
0.8196 0.9746
0.8188 0.9747
0.8180 0.9748
0.8172 0.9749
0.8165 0.9751
0.8157 0.9752
0.8149 0.9753
0.8141 0.9754
0.8134 0.9755
0.8126 0.9756
0.8118 0.9758
0.8111 0.9760
0.8103 0.9761
0.8096 0.9761
0.8088 0.9763
0.8080 0.9764
0.8072 0.9764
0.8065 0.9766
0.8057 0.9766
0.8049 0.9767
0.8042 0.9769
0.8035 0.9770
0.8027 0.9771
0.8019 0.9772
0.8012 0.9774
0.8005 0.9775
0.7997 0.9776
0.7989 0.9777
0.7982 0.9777
0.7974 0.9779
0.7967 0.9780
0.7959 0.9780
0.7952 0.9781
0.7944 0.9782
0.7936 0.9783
0.7929 0.9784
0.7922 0.9785
0.7914 0.9785
0.7906 0.9786
0.7899 0.9787
0.7891 0.9788
0.7884 0.9789
0.7877 0.9790
0.7869 0.9791
0.7862 0.9792
0.7855 0.9793
0.7848 0.9794
0.7841 0.9796
0.7834 0.9797
0.7827 0.9798
0.7820 0.9799
0.7812 0.9800
0.7805 0.9800
0.7797 0.9801
0.7790 0.9802
0.7783 0.9803
0.7775 0.9803
0.7768 0.9804
0.7761 0.9805
0.7753 0.9805
0.7746 0.9806
0.7739 0.9807
0.7731 0.9807
0.7724 0.9808
0.7717 0.9809
0.7710 0.9809
0.7703 0.9810
0.7695 0.9810
0.7688 0.9811
0.7681 0.9812
0.7674 0.9813
0.7666 0.9813
0.7659 0.9814
0.7652 0.9815
0.7645 0.9815
0.7637 0.9815
0.7631 0.9817
0.7624 0.9817
0.7616 0.9817
0.7609 0.9818
0.7602 0.9819
0.7595 0.9820
0.7589 0.9820
0.7581 0.9821
0.7575 0.9822
0.7568 0.9823
0.7561 0.9823
0.7554 0.9824
0.7547 0.9825
0.7540 0.9825
0.7533 0.9825
0.7526 0.9826
0.7519 0.9826
0.7512 0.9827
0.7505 0.9827
0.7498 0.9827
0.7491 0.9828
0.7484 0.9829
0.7477 0.9829
0.7471 0.9830
0.7464 0.9831
0.7457 0.9832
0.7450 0.9832
0.7443 0.9833
0.7437 0.9834
0.7430 0.9834
0.7423 0.9835
0.7416 0.9835
0.7410 0.9836
0.7404 0.9837
0.7397 0.9838
0.7390 0.9838
0.7384 0.9839
0.7377 0.9840
0.7371 0.9840
0.7364 0.9841
0.7357 0.9841
0.7351 0.9842
0.7344 0.9842
0.7338 0.9843
0.7331 0.9843
0.7324 0.9844
0.7318 0.9844
0.7311 0.9845
0.7305 0.9846
0.7298 0.9846
0.7292 0.9847
0.7286 0.9849
0.7279 0.9849
0.7272 0.9849
0.7266 0.9849
0.7259 0.9850
0.7253 0.9850
0.7247 0.9851
0.7240 0.9851
0.7234 0.9852
0.7227 0.9852
0.7220 0.9852
0.7214 0.9852
0.7208 0.9853
0.7201 0.9854
0.7195 0.9855
0.7189 0.9856
0.7183 0.9856
0.7177 0.9857
0.7170 0.9857
0.7164 0.9857
0.7157 0.9858
0.7151 0.9858
0.7145 0.9859
0.7139 0.9859
0.7132 0.9860
0.7126 0.9861
0.7120 0.9861
0.7114 0.9862
0.7108 0.9862
0.7101 0.9862
0.7095 0.9863
0.7089 0.9864
0.7083 0.9864
0.7077 0.9865
0.7071 0.9865
0.7065 0.9866
0.7059 0.9867
0.7053 0.9867
0.7047 0.9868
0.7040 0.9868
0.7034 0.9868
0.7028 0.9869
0.7022 0.9869
0.7016 0.9870
0.7010 0.9870
0.7004 0.9871
0.6998 0.9871
0.6992 0.9872
0.6986 0.9872
0.6980 0.9873
0.6974 0.9873
0.6968 0.9874
0.6962 0.9874
0.6956 0.9875
0.6950 0.9875
0.6944 0.9875
0.6938 0.9875
0.6932 0.9876
0.6926 0.9876
0.6920 0.9877
0.6914 0.9877
0.6908 0.9878
0.6902 0.9878
0.6896 0.9878
0.6890 0.9878
0.6884 0.9878
0.6879 0.9879
0.6873 0.9880
0.6867 0.9880
0.6861 0.9881
0.6856 0.9881
0.6850 0.9882
0.6844 0.9882
0.6838 0.9882
0.6833 0.9883
0.6827 0.9883
0.6821 0.9884
0.6815 0.9884
0.6810 0.9885
0.6804 0.9885
0.6798 0.9886
0.6793 0.9886
0.6787 0.9887
0.6782 0.9887
0.6776 0.9887
0.6770 0.9888
0.6764 0.9888
0.6759 0.9889
0.6753 0.9889
0.6748 0.9889
0.6742 0.9890
0.6736 0.9890
0.6731 0.9891
0.6725 0.9891
0.6720 0.9891
0.6714 0.9891
0.6708 0.9892
0.6702 0.9892
0.6697 0.9892
0.6691 0.9893
0.6686 0.9893
0.6681 0.9894
0.6675 0.9894
0.6669 0.9894
0.6664 0.9894
0.6658 0.9895
0.6653 0.9896
0.6648 0.9897
0.6643 0.9897
0.6637 0.9897
0.6632 0.9898
0.6626 0.9898
0.6621 0.9898
0.6616 0.9899
0.6610 0.9900
0.6605 0.9900
0.6599 0.9900
0.6594 0.9901
0.6589 0.9902
0.6584 0.9902
0.6578 0.9903
0.6574 0.9904
0.6568 0.9904
0.6563 0.9904
0.6557 0.9904
0.6552 0.9905
0.6547 0.9905
0.6541 0.9905
0.6536 0.9906
0.6531 0.9906
0.6526 0.9906
0.6520 0.9907
0.6515 0.9907
0.6510 0.9908
0.6505 0.9908
0.6500 0.9909
0.6494 0.9909
0.6489 0.9909
0.6484 0.9910
0.6479 0.9910
0.6474 0.9911
0.6468 0.9911
0.6463 0.9911
0.6458 0.9912
0.6453 0.9912
0.6448 0.9913
0.6443 0.9913
0.6438 0.9913
0.6432 0.9913
0.6427 0.9914
0.6422 0.9914
0.6417 0.9914
0.6412 0.9915
0.6407 0.9915
0.6402 0.9915
0.6397 0.9916
0.6392 0.9916
0.6387 0.9916
0.6382 0.9917
0.6376 0.9917
0.6371 0.9917
0.6366 0.9917
0.6361 0.9918
0.6356 0.9918
0.6351 0.9918
0.6346 0.9918
0.6341 0.9918
0.6336 0.9919
0.6331 0.9920
0.6327 0.9920
0.6322 0.9921
0.6317 0.9921
0.6312 0.9922
0.6307 0.9922
0.6302 0.9922
0.6297 0.9922
0.6292 0.9923
0.6288 0.9923
0.6283 0.9924
0.6278 0.9924
0.6273 0.9924
0.6268 0.9924
0.6263 0.9925
0.6258 0.9925
0.6253 0.9926
0.6249 0.9926
0.6244 0.9926
0.6239 0.9926
0.6234 0.9927
0.6229 0.9927
0.6225 0.9928
0.6220 0.9928
0.6215 0.9928
0.6210 0.9928
0.6205 0.9929
0.6201 0.9929
0.6196 0.9930
0.6191 0.9930
0.6187 0.9930
0.6182 0.9931
0.6177 0.9931
0.6173 0.9932
0.6168 0.9932
0.6163 0.9932
0.6158 0.9932
0.6154 0.9933
0.6150 0.9934
0.6145 0.9934
0.6140 0.9934
0.6135 0.9935
0.6131 0.9935
0.6126 0.9935
0.6122 0.9936
0.6117 0.9936
0.6112 0.9936
0.6108 0.9936
0.6103 0.9936
0.6098 0.9936
0.6094 0.9937
0.6089 0.9937
0.6084 0.9938
0.6080 0.9938
0.6075 0.9938
0.6071 0.9939
0.6066 0.9939
0.6062 0.9939
0.6057 0.9939
0.6052 0.9940
0.6048 0.9940
0.6043 0.9940
0.6039 0.9940
0.6034 0.9941
0.6030 0.9941
0.6025 0.9942
0.6021 0.9942
0.6017 0.9943
0.6012 0.9943
0.6008 0.9943
0.6003 0.9943
0.5998 0.9943
0.5994 0.9943
0.5990 0.9944
0.5985 0.9944
0.5981 0.9945
0.5976 0.9945
0.5972 0.9945
0.5968 0.9946
0.5963 0.9946
0.5959 0.9946
0.5954 0.9946
0.5950 0.9947
0.5946 0.9947
0.5941 0.9948
0.5937 0.9948
0.5933 0.9948
0.5929 0.9949
0.5925 0.9950
0.5920 0.9950
0.5916 0.9950
0.5911 0.9950
0.5907 0.9950
0.5903 0.9951
0.5898 0.9951
0.5894 0.9951
0.5890 0.9951
0.5885 0.9952
0.5881 0.9952
0.5877 0.9952
0.5873 0.9953
0.5868 0.9953
0.5864 0.9953
0.5860 0.9953
0.5855 0.9953
0.5851 0.9953
0.5847 0.9954
0.5843 0.9955
0.5839 0.9955
0.5835 0.9955
0.5830 0.9955
0.5826 0.9956
0.5822 0.9956
0.5818 0.9956
0.5814 0.9957
0.5810 0.9957
0.5805 0.9957
0.5801 0.9957
0.5797 0.9957
0.5792 0.9957
0.5788 0.9958
0.5784 0.9958
0.5780 0.9959
0.5776 0.9959
0.5772 0.9959
0.5768 0.9959
0.5764 0.9960
0.5759 0.9960
0.5755 0.9960
0.5751 0.9960
0.5747 0.9960
0.5743 0.9960
0.5739 0.9961
0.5734 0.9961
0.5730 0.9961
0.5726 0.9961
0.5722 0.9962
0.5718 0.9962
0.5714 0.9962
0.5710 0.9963
0.5706 0.9963
0.5702 0.9963
0.5698 0.9963
0.5694 0.9963
0.5690 0.9963
0.5686 0.9963
0.5682 0.9964
0.5678 0.9964
0.5674 0.9964
0.5670 0.9964
0.5666 0.9964
0.5662 0.9965
0.5658 0.9965
0.5654 0.9966
0.5650 0.9966
0.5646 0.9966
0.5642 0.9966
0.5638 0.9967
0.5634 0.9967
0.5630 0.9967
0.5626 0.9967
0.5623 0.9968
0.5619 0.9969
0.5615 0.9969
0.5611 0.9969
0.5607 0.9969
0.5603 0.9970
0.5599 0.9970
0.5595 0.9970
0.5592 0.9970
0.5588 0.9970
0.5584 0.9971
0.5580 0.9971
0.5576 0.9971
0.5572 0.9971
0.5569 0.9972
0.5565 0.9972
0.5561 0.9972
0.5557 0.9972
0.5553 0.9973
0.5549 0.9973
0.5545 0.9973
0.5541 0.9973
0.5538 0.9973
0.5534 0.9974
0.5530 0.9974
0.5526 0.9974
0.5523 0.9975
0.5519 0.9975
0.5515 0.9975
0.5511 0.9975
0.5507 0.9975
0.5504 0.9975
0.5500 0.9975
0.5496 0.9975
0.5492 0.9976
0.5488 0.9976
0.5485 0.9976
0.5481 0.9976
0.5477 0.9976
0.5473 0.9977
0.5470 0.9977
0.5466 0.9977
0.5462 0.9977
0.5459 0.9978
0.5455 0.9978
0.5451 0.9978
0.5447 0.9978
0.5444 0.9978
0.5440 0.9978
0.5436 0.9978
0.5432 0.9978
0.5429 0.9979
0.5425 0.9979
0.5422 0.9979
0.5418 0.9979
0.5414 0.9979
0.5411 0.9980
0.5407 0.9980
0.5403 0.9980
0.5400 0.9981
0.5396 0.9981
0.5392 0.9981
0.5389 0.9981
0.5385 0.9982
0.5382 0.9982
0.5378 0.9982
0.5374 0.9982
0.5371 0.9982
0.5368 0.9983
0.5364 0.9983
0.5360 0.9983
0.5357 0.9983
0.5353 0.9983
0.5350 0.9984
0.5346 0.9984
0.5343 0.9984
0.5339 0.9984
0.5336 0.9985
0.5332 0.9985
0.5328 0.9985
0.5325 0.9985
0.5321 0.9985
0.5318 0.9986
0.5314 0.9986
0.5311 0.9986
0.5307 0.9986
0.5304 0.9986
0.5300 0.9986
0.5296 0.9986
0.5293 0.9986
0.5290 0.9987
0.5286 0.9987
0.5283 0.9987
0.5279 0.9987
0.5276 0.9987
0.5272 0.9988
0.5269 0.9988
0.5265 0.9988
0.5262 0.9988
0.5258 0.9989
0.5255 0.9989
0.5251 0.9989
0.5248 0.9989
0.5245 0.9989
0.5241 0.9990
0.5238 0.9990
0.5234 0.9990
0.5231 0.9990
0.5227 0.9990
0.5224 0.9990
0.5221 0.9990
0.5217 0.9991
0.5214 0.9991
0.5211 0.9991
0.5207 0.9991
0.5204 0.9992
0.5200 0.9992
0.5197 0.9992
0.5194 0.9992
0.5190 0.9992
0.5187 0.9992
0.5183 0.9992
0.5180 0.9993
0.5177 0.9993
0.5173 0.9993
0.5170 0.9993
0.5167 0.9993
0.5163 0.9993
0.5160 0.9994
0.5157 0.9994
0.5154 0.9994
0.5150 0.9994
0.5147 0.9994
0.5144 0.9994
0.5140 0.9994
0.5137 0.9994
0.5133 0.9994
0.5130 0.9995
0.5127 0.9995
0.5124 0.9995
0.5120 0.9995
0.5117 0.9995
0.5114 0.9996
0.5111 0.9996
0.5107 0.9996
0.5104 0.9996
0.5101 0.9996
0.5098 0.9996
0.5094 0.9996
0.5091 0.9996
0.5088 0.9996
0.5085 0.9997
0.5081 0.9997
0.5078 0.9997
0.5075 0.9997
0.5072 0.9997
0.5068 0.9997
0.5065 0.9997
0.5062 0.9997
0.5059 0.9997
0.5055 0.9998
0.5052 0.9998
0.5049 0.9998
0.5046 0.9998
0.5042 0.9998
0.5039 0.9998
0.5036 0.9998
0.5033 0.9998
0.5030 0.9998
0.5026 0.9998
0.5023 0.9998
0.5020 0.9998
0.5017 0.9999
0.5014 0.9999
0.5011 0.9999
0.5008 0.9999
0.5005 1.0000
0.5001 1.0000


==> figs/response/data/prcurve_yo_60.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
1.0000 0.1562
1.0000 0.1575
1.0000 0.1587
1.0000 0.1600
1.0000 0.1613
1.0000 0.1626
1.0000 0.1639
1.0000 0.1651
1.0000 0.1664
1.0000 0.1677
1.0000 0.1690
1.0000 0.1703
1.0000 0.1715
1.0000 0.1728
1.0000 0.1741
1.0000 0.1754
1.0000 0.1767
1.0000 0.1779
1.0000 0.1792
1.0000 0.1805
1.0000 0.1818
1.0000 0.1831
1.0000 0.1843
1.0000 0.1856
1.0000 0.1869
1.0000 0.1882
1.0000 0.1895
1.0000 0.1907
1.0000 0.1920
1.0000 0.1933
1.0000 0.1946
1.0000 0.1959
1.0000 0.1971
1.0000 0.1984
1.0000 0.1997
1.0000 0.2010
1.0000 0.2023
1.0000 0.2035
1.0000 0.2048
1.0000 0.2061
1.0000 0.2074
1.0000 0.2087
1.0000 0.2099
1.0000 0.2112
1.0000 0.2125
1.0000 0.2138
1.0000 0.2151
1.0000 0.2163
1.0000 0.2176
1.0000 0.2189
1.0000 0.2202
1.0000 0.2215
1.0000 0.2227
1.0000 0.2240
1.0000 0.2253
1.0000 0.2266
1.0000 0.2279
1.0000 0.2291
1.0000 0.2304
1.0000 0.2317
1.0000 0.2330
1.0000 0.2343
1.0000 0.2355
1.0000 0.2368
1.0000 0.2381
1.0000 0.2394
1.0000 0.2407
1.0000 0.2419
1.0000 0.2432
1.0000 0.2445
1.0000 0.2458
1.0000 0.2471
1.0000 0.2483
1.0000 0.2496
1.0000 0.2509
1.0000 0.2522
1.0000 0.2535
1.0000 0.2547
1.0000 0.2560
1.0000 0.2573
1.0000 0.2586
1.0000 0.2599
1.0000 0.2611
1.0000 0.2624
1.0000 0.2637
1.0000 0.2650
1.0000 0.2663
1.0000 0.2675
1.0000 0.2688
1.0000 0.2701
1.0000 0.2714
1.0000 0.2727
1.0000 0.2739
1.0000 0.2752
1.0000 0.2765
1.0000 0.2778
1.0000 0.2791
1.0000 0.2803
1.0000 0.2816
1.0000 0.2829
1.0000 0.2842
1.0000 0.2855
1.0000 0.2867
1.0000 0.2880
1.0000 0.2893
1.0000 0.2906
1.0000 0.2919
1.0000 0.2931
1.0000 0.2944
1.0000 0.2957
1.0000 0.2970
1.0000 0.2983
1.0000 0.2995
1.0000 0.3008
1.0000 0.3021
1.0000 0.3034
1.0000 0.3047
1.0000 0.3059
1.0000 0.3072
1.0000 0.3085
1.0000 0.3098
1.0000 0.3111
1.0000 0.3123
1.0000 0.3136
1.0000 0.3149
1.0000 0.3162
1.0000 0.3175
1.0000 0.3187
1.0000 0.3200
1.0000 0.3213
1.0000 0.3226
1.0000 0.3239
1.0000 0.3251
1.0000 0.3264
1.0000 0.3277
1.0000 0.3290
1.0000 0.3303
1.0000 0.3315
1.0000 0.3328
1.0000 0.3341
1.0000 0.3354
1.0000 0.3367
1.0000 0.3379
1.0000 0.3392
1.0000 0.3405
1.0000 0.3418
1.0000 0.3431
1.0000 0.3443
1.0000 0.3456
1.0000 0.3469
1.0000 0.3482
1.0000 0.3495
1.0000 0.3507
1.0000 0.3520
1.0000 0.3533
1.0000 0.3546
1.0000 0.3559
1.0000 0.3571
1.0000 0.3584
1.0000 0.3597
1.0000 0.3610
1.0000 0.3623
1.0000 0.3635
1.0000 0.3648
1.0000 0.3661
1.0000 0.3674
1.0000 0.3687
1.0000 0.3699
1.0000 0.3712
1.0000 0.3725
1.0000 0.3738
1.0000 0.3751
1.0000 0.3763
1.0000 0.3776
1.0000 0.3789
1.0000 0.3802
1.0000 0.3815
1.0000 0.3827
1.0000 0.3840
1.0000 0.3853
1.0000 0.3866
1.0000 0.3879
1.0000 0.3891
1.0000 0.3904
1.0000 0.3917
1.0000 0.3930
1.0000 0.3943
1.0000 0.3955
1.0000 0.3968
1.0000 0.3981
1.0000 0.3994
1.0000 0.4007
1.0000 0.4019
1.0000 0.4032
1.0000 0.4045
1.0000 0.4058
1.0000 0.4071
1.0000 0.4083
1.0000 0.4096
1.0000 0.4109
1.0000 0.4122
1.0000 0.4135
1.0000 0.4147
1.0000 0.4160
1.0000 0.4173
1.0000 0.4186
1.0000 0.4199
1.0000 0.4211
1.0000 0.4224
1.0000 0.4237
1.0000 0.4250
1.0000 0.4263
1.0000 0.4275
1.0000 0.4288
1.0000 0.4301
1.0000 0.4314
1.0000 0.4327
1.0000 0.4339
1.0000 0.4352
1.0000 0.4365
1.0000 0.4378
1.0000 0.4391
1.0000 0.4403
1.0000 0.4416
1.0000 0.4429
1.0000 0.4442
1.0000 0.4455
1.0000 0.4467
1.0000 0.4480
1.0000 0.4493
1.0000 0.4506
1.0000 0.4518
1.0000 0.4531
1.0000 0.4544
1.0000 0.4557
1.0000 0.4570
1.0000 0.4582
1.0000 0.4595
1.0000 0.4608
1.0000 0.4621
1.0000 0.4634
1.0000 0.4646
1.0000 0.4659
1.0000 0.4672
1.0000 0.4685
0.9999 0.4697
0.9999 0.4710
0.9999 0.4723
0.9999 0.4736
0.9999 0.4749
0.9999 0.4761
0.9999 0.4774
0.9999 0.4787
0.9999 0.4800
0.9999 0.4813
0.9999 0.4825
0.9999 0.4838
0.9999 0.4851
0.9999 0.4864
0.9999 0.4877
0.9999 0.4889
0.9999 0.4902
0.9999 0.4915
0.9999 0.4928
0.9999 0.4941
0.9999 0.4953
0.9999 0.4966
0.9999 0.4979
0.9999 0.4992
0.9999 0.5005
0.9999 0.5017
0.9999 0.5030
0.9999 0.5043
0.9999 0.5056
0.9999 0.5069
0.9999 0.5081
0.9999 0.5094
0.9999 0.5107
0.9999 0.5120
0.9999 0.5133
0.9999 0.5145
0.9999 0.5158
0.9999 0.5171
0.9999 0.5184
0.9999 0.5197
0.9999 0.5209
0.9999 0.5222
0.9999 0.5235
0.9999 0.5248
0.9999 0.5261
0.9999 0.5273
0.9999 0.5286
0.9999 0.5299
0.9999 0.5312
0.9999 0.5325
0.9999 0.5337
0.9999 0.5350
0.9999 0.5363
0.9999 0.5376
0.9999 0.5389
0.9999 0.5401
0.9999 0.5414
0.9999 0.5427
0.9999 0.5440
0.9999 0.5453
0.9999 0.5465
0.9999 0.5478
0.9999 0.5491
0.9999 0.5504
0.9999 0.5516
0.9999 0.5529
0.9999 0.5542
0.9999 0.5555
0.9999 0.5568
0.9999 0.5580
0.9999 0.5593
0.9999 0.5606
0.9999 0.5619
0.9999 0.5632
0.9999 0.5644
0.9999 0.5657
0.9999 0.5670
0.9999 0.5683
0.9999 0.5696
0.9999 0.5708
0.9999 0.5721
0.9999 0.5734
0.9999 0.5747
0.9999 0.5760
0.9999 0.5772
0.9999 0.5785
0.9999 0.5798
0.9999 0.5811
0.9999 0.5824
0.9999 0.5836
0.9999 0.5849
0.9999 0.5862
0.9999 0.5875
0.9999 0.5888
0.9999 0.5900
0.9999 0.5913
0.9999 0.5926
0.9999 0.5939
0.9999 0.5952
0.9999 0.5964
0.9999 0.5977
0.9999 0.5990
0.9999 0.6003
0.9999 0.6016
0.9999 0.6028
0.9999 0.6041
0.9999 0.6054
0.9999 0.6067
0.9999 0.6080
0.9999 0.6092
0.9999 0.6105
0.9999 0.6118
0.9999 0.6131
0.9999 0.6144
0.9999 0.6156
0.9999 0.6169
0.9999 0.6182
0.9999 0.6195
0.9999 0.6208
0.9999 0.6220
0.9999 0.6233
0.9999 0.6246
0.9999 0.6259
0.9999 0.6272
0.9999 0.6284
0.9999 0.6297
0.9999 0.6310
0.9999 0.6323
0.9999 0.6336
0.9999 0.6348
0.9999 0.6361
0.9999 0.6374
0.9999 0.6387
0.9999 0.6400
0.9999 0.6412
0.9999 0.6425
0.9999 0.6438
0.9999 0.6451
0.9999 0.6464
0.9999 0.6476
0.9999 0.6489
0.9999 0.6502
0.9999 0.6515
0.9999 0.6528
0.9999 0.6540
0.9999 0.6553
0.9999 0.6566
0.9999 0.6579
0.9999 0.6592
0.9999 0.6604
0.9999 0.6617
0.9999 0.6630
0.9999 0.6643
0.9999 0.6656
0.9999 0.6668
0.9999 0.6681
0.9999 0.6694
0.9999 0.6707
0.9999 0.6720
0.9999 0.6732
0.9999 0.6745
0.9999 0.6758
0.9999 0.6771
0.9999 0.6784
0.9999 0.6796
0.9999 0.6809
0.9999 0.6822
0.9999 0.6835
0.9999 0.6848
0.9999 0.6860
0.9999 0.6873
0.9999 0.6886
0.9999 0.6899
0.9999 0.6912
0.9999 0.6924
0.9999 0.6937
0.9999 0.6950
0.9999 0.6963
0.9999 0.6976
0.9999 0.6988
0.9999 0.7001
0.9999 0.7014
0.9999 0.7027
0.9999 0.7039
0.9999 0.7052
0.9999 0.7065
0.9999 0.7078
0.9999 0.7091
0.9999 0.7103
0.9999 0.7116
0.9999 0.7129
0.9999 0.7142
0.9999 0.7155
0.9999 0.7167
0.9999 0.7180
0.9999 0.7193
0.9999 0.7206
0.9999 0.7218
0.9999 0.7231
0.9999 0.7244
0.9999 0.7257
0.9999 0.7270
0.9999 0.7282
0.9999 0.7295
0.9999 0.7308
0.9998 0.7320
0.9998 0.7333
0.9998 0.7346
0.9998 0.7359
0.9998 0.7372
0.9998 0.7384
0.9998 0.7397
0.9998 0.7410
0.9998 0.7423
0.9998 0.7436
0.9998 0.7448
0.9998 0.7461
0.9998 0.7474
0.9998 0.7487
0.9998 0.7500
0.9998 0.7512
0.9998 0.7525
0.9998 0.7538
0.9998 0.7551
0.9998 0.7564
0.9998 0.7576
0.9998 0.7589
0.9998 0.7602
0.9998 0.7615
0.9998 0.7628
0.9998 0.7640
0.9998 0.7653
0.9998 0.7666
0.9998 0.7679
0.9998 0.7691
0.9998 0.7704
0.9998 0.7717
0.9998 0.7730
0.9998 0.7742
0.9998 0.7755
0.9997 0.7768
0.9997 0.7781
0.9997 0.7793
0.9997 0.7806
0.9997 0.7819
0.9997 0.7832
0.9997 0.7844
0.9997 0.7857
0.9997 0.7870
0.9997 0.7883
0.9997 0.7896
0.9997 0.7908
0.9997 0.7921
0.9997 0.7934
0.9997 0.7947
0.9997 0.7959
0.9996 0.7972
0.9996 0.7985
0.9997 0.7997
0.9997 0.8010
0.9996 0.8023
0.9996 0.8035
0.9996 0.8048
0.9996 0.8061
0.9996 0.8073
0.9996 0.8086
0.9996 0.8099
0.9995 0.8111
0.9995 0.8124
0.9995 0.8137
0.9995 0.8150
0.9995 0.8162
0.9995 0.8175
0.9994 0.8188
0.9994 0.8200
0.9994 0.8213
0.9994 0.8225
0.9993 0.8238
0.9993 0.8251
0.9993 0.8263
0.9993 0.8276
0.9993 0.8289
0.9993 0.8301
0.9992 0.8313
0.9991 0.8326
0.9990 0.8338
0.9989 0.8349
0.9988 0.8361
0.9988 0.8374
0.9987 0.8386
0.9987 0.8399
0.9987 0.8412
0.9986 0.8424
0.9985 0.8436
0.9985 0.8448
0.9985 0.8461
0.9984 0.8473
0.9983 0.8485
0.9983 0.8498
0.9982 0.8510
0.9981 0.8522
0.9981 0.8534
0.9981 0.8547
0.9980 0.8559
0.9980 0.8572
0.9979 0.8584
0.9977 0.8595
0.9977 0.8608
0.9977 0.8620
0.9976 0.8632
0.9974 0.8644
0.9973 0.8656
0.9973 0.8668
0.9972 0.8679
0.9970 0.8691
0.9969 0.8703
0.9967 0.8713
0.9965 0.8724
0.9964 0.8737
0.9963 0.8748
0.9961 0.8760
0.9960 0.8771
0.9959 0.8783
0.9957 0.8794
0.9955 0.8805
0.9955 0.8818
0.9952 0.8828
0.9951 0.8840
0.9949 0.8851
0.9947 0.8862
0.9945 0.8873
0.9943 0.8884
0.9939 0.8893
0.9935 0.8902
0.9934 0.8913
0.9931 0.8923
0.9927 0.8933
0.9924 0.8943
0.9920 0.8952
0.9916 0.8961
0.9913 0.8971
0.9911 0.8982
0.9905 0.8990
0.9903 0.9000
0.9900 0.9010
0.9896 0.9019
0.9893 0.9029
0.9889 0.9038
0.9885 0.9047
0.9880 0.9055
0.9876 0.9064
0.9872 0.9073
0.9867 0.9081
0.9864 0.9091
0.9858 0.9098
0.9853 0.9106
0.9848 0.9114
0.9844 0.9123
0.9838 0.9130
0.9833 0.9137
0.9828 0.9146
0.9823 0.9154
0.9818 0.9161
0.9812 0.9169
0.9807 0.9176
0.9802 0.9185
0.9798 0.9193
0.9791 0.9199
0.9785 0.9206
0.9780 0.9214
0.9775 0.9221
0.9768 0.9227
0.9762 0.9234
0.9755 0.9240
0.9749 0.9247
0.9742 0.9253
0.9735 0.9259
0.9729 0.9265
0.9721 0.9270
0.9716 0.9278
0.9711 0.9285
0.9703 0.9290
0.9696 0.9296
0.9689 0.9302
0.9682 0.9307
0.9676 0.9314
0.9669 0.9319
0.9661 0.9324
0.9654 0.9330
0.9646 0.9334
0.9637 0.9338
0.9629 0.9343
0.9623 0.9349
0.9616 0.9355
0.9609 0.9360
0.9601 0.9365
0.9595 0.9371
0.9587 0.9376
0.9578 0.9379
0.9570 0.9383
0.9563 0.9388
0.9556 0.9394
0.9546 0.9397
0.9538 0.9401
0.9529 0.9404
0.9521 0.9408
0.9513 0.9413
0.9505 0.9417
0.9497 0.9421
0.9487 0.9423
0.9479 0.9428
0.9472 0.9433
0.9463 0.9436
0.9455 0.9440
0.9445 0.9443
0.9436 0.9445
0.9428 0.9449
0.9419 0.9452
0.9410 0.9455
0.9401 0.9458
0.9393 0.9462
0.9384 0.9465
0.9376 0.9469
0.9367 0.9472
0.9359 0.9476
0.9351 0.9480
0.9343 0.9484
0.9334 0.9486
0.9327 0.9491
0.9319 0.9495
0.9309 0.9497
0.9300 0.9500
0.9291 0.9502
0.9282 0.9505
0.9274 0.9508
0.9265 0.9511
0.9255 0.9513
0.9247 0.9516
0.9238 0.9519
0.9231 0.9524
0.9222 0.9527
0.9214 0.9529
0.9204 0.9532
0.9196 0.9534
0.9188 0.9538
0.9179 0.9540
0.9171 0.9543
0.9162 0.9546
0.9153 0.9549
0.9144 0.9551
0.9135 0.9553
0.9127 0.9557
0.9118 0.9559
0.9110 0.9562
0.9102 0.9565
0.9093 0.9568
0.9085 0.9570
0.9075 0.9572
0.9065 0.9573
0.9055 0.9574
0.9047 0.9577
0.9039 0.9580
0.9030 0.9582
0.9022 0.9585
0.9013 0.9587
0.9004 0.9590
0.8995 0.9591
0.8987 0.9594
0.8979 0.9597
0.8971 0.9600
0.8962 0.9602
0.8953 0.9603
0.8944 0.9606
0.8936 0.9608
0.8928 0.9611
0.8919 0.9613
0.8911 0.9615
0.8901 0.9616
0.8892 0.9618
0.8884 0.9620
0.8876 0.9623
0.8868 0.9626
0.8859 0.9627
0.8850 0.9629
0.8841 0.9631
0.8834 0.9634
0.8825 0.9636
0.8817 0.9638
0.8807 0.9639
0.8798 0.9640
0.8790 0.9642
0.8782 0.9645
0.8773 0.9647
0.8764 0.9648
0.8755 0.9649
0.8746 0.9650
0.8738 0.9652
0.8729 0.9654
0.8721 0.9657
0.8713 0.9658
0.8704 0.9659
0.8695 0.9661
0.8687 0.9663
0.8678 0.9664
0.8670 0.9666
0.8661 0.9667
0.8652 0.9668
0.8643 0.9670
0.8634 0.9671
0.8627 0.9673
0.8619 0.9675
0.8610 0.9676
0.8601 0.9678
0.8593 0.9679
0.8584 0.9680
0.8575 0.9681
0.8566 0.9682
0.8559 0.9684
0.8550 0.9685
0.8541 0.9686
0.8532 0.9687
0.8523 0.9688
0.8514 0.9689
0.8506 0.9690
0.8497 0.9691
0.8488 0.9691
0.8479 0.9692
0.8471 0.9694
0.8462 0.9694
0.8454 0.9696
0.8446 0.9698
0.8438 0.9699
0.8430 0.9700
0.8422 0.9702
0.8414 0.9703
0.8405 0.9705
0.8397 0.9706
0.8389 0.9707
0.8381 0.9708
0.8373 0.9710
0.8364 0.9711
0.8356 0.9711
0.8347 0.9713
0.8340 0.9714
0.8332 0.9715
0.8324 0.9717
0.8316 0.9718
0.8308 0.9720
0.8300 0.9721
0.8292 0.9722
0.8283 0.9723
0.8275 0.9724
0.8267 0.9725
0.8259 0.9725
0.8250 0.9726
0.8242 0.9728
0.8236 0.9730
0.8228 0.9732
0.8220 0.9733
0.8213 0.9735
0.8205 0.9736
0.8198 0.9738
0.8190 0.9739
0.8182 0.9740
0.8174 0.9741
0.8166 0.9742
0.8158 0.9743
0.8150 0.9744
0.8142 0.9744
0.8135 0.9746
0.8128 0.9748
0.8120 0.9749
0.8112 0.9750
0.8104 0.9751
0.8096 0.9752
0.8088 0.9753
0.8080 0.9754
0.8072 0.9754
0.8065 0.9756
0.8058 0.9757
0.8050 0.9758
0.8042 0.9759
0.8035 0.9760
0.8027 0.9762
0.8020 0.9763
0.8013 0.9765
0.8006 0.9766
0.7999 0.9767
0.7991 0.9768
0.7983 0.9769
0.7975 0.9770
0.7968 0.9771
0.7960 0.9772
0.7953 0.9773
0.7945 0.9773
0.7937 0.9774
0.7930 0.9775
0.7923 0.9776
0.7915 0.9777
0.7908 0.9778
0.7900 0.9778
0.7893 0.9779
0.7885 0.9780
0.7878 0.9781
0.7871 0.9782
0.7863 0.9783
0.7855 0.9783
0.7848 0.9785
0.7841 0.9786
0.7834 0.9786
0.7826 0.9787
0.7819 0.9788
0.7812 0.9789
0.7804 0.9790
0.7798 0.9791
0.7791 0.9793
0.7783 0.9794
0.7776 0.9795
0.7769 0.9796
0.7762 0.9797
0.7755 0.9798
0.7748 0.9798
0.7741 0.9799
0.7733 0.9800
0.7726 0.9800
0.7718 0.9801
0.7711 0.9801
0.7703 0.9801
0.7696 0.9802
0.7689 0.9803
0.7681 0.9803
0.7674 0.9804
0.7667 0.9804
0.7660 0.9805
0.7653 0.9806
0.7646 0.9807
0.7639 0.9807
0.7632 0.9808
0.7625 0.9809
0.7618 0.9809
0.7610 0.9810
0.7604 0.9811
0.7597 0.9811
0.7590 0.9812
0.7583 0.9814
0.7576 0.9814
0.7569 0.9815
0.7562 0.9816
0.7555 0.9816
0.7548 0.9816
0.7542 0.9818
0.7535 0.9819
0.7528 0.9819
0.7521 0.9819
0.7514 0.9820
0.7507 0.9821
0.7500 0.9821
0.7493 0.9821
0.7486 0.9822
0.7479 0.9822
0.7473 0.9823
0.7466 0.9824
0.7460 0.9826
0.7453 0.9826
0.7446 0.9827
0.7440 0.9828
0.7433 0.9829
0.7427 0.9830
0.7420 0.9830
0.7414 0.9832
0.7408 0.9833
0.7401 0.9833
0.7394 0.9834
0.7388 0.9834
0.7381 0.9835
0.7374 0.9835
0.7367 0.9836
0.7361 0.9837
0.7354 0.9837
0.7348 0.9838
0.7341 0.9839
0.7335 0.9839
0.7329 0.9841
0.7322 0.9841
0.7315 0.9841
0.7308 0.9841
0.7302 0.9842
0.7296 0.9843
0.7289 0.9843
0.7283 0.9845
0.7277 0.9845
0.7270 0.9845
0.7263 0.9845
0.7257 0.9846
0.7251 0.9848
0.7244 0.9848
0.7238 0.9848
0.7232 0.9849
0.7226 0.9850
0.7219 0.9850
0.7212 0.9851
0.7206 0.9851
0.7200 0.9852
0.7194 0.9852
0.7187 0.9853
0.7181 0.9853
0.7174 0.9854
0.7168 0.9854
0.7162 0.9855
0.7155 0.9855
0.7149 0.9856
0.7143 0.9856
0.7136 0.9856
0.7131 0.9857
0.7124 0.9858
0.7118 0.9859
0.7112 0.9859
0.7106 0.9860
0.7100 0.9860
0.7094 0.9861
0.7088 0.9862
0.7082 0.9863
0.7076 0.9863
0.7070 0.9864
0.7064 0.9864
0.7057 0.9865
0.7051 0.9865
0.7045 0.9865
0.7039 0.9866
0.7033 0.9866
0.7027 0.9867
0.7020 0.9867
0.7015 0.9868
0.7008 0.9868
0.7002 0.9869
0.6996 0.9869
0.6990 0.9870
0.6984 0.9870
0.6978 0.9870
0.6972 0.9870
0.6966 0.9871
0.6960 0.9871
0.6954 0.9871
0.6948 0.9872
0.6942 0.9872
0.6936 0.9873
0.6930 0.9873
0.6925 0.9874
0.6919 0.9875
0.6913 0.9875
0.6907 0.9875
0.6901 0.9876
0.6895 0.9876
0.6889 0.9876
0.6883 0.9876
0.6877 0.9876
0.6871 0.9876
0.6865 0.9877
0.6859 0.9878
0.6853 0.9878
0.6848 0.9878
0.6842 0.9878
0.6836 0.9879
0.6830 0.9879
0.6824 0.9880
0.6819 0.9880
0.6813 0.9880
0.6807 0.9880
0.6801 0.9880
0.6795 0.9881
0.6789 0.9881
0.6784 0.9882
0.6778 0.9882
0.6772 0.9882
0.6767 0.9883
0.6761 0.9883
0.6756 0.9884
0.6750 0.9884
0.6745 0.9885
0.6739 0.9885
0.6733 0.9886
0.6728 0.9886
0.6722 0.9887
0.6717 0.9887
0.6711 0.9888
0.6706 0.9889
0.6701 0.9889
0.6695 0.9890
0.6690 0.9890
0.6685 0.9891
0.6679 0.9892
0.6674 0.9892
0.6668 0.9892
0.6662 0.9893
0.6657 0.9893
0.6651 0.9893
0.6646 0.9894
0.6641 0.9894
0.6635 0.9895
0.6630 0.9896
0.6625 0.9896
0.6620 0.9897
0.6614 0.9897
0.6609 0.9898
0.6603 0.9898
0.6598 0.9899
0.6593 0.9899
0.6588 0.9900
0.6583 0.9900
0.6577 0.9901
0.6572 0.9901
0.6566 0.9901
0.6561 0.9901
0.6556 0.9902
0.6550 0.9902
0.6545 0.9902
0.6540 0.9903
0.6534 0.9903
0.6529 0.9904
0.6524 0.9904
0.6519 0.9905
0.6514 0.9906
0.6509 0.9907
0.6504 0.9907
0.6499 0.9907
0.6493 0.9907
0.6488 0.9908
0.6483 0.9908
0.6478 0.9908
0.6472 0.9908
0.6467 0.9909
0.6462 0.9909
0.6456 0.9909
0.6451 0.9909
0.6446 0.9909
0.6441 0.9910
0.6436 0.9910
0.6430 0.9910
0.6425 0.9911
0.6420 0.9911
0.6415 0.9911
0.6410 0.9912
0.6405 0.9912
0.6400 0.9912
0.6395 0.9913
0.6390 0.9913
0.6385 0.9913
0.6380 0.9914
0.6375 0.9914
0.6370 0.9914
0.6364 0.9914
0.6359 0.9914
0.6354 0.9915
0.6349 0.9915
0.6344 0.9915
0.6339 0.9916
0.6334 0.9916
0.6329 0.9916
0.6324 0.9917
0.6319 0.9917
0.6314 0.9917
0.6309 0.9917
0.6304 0.9917
0.6299 0.9918
0.6294 0.9918
0.6290 0.9919
0.6285 0.9919
0.6280 0.9919
0.6275 0.9919
0.6270 0.9920
0.6265 0.9920
0.6260 0.9920
0.6255 0.9920
0.6250 0.9921
0.6246 0.9921
0.6241 0.9921
0.6236 0.9922
0.6231 0.9922
0.6226 0.9922
0.6221 0.9923
0.6217 0.9923
0.6212 0.9923
0.6207 0.9923
0.6202 0.9924
0.6197 0.9924
0.6193 0.9924
0.6188 0.9925
0.6184 0.9925
0.6179 0.9926
0.6174 0.9926
0.6169 0.9926
0.6165 0.9927
0.6160 0.9927
0.6156 0.9928
0.6151 0.9928
0.6146 0.9929
0.6142 0.9929
0.6137 0.9930
0.6133 0.9930
0.6128 0.9930
0.6123 0.9931
0.6119 0.9931
0.6114 0.9931
0.6109 0.9931
0.6105 0.9932
0.6100 0.9932
0.6095 0.9932
0.6091 0.9932
0.6086 0.9933
0.6081 0.9933
0.6077 0.9933
0.6072 0.9933
0.6068 0.9934
0.6063 0.9934
0.6059 0.9935
0.6054 0.9935
0.6050 0.9935
0.6045 0.9936
0.6041 0.9936
0.6036 0.9936
0.6032 0.9937
0.6027 0.9937
0.6023 0.9938
0.6018 0.9938
0.6014 0.9938
0.6009 0.9938
0.6005 0.9938
0.6000 0.9939
0.5996 0.9939
0.5991 0.9939
0.5987 0.9939
0.5982 0.9940
0.5978 0.9940
0.5974 0.9941
0.5969 0.9941
0.5965 0.9942
0.5961 0.9942
0.5957 0.9943
0.5952 0.9943
0.5948 0.9943
0.5944 0.9944
0.5940 0.9944
0.5935 0.9945
0.5931 0.9945
0.5926 0.9945
0.5922 0.9945
0.5918 0.9945
0.5913 0.9945
0.5909 0.9945
0.5904 0.9946
0.5900 0.9946
0.5896 0.9946
0.5891 0.9947
0.5887 0.9947
0.5883 0.9947
0.5878 0.9947
0.5874 0.9948
0.5870 0.9948
0.5866 0.9948
0.5862 0.9949
0.5857 0.9949
0.5853 0.9950
0.5849 0.9950
0.5845 0.9950
0.5840 0.9950
0.5836 0.9951
0.5832 0.9951
0.5828 0.9951
0.5824 0.9952
0.5820 0.9952
0.5815 0.9952
0.5811 0.9952
0.5807 0.9953
0.5803 0.9953
0.5799 0.9953
0.5794 0.9954
0.5790 0.9954
0.5786 0.9954
0.5782 0.9955
0.5778 0.9955
0.5774 0.9956
0.5770 0.9956
0.5766 0.9956
0.5762 0.9956
0.5758 0.9957
0.5754 0.9958
0.5750 0.9958
0.5746 0.9958
0.5742 0.9958
0.5738 0.9959
0.5734 0.9959
0.5730 0.9960
0.5726 0.9960
0.5722 0.9960
0.5718 0.9961
0.5714 0.9961
0.5710 0.9961
0.5705 0.9961
0.5702 0.9962
0.5698 0.9962
0.5694 0.9963
0.5690 0.9963
0.5686 0.9963
0.5682 0.9963
0.5678 0.9964
0.5674 0.9964
0.5670 0.9965
0.5666 0.9965
0.5662 0.9965
0.5658 0.9965
0.5654 0.9965
0.5650 0.9966
0.5646 0.9966
0.5642 0.9966
0.5638 0.9966
0.5634 0.9967
0.5630 0.9967
0.5626 0.9967
0.5622 0.9967
0.5618 0.9968
0.5615 0.9968
0.5611 0.9968
0.5607 0.9968
0.5603 0.9968
0.5599 0.9969
0.5595 0.9969
0.5591 0.9969
0.5587 0.9969
0.5583 0.9970
0.5579 0.9970
0.5576 0.9970
0.5572 0.9970
0.5568 0.9971
0.5564 0.9971
0.5560 0.9971
0.5557 0.9972
0.5553 0.9972
0.5549 0.9972
0.5545 0.9972
0.5541 0.9972
0.5537 0.9972
0.5533 0.9972
0.5529 0.9972
0.5525 0.9972
0.5522 0.9972
0.5518 0.9973
0.5514 0.9973
0.5510 0.9973
0.5506 0.9973
0.5502 0.9973
0.5499 0.9973
0.5495 0.9973
0.5491 0.9973
0.5487 0.9973
0.5483 0.9974
0.5480 0.9974
0.5476 0.9974
0.5472 0.9974
0.5468 0.9974
0.5465 0.9975
0.5461 0.9975
0.5457 0.9975
0.5453 0.9975
0.5450 0.9975
0.5446 0.9975
0.5442 0.9976
0.5439 0.9976
0.5435 0.9976
0.5431 0.9976
0.5428 0.9977
0.5424 0.9977
0.5420 0.9977
0.5417 0.9977
0.5413 0.9978
0.5409 0.9978
0.5406 0.9978
0.5402 0.9978
0.5399 0.9979
0.5395 0.9979
0.5392 0.9979
0.5388 0.9980
0.5384 0.9980
0.5381 0.9980
0.5377 0.9980
0.5374 0.9981
0.5370 0.9981
0.5367 0.9981
0.5363 0.9982
0.5360 0.9982
0.5356 0.9982
0.5352 0.9982
0.5349 0.9982
0.5345 0.9983
0.5342 0.9983
0.5338 0.9983
0.5334 0.9983
0.5331 0.9983
0.5327 0.9983
0.5324 0.9984
0.5321 0.9984
0.5317 0.9984
0.5314 0.9985
0.5310 0.9985
0.5307 0.9985
0.5303 0.9986
0.5300 0.9986
0.5296 0.9986
0.5293 0.9986
0.5289 0.9986
0.5286 0.9986
0.5282 0.9986
0.5279 0.9987
0.5275 0.9987
0.5272 0.9987
0.5268 0.9987
0.5265 0.9987
0.5261 0.9987
0.5258 0.9987
0.5254 0.9987
0.5251 0.9987
0.5247 0.9987
0.5244 0.9987
0.5240 0.9988
0.5237 0.9988
0.5233 0.9988
0.5230 0.9988
0.5226 0.9988
0.5223 0.9988
0.5220 0.9988
0.5216 0.9988
0.5213 0.9989
0.5209 0.9989
0.5206 0.9989
0.5203 0.9990
0.5200 0.9990
0.5196 0.9990
0.5193 0.9991
0.5190 0.9991
0.5186 0.9991
0.5183 0.9991
0.5180 0.9991
0.5176 0.9991
0.5173 0.9991
0.5169 0.9992
0.5166 0.9992
0.5163 0.9992
0.5159 0.9992
0.5156 0.9992
0.5152 0.9992
0.5149 0.9992
0.5146 0.9992
0.5142 0.9992
0.5139 0.9992
0.5136 0.9992
0.5132 0.9992
0.5129 0.9993
0.5126 0.9993
0.5123 0.9993
0.5120 0.9993
0.5116 0.9994
0.5113 0.9994
0.5110 0.9994
0.5107 0.9995
0.5104 0.9995
0.5100 0.9995
0.5097 0.9995
0.5094 0.9995
0.5090 0.9995
0.5087 0.9996
0.5084 0.9996
0.5081 0.9996
0.5078 0.9996
0.5075 0.9997
0.5071 0.9997
0.5068 0.9997
0.5065 0.9997
0.5062 0.9997
0.5058 0.9997
0.5055 0.9997
0.5052 0.9997
0.5049 0.9997
0.5045 0.9997
0.5042 0.9997
0.5039 0.9997
0.5036 0.9998
0.5033 0.9998
0.5029 0.9998
0.5026 0.9998
0.5023 0.9999
0.5020 0.9999
0.5017 0.9999
0.5014 0.9999
0.5011 0.9999
0.5008 0.9999
0.5005 1.0000
0.5001 1.0000


==> figs/response/data/prcurve_yo_80.txt <==
1.0000 0.0000
1.0000 0.0013
1.0000 0.0026
1.0000 0.0039
1.0000 0.0051
1.0000 0.0064
1.0000 0.0077
1.0000 0.0090
1.0000 0.0103
1.0000 0.0115
1.0000 0.0128
1.0000 0.0141
1.0000 0.0154
1.0000 0.0167
1.0000 0.0179
1.0000 0.0192
1.0000 0.0205
1.0000 0.0218
1.0000 0.0231
1.0000 0.0243
1.0000 0.0256
1.0000 0.0269
1.0000 0.0282
1.0000 0.0295
1.0000 0.0307
1.0000 0.0320
1.0000 0.0333
1.0000 0.0346
1.0000 0.0359
1.0000 0.0371
1.0000 0.0384
1.0000 0.0397
1.0000 0.0410
1.0000 0.0423
1.0000 0.0435
1.0000 0.0448
1.0000 0.0461
1.0000 0.0474
1.0000 0.0487
1.0000 0.0499
1.0000 0.0512
1.0000 0.0525
1.0000 0.0538
1.0000 0.0551
1.0000 0.0563
1.0000 0.0576
1.0000 0.0589
1.0000 0.0602
1.0000 0.0615
1.0000 0.0627
1.0000 0.0640
1.0000 0.0653
1.0000 0.0666
1.0000 0.0679
1.0000 0.0691
1.0000 0.0704
1.0000 0.0717
1.0000 0.0730
1.0000 0.0743
1.0000 0.0755
1.0000 0.0768
1.0000 0.0781
1.0000 0.0794
1.0000 0.0807
1.0000 0.0819
1.0000 0.0832
1.0000 0.0845
1.0000 0.0858
1.0000 0.0871
1.0000 0.0883
1.0000 0.0896
1.0000 0.0909
1.0000 0.0922
1.0000 0.0935
1.0000 0.0947
1.0000 0.0960
1.0000 0.0973
1.0000 0.0986
1.0000 0.0999
1.0000 0.1011
1.0000 0.1024
1.0000 0.1037
1.0000 0.1050
1.0000 0.1063
1.0000 0.1075
1.0000 0.1088
1.0000 0.1101
1.0000 0.1114
1.0000 0.1127
1.0000 0.1139
1.0000 0.1152
1.0000 0.1165
1.0000 0.1178
1.0000 0.1191
1.0000 0.1203
1.0000 0.1216
1.0000 0.1229
1.0000 0.1242
1.0000 0.1255
1.0000 0.1267
1.0000 0.1280
1.0000 0.1293
1.0000 0.1306
1.0000 0.1319
1.0000 0.1331
1.0000 0.1344
1.0000 0.1357
1.0000 0.1370
1.0000 0.1383
1.0000 0.1395
1.0000 0.1408
1.0000 0.1421
1.0000 0.1434
1.0000 0.1447
1.0000 0.1459
1.0000 0.1472
1.0000 0.1485
1.0000 0.1498
1.0000 0.1511
1.0000 0.1523
1.0000 0.1536
1.0000 0.1549
1.0000 0.1562
1.0000 0.1575
1.0000 0.1587
1.0000 0.1600
1.0000 0.1613
1.0000 0.1626
1.0000 0.1639
1.0000 0.1651
1.0000 0.1664
1.0000 0.1677
1.0000 0.1690
1.0000 0.1703
1.0000 0.1715
1.0000 0.1728
1.0000 0.1741
1.0000 0.1754
1.0000 0.1767
1.0000 0.1779
1.0000 0.1792
1.0000 0.1805
1.0000 0.1818
1.0000 0.1831
1.0000 0.1843
1.0000 0.1856
1.0000 0.1869
1.0000 0.1882
1.0000 0.1895
1.0000 0.1907
1.0000 0.1920
1.0000 0.1933
1.0000 0.1946
1.0000 0.1959
1.0000 0.1971
1.0000 0.1984
1.0000 0.1997
1.0000 0.2010
1.0000 0.2023
1.0000 0.2035
1.0000 0.2048
1.0000 0.2061
1.0000 0.2074
1.0000 0.2087
1.0000 0.2099
1.0000 0.2112
1.0000 0.2125
1.0000 0.2138
1.0000 0.2151
1.0000 0.2163
1.0000 0.2176
1.0000 0.2189
1.0000 0.2202
1.0000 0.2215
1.0000 0.2227
1.0000 0.2240
1.0000 0.2253
1.0000 0.2266
1.0000 0.2279
1.0000 0.2291
1.0000 0.2304
1.0000 0.2317
1.0000 0.2330
1.0000 0.2343
1.0000 0.2355
1.0000 0.2368
1.0000 0.2381
1.0000 0.2394
1.0000 0.2407
1.0000 0.2419
1.0000 0.2432
1.0000 0.2445
1.0000 0.2458
1.0000 0.2471
1.0000 0.2483
1.0000 0.2496
1.0000 0.2509
1.0000 0.2522
1.0000 0.2535
1.0000 0.2547
1.0000 0.2560
1.0000 0.2573
1.0000 0.2586
1.0000 0.2599
1.0000 0.2611
1.0000 0.2624
1.0000 0.2637
1.0000 0.2650
1.0000 0.2663
1.0000 0.2675
1.0000 0.2688
1.0000 0.2701
1.0000 0.2714
1.0000 0.2727
1.0000 0.2739
1.0000 0.2752
1.0000 0.2765
1.0000 0.2778
1.0000 0.2791
1.0000 0.2803
1.0000 0.2816
1.0000 0.2829
1.0000 0.2842
1.0000 0.2855
1.0000 0.2867
1.0000 0.2880
1.0000 0.2893
1.0000 0.2906
1.0000 0.2919
1.0000 0.2931
1.0000 0.2944
1.0000 0.2957
1.0000 0.2970
1.0000 0.2983
1.0000 0.2995
1.0000 0.3008
1.0000 0.3021
1.0000 0.3034
1.0000 0.3047
1.0000 0.3059
1.0000 0.3072
1.0000 0.3085
1.0000 0.3098
1.0000 0.3111
1.0000 0.3123
1.0000 0.3136
1.0000 0.3149
1.0000 0.3162
1.0000 0.3175
1.0000 0.3187
1.0000 0.3200
1.0000 0.3213
1.0000 0.3226
1.0000 0.3239
1.0000 0.3251
1.0000 0.3264
1.0000 0.3277
1.0000 0.3290
1.0000 0.3303
1.0000 0.3315
1.0000 0.3328
1.0000 0.3341
1.0000 0.3354
1.0000 0.3367
1.0000 0.3379
1.0000 0.3392
1.0000 0.3405
1.0000 0.3418
1.0000 0.3431
1.0000 0.3443
1.0000 0.3456
1.0000 0.3469
1.0000 0.3482
1.0000 0.3495
1.0000 0.3507
1.0000 0.3520
1.0000 0.3533
1.0000 0.3546
1.0000 0.3559
1.0000 0.3571
1.0000 0.3584
1.0000 0.3597
1.0000 0.3610
1.0000 0.3623
1.0000 0.3635
1.0000 0.3648
1.0000 0.3661
1.0000 0.3674
1.0000 0.3687
1.0000 0.3699
1.0000 0.3712
1.0000 0.3725
1.0000 0.3738
1.0000 0.3751
1.0000 0.3763
1.0000 0.3776
1.0000 0.3789
1.0000 0.3802
1.0000 0.3815
1.0000 0.3827
1.0000 0.3840
1.0000 0.3853
1.0000 0.3866
1.0000 0.3879
1.0000 0.3891
1.0000 0.3904
1.0000 0.3917
1.0000 0.3930
1.0000 0.3943
1.0000 0.3955
1.0000 0.3968
1.0000 0.3981
1.0000 0.3994
1.0000 0.4007
1.0000 0.4019
1.0000 0.4032
1.0000 0.4045
1.0000 0.4058
1.0000 0.4071
1.0000 0.4083
1.0000 0.4096
1.0000 0.4109
1.0000 0.4122
1.0000 0.4135
1.0000 0.4147
1.0000 0.4160
1.0000 0.4173
1.0000 0.4186
1.0000 0.4199
1.0000 0.4211
1.0000 0.4224
1.0000 0.4237
1.0000 0.4250
1.0000 0.4263
1.0000 0.4275
1.0000 0.4288
1.0000 0.4301
1.0000 0.4314
1.0000 0.4327
1.0000 0.4339
1.0000 0.4352
1.0000 0.4365
1.0000 0.4378
1.0000 0.4390
1.0000 0.4403
1.0000 0.4416
1.0000 0.4429
1.0000 0.4442
1.0000 0.4454
1.0000 0.4467
1.0000 0.4480
1.0000 0.4493
1.0000 0.4506
1.0000 0.4518
1.0000 0.4531
1.0000 0.4544
1.0000 0.4557
1.0000 0.4570
1.0000 0.4582
1.0000 0.4595
1.0000 0.4608
1.0000 0.4621
1.0000 0.4634
1.0000 0.4646
1.0000 0.4659
1.0000 0.4672
1.0000 0.4685
1.0000 0.4698
1.0000 0.4710
1.0000 0.4723
1.0000 0.4736
1.0000 0.4749
1.0000 0.4762
1.0000 0.4774
1.0000 0.4787
1.0000 0.4800
1.0000 0.4813
1.0000 0.4826
1.0000 0.4838
1.0000 0.4851
1.0000 0.4864
1.0000 0.4877
1.0000 0.4890
1.0000 0.4902
1.0000 0.4915
1.0000 0.4928
1.0000 0.4941
1.0000 0.4954
1.0000 0.4966
0.9999 0.4979
0.9999 0.4992
0.9999 0.5005
0.9999 0.5017
0.9999 0.5030
0.9999 0.5043
0.9999 0.5056
0.9999 0.5069
0.9999 0.5081
0.9999 0.5094
0.9999 0.5107
0.9999 0.5120
0.9999 0.5133
0.9999 0.5145
0.9999 0.5158
0.9999 0.5171
0.9999 0.5184
0.9999 0.5197
0.9999 0.5209
0.9999 0.5222
0.9999 0.5235
0.9999 0.5248
0.9999 0.5260
0.9999 0.5273
0.9999 0.5286
0.9999 0.5299
0.9999 0.5312
0.9999 0.5324
0.9999 0.5337
0.9999 0.5350
0.9999 0.5363
0.9999 0.5376
0.9999 0.5388
0.9999 0.5401
0.9999 0.5414
0.9999 0.5427
0.9999 0.5440
0.9999 0.5452
0.9999 0.5465
0.9999 0.5478
0.9999 0.5491
0.9999 0.5504
0.9999 0.5516
0.9999 0.5529
0.9999 0.5542
0.9999 0.5555
0.9999 0.5568
0.9999 0.5580
0.9999 0.5593
0.9999 0.5606
0.9999 0.5619
0.9999 0.5632
0.9999 0.5644
0.9999 0.5657
0.9999 0.5670
0.9999 0.5683
0.9999 0.5696
0.9999 0.5708
0.9999 0.5721
0.9999 0.5734
0.9999 0.5747
0.9999 0.5760
0.9999 0.5772
0.9999 0.5785
0.9999 0.5798
0.9999 0.5811
0.9999 0.5824
0.9999 0.5836
0.9999 0.5849
0.9999 0.5862
0.9999 0.5875
0.9999 0.5888
0.9999 0.5900
0.9999 0.5913
0.9999 0.5926
0.9999 0.5939
0.9999 0.5952
0.9999 0.5964
0.9999 0.5977
0.9999 0.5990
0.9999 0.6003
0.9999 0.6016
0.9999 0.6028
0.9999 0.6041
0.9999 0.6054
0.9999 0.6067
0.9999 0.6080
0.9999 0.6092
0.9999 0.6105
0.9999 0.6118
0.9999 0.6131
0.9999 0.6144
0.9999 0.6156
0.9999 0.6169
0.9999 0.6182
0.9999 0.6195
0.9999 0.6208
0.9999 0.6220
0.9999 0.6233
0.9999 0.6246
0.9999 0.6259
0.9999 0.6272
0.9999 0.6284
0.9999 0.6297
0.9999 0.6310
0.9999 0.6323
0.9999 0.6336
0.9999 0.6348
0.9999 0.6361
0.9999 0.6374
0.9999 0.6387
0.9999 0.6400
0.9999 0.6412
0.9999 0.6425
0.9999 0.6438
0.9999 0.6451
0.9999 0.6464
0.9999 0.6476
0.9999 0.6489
0.9999 0.6502
0.9999 0.6515
0.9999 0.6528
0.9999 0.6540
0.9999 0.6553
0.9999 0.6566
0.9999 0.6579
0.9999 0.6592
0.9999 0.6604
0.9999 0.6617
0.9999 0.6630
0.9999 0.6643
0.9999 0.6656
0.9999 0.6668
0.9999 0.6681
0.9999 0.6694
0.9999 0.6707
0.9999 0.6720
0.9999 0.6732
0.9999 0.6745
0.9999 0.6758
0.9999 0.6771
0.9999 0.6784
0.9999 0.6796
0.9999 0.6809
0.9999 0.6822
0.9999 0.6835
0.9999 0.6848
0.9999 0.6860
0.9999 0.6873
0.9999 0.6886
0.9999 0.6899
0.9999 0.6912
0.9999 0.6924
0.9999 0.6937
0.9999 0.6950
0.9999 0.6963
0.9999 0.6976
0.9999 0.6988
0.9999 0.7001
0.9999 0.7014
0.9999 0.7027
0.9999 0.7040
0.9999 0.7052
0.9999 0.7065
0.9999 0.7078
0.9999 0.7091
0.9999 0.7104
0.9999 0.7116
0.9999 0.7129
0.9999 0.7142
0.9999 0.7155
0.9999 0.7167
0.9999 0.7180
0.9999 0.7193
0.9999 0.7206
0.9999 0.7219
0.9999 0.7231
0.9999 0.7244
0.9999 0.7257
0.9999 0.7270
0.9999 0.7282
0.9999 0.7295
0.9999 0.7308
0.9999 0.7321
0.9999 0.7334
0.9999 0.7346
0.9999 0.7359
0.9999 0.7372
0.9999 0.7385
0.9999 0.7398
0.9999 0.7410
0.9999 0.7423
0.9999 0.7436
0.9999 0.7449
0.9999 0.7462
0.9999 0.7474
0.9999 0.7487
0.9998 0.7500
0.9998 0.7512
0.9998 0.7525
0.9998 0.7538
0.9998 0.7551
0.9998 0.7564
0.9998 0.7576
0.9998 0.7589
0.9998 0.7602
0.9998 0.7615
0.9998 0.7628
0.9998 0.7640
0.9998 0.7653
0.9998 0.7666
0.9998 0.7679
0.9998 0.7691
0.9998 0.7704
0.9998 0.7717
0.9998 0.7730
0.9998 0.7742
0.9998 0.7755
0.9998 0.7768
0.9998 0.7781
0.9998 0.7794
0.9998 0.7806
0.9998 0.7819
0.9997 0.7832
0.9997 0.7845
0.9997 0.7857
0.9997 0.7870
0.9997 0.7883
0.9997 0.7895
0.9997 0.7908
0.9997 0.7921
0.9997 0.7934
0.9997 0.7946
0.9997 0.7959
0.9996 0.7972
0.9996 0.7985
0.9997 0.7997
0.9997 0.8010
0.9997 0.8023
0.9996 0.8036
0.9996 0.8048
0.9996 0.8061
0.9996 0.8074
0.9996 0.8087
0.9996 0.8099
0.9996 0.8112
0.9996 0.8125
0.9995 0.8137
0.9995 0.8150
0.9995 0.8162
0.9995 0.8175
0.9994 0.8188
0.9994 0.8200
0.9994 0.8213
0.9994 0.8226
0.9994 0.8239
0.9994 0.8251
0.9993 0.8264
0.9993 0.8276
0.9993 0.8289
0.9992 0.8301
0.9992 0.8314
0.9992 0.8326
0.9991 0.8339
0.9991 0.8351
0.9990 0.8363
0.9990 0.8376
0.9990 0.8388
0.9989 0.8401
0.9989 0.8413
0.9988 0.8426
0.9988 0.8438
0.9988 0.8451
0.9987 0.8463
0.9987 0.8475
0.9986 0.8487
0.9985 0.8499
0.9984 0.8512
0.9984 0.8524
0.9982 0.8535
0.9981 0.8547
0.9980 0.8559
0.9978 0.8570
0.9977 0.8582
0.9977 0.8595
0.9975 0.8606
0.9975 0.8618
0.9974 0.8630
0.9973 0.8643
0.9972 0.8655
0.9971 0.8666
0.9970 0.8678
0.9969 0.8690
0.9968 0.8702
0.9967 0.8714
0.9965 0.8725
0.9964 0.8737
0.9964 0.8749
0.9962 0.8761
0.9961 0.8772
0.9959 0.8783
0.9958 0.8795
0.9956 0.8806
0.9955 0.8818
0.9952 0.8828
0.9951 0.8840
0.9948 0.8850
0.9945 0.8860
0.9943 0.8871
0.9941 0.8882
0.9938 0.8892
0.9937 0.8903
0.9933 0.8913
0.9929 0.8922
0.9927 0.8933
0.9924 0.8943
0.9920 0.8952
0.9916 0.8961
0.9912 0.8970
0.9907 0.8978
0.9901 0.8986
0.9899 0.8996
0.9896 0.9006
0.9892 0.9016
0.9889 0.9026
0.9885 0.9034
0.9881 0.9043
0.9876 0.9051
0.9873 0.9061
0.9868 0.9069
0.9864 0.9078
0.9859 0.9086
0.9855 0.9096
0.9851 0.9104
0.9847 0.9113
0.9843 0.9122
0.9837 0.9129
0.9831 0.9136
0.9827 0.9144
0.9820 0.9151
0.9815 0.9159
0.9810 0.9167
0.9804 0.9174
0.9799 0.9181
0.9791 0.9187
0.9787 0.9195
0.9782 0.9203
0.9775 0.9209
0.9770 0.9216
0.9762 0.9222
0.9755 0.9228
0.9749 0.9234
0.9741 0.9240
0.9735 0.9246
0.9729 0.9252
0.9723 0.9259
0.9715 0.9265
0.9709 0.9271
0.9702 0.9277
0.9695 0.9283
0.9688 0.9288
0.9681 0.9294
0.9673 0.9299
0.9664 0.9302
0.9656 0.9307
0.9649 0.9312
0.9639 0.9315
0.9632 0.9321
0.9623 0.9324
0.9616 0.9330
0.9608 0.9335
0.9601 0.9340
0.9593 0.9345
0.9586 0.9350
0.9578 0.9354
0.9571 0.9360
0.9563 0.9364
0.9553 0.9367
0.9546 0.9372
0.9538 0.9376
0.9529 0.9380
0.9522 0.9385
0.9515 0.9390
0.9507 0.9394
0.9497 0.9397
0.9488 0.9400
0.9480 0.9405
0.9472 0.9409
0.9463 0.9412
0.9455 0.9416
0.9447 0.9420
0.9439 0.9424
0.9431 0.9429
0.9424 0.9433
0.9416 0.9437
0.9407 0.9441
0.9398 0.9443
0.9389 0.9447
0.9381 0.9450
0.9372 0.9453
0.9365 0.9458
0.9357 0.9462
0.9349 0.9465
0.9340 0.9469
0.9331 0.9472
0.9323 0.9475
0.9314 0.9478
0.9305 0.9481
0.9296 0.9484
0.9287 0.9487
0.9280 0.9491
0.9270 0.9493
0.9261 0.9495
0.9253 0.9499
0.9244 0.9501
0.9235 0.9504
0.9227 0.9508
0.9218 0.9511
0.9209 0.9513
0.9201 0.9517
0.9194 0.9520
0.9185 0.9523
0.9177 0.9526
0.9168 0.9529
0.9159 0.9531
0.9150 0.9534
0.9141 0.9536
0.9132 0.9539
0.9123 0.9540
0.9114 0.9543
0.9105 0.9545
0.9098 0.9549
0.9089 0.9552
0.9079 0.9553
0.9070 0.9555
0.9062 0.9558
0.9053 0.9560
0.9044 0.9562
0.9036 0.9565
0.9027 0.9567
0.9018 0.9570
0.9009 0.9572
0.9000 0.9573
0.8990 0.9575
0.8981 0.9576
0.8973 0.9579
0.8964 0.9581
0.8954 0.9582
0.8946 0.9585
0.8936 0.9585
0.8929 0.9589
0.8919 0.9590
0.8911 0.9593
0.8903 0.9595
0.8894 0.9597
0.8885 0.9599
0.8878 0.9603
0.8870 0.9606
0.8862 0.9608
0.8853 0.9610
0.8845 0.9612
0.8838 0.9616
0.8830 0.9618
0.8823 0.9622
0.8815 0.9624
0.8806 0.9626
0.8797 0.9627
0.8788 0.9629
0.8779 0.9630
0.8770 0.9631
0.8761 0.9633
0.8752 0.9634
0.8744 0.9636
0.8735 0.9638
0.8726 0.9639
0.8718 0.9642
0.8709 0.9642
0.8700 0.9643
0.8691 0.9645
0.8682 0.9646
0.8674 0.9648
0.8666 0.9651
0.8658 0.9653
0.8649 0.9654
0.8640 0.9655
0.8631 0.9656
0.8622 0.9657
0.8614 0.9659
0.8605 0.9660
0.8596 0.9661
0.8588 0.9663
0.8579 0.9663
0.8570 0.9665
0.8562 0.9667
0.8554 0.9669
0.8547 0.9671
0.8538 0.9672
0.8530 0.9674
0.8521 0.9675
0.8513 0.9676
0.8505 0.9678
0.8496 0.9679
0.8488 0.9680
0.8479 0.9681
0.8470 0.9682
0.8461 0.9683
0.8453 0.9683
0.8444 0.9685
0.8436 0.9686
0.8427 0.9687
0.8418 0.9687
0.8411 0.9689
0.8402 0.9690
0.8394 0.9691
0.8385 0.9692
0.8377 0.9693
0.8368 0.9694
0.8361 0.9696
0.8353 0.9697
0.8344 0.9698
0.8336 0.9699
0.8327 0.9700
0.8320 0.9701
0.8311 0.9702
0.8303 0.9703
0.8295 0.9704
0.8288 0.9707
0.8280 0.9708
0.8272 0.9710
0.8264 0.9711
0.8256 0.9712
0.8248 0.9713
0.8241 0.9715
0.8233 0.9717
0.8226 0.9718
0.8218 0.9720
0.8211 0.9722
0.8202 0.9722
0.8194 0.9723
0.8186 0.9724
0.8179 0.9726
0.8171 0.9727
0.8163 0.9728
0.8155 0.9729
0.8147 0.9730
0.8140 0.9731
0.8132 0.9732
0.8124 0.9733
0.8116 0.9734
0.8108 0.9735
0.8101 0.9737
0.8093 0.9738
0.8086 0.9739
0.8078 0.9740
0.8070 0.9741
0.8062 0.9742
0.8054 0.9743
0.8047 0.9744
0.8039 0.9745
0.8032 0.9747
0.8024 0.9747
0.8016 0.9748
0.8009 0.9749
0.8001 0.9750
0.7995 0.9752
0.7987 0.9753
0.7979 0.9753
0.7971 0.9754
0.7963 0.9754
0.7955 0.9755
0.7948 0.9757
0.7942 0.9759
0.7934 0.9760
0.7927 0.9761
0.7920 0.9763
0.7913 0.9764
0.7905 0.9764
0.7897 0.9765
0.7889 0.9765
0.7882 0.9766
0.7875 0.9767
0.7867 0.9768
0.7860 0.9769
0.7852 0.9769
0.7845 0.9770
0.7838 0.9772
0.7830 0.9773
0.7823 0.9773
0.7816 0.9774
0.7808 0.9775
0.7801 0.9776
0.7794 0.9776
0.7786 0.9777
0.7779 0.9778
0.7772 0.9780
0.7765 0.9780
0.7758 0.9782
0.7751 0.9783
0.7744 0.9784
0.7738 0.9786
0.7730 0.9786
0.7723 0.9787
0.7717 0.9789
0.7709 0.9789
0.7702 0.9790
0.7695 0.9790
0.7688 0.9792
0.7681 0.9792
0.7674 0.9793
0.7667 0.9794
0.7660 0.9795
0.7653 0.9796
0.7646 0.9797
0.7639 0.9798
0.7632 0.9799
0.7626 0.9800
0.7618 0.9800
0.7611 0.9801
0.7604 0.9802
0.7598 0.9803
0.7590 0.9803
0.7584 0.9805
0.7577 0.9806
0.7571 0.9807
0.7564 0.9808
0.7557 0.9808
0.7549 0.9808
0.7542 0.9809
0.7536 0.9810
0.7529 0.9811
0.7523 0.9812
0.7516 0.9812
0.7509 0.9813
0.7502 0.9814
0.7495 0.9815
0.7488 0.9815
0.7482 0.9816
0.7475 0.9817
0.7468 0.9818
0.7462 0.9818
0.7455 0.9819
0.7448 0.9819
0.7441 0.9820
0.7435 0.9821
0.7428 0.9822
0.7421 0.9822
0.7415 0.9823
0.7409 0.9825
0.7403 0.9826
0.7396 0.9826
0.7389 0.9827
0.7383 0.9828
0.7376 0.9829
0.7369 0.9829
0.7362 0.9829
0.7356 0.9830
0.7349 0.9830
0.7342 0.9831
0.7336 0.9832
0.7329 0.9832
0.7322 0.9832
0.7316 0.9832
0.7309 0.9833
0.7303 0.9834
0.7296 0.9834
0.7290 0.9836
0.7284 0.9836
0.7278 0.9837
0.7271 0.9838
0.7265 0.9838
0.7258 0.9839
0.7252 0.9839
0.7245 0.9840
0.7239 0.9841
0.7233 0.9842
0.7227 0.9843
0.7221 0.9844
0.7215 0.9844
0.7208 0.9845
0.7202 0.9846
0.7196 0.9846
0.7189 0.9847
0.7183 0.9847
0.7177 0.9848
0.7171 0.9849
0.7165 0.9849
0.7158 0.9850
0.7153 0.9851
0.7146 0.9852
0.7140 0.9852
0.7134 0.9853
0.7127 0.9853
0.7121 0.9854
0.7115 0.9854
0.7109 0.9855
0.7102 0.9855
0.7097 0.9856
0.7090 0.9856
0.7084 0.9857
0.7078 0.9857
0.7072 0.9858
0.7066 0.9859
0.7060 0.9859
0.7054 0.9860
0.7048 0.9860
0.7042 0.9861
0.7036 0.9861
0.7030 0.9862
0.7023 0.9862
0.7017 0.9863
0.7011 0.9863
0.7005 0.9864
0.7000 0.9864
0.6994 0.9865
0.6988 0.9866
0.6982 0.9866
0.6976 0.9866
0.6970 0.9867
0.6964 0.9868
0.6958 0.9868
0.6952 0.9869
0.6946 0.9869
0.6940 0.9870
0.6935 0.9871
0.6929 0.9871
0.6923 0.9871
0.6917 0.9871
0.6910 0.9872
0.6904 0.9872
0.6899 0.9873
0.6893 0.9873
0.6887 0.9873
0.6881 0.9873
0.6875 0.9873
0.6869 0.9874
0.6863 0.9875
0.6857 0.9875
0.6852 0.9875
0.6846 0.9875
0.6840 0.9876
0.6834 0.9876
0.6829 0.9877
0.6823 0.9877
0.6817 0.9878
0.6811 0.9878
0.6806 0.9879
0.6800 0.9879
0.6794 0.9880
0.6789 0.9880
0.6783 0.9880
0.6777 0.9881
0.6771 0.9881
0.6766 0.9881
0.6760 0.9882
0.6754 0.9882
0.6749 0.9883
0.6743 0.9883
0.6737 0.9883
0.6732 0.9883
0.6726 0.9884
0.6720 0.9884
0.6715 0.9884
0.6709 0.9885
0.6704 0.9885
0.6698 0.9885
0.6693 0.9886
0.6687 0.9886
0.6682 0.9887
0.6676 0.9887
0.6670 0.9887
0.6665 0.9887
0.6659 0.9888
0.6654 0.9889
0.6649 0.9889
0.6644 0.9890
0.6638 0.9890
0.6632 0.9890
0.6627 0.9891
0.6621 0.9891
0.6616 0.9891
0.6611 0.9892
0.6605 0.9892
0.6600 0.9892
0.6594 0.9892
0.6589 0.9893
0.6583 0.9893
0.6578 0.9893
0.6572 0.9893
0.6567 0.9894
0.6562 0.9894
0.6556 0.9894
0.6551 0.9895
0.6546 0.9895
0.6540 0.9895
0.6535 0.9896
0.6530 0.9896
0.6525 0.9897
0.6519 0.9897
0.6514 0.9898
0.6509 0.9898
0.6504 0.9899
0.6499 0.9899
0.6494 0.9899
0.6488 0.9900
0.6483 0.9900
0.6478 0.9901
0.6473 0.9901
0.6468 0.9901
0.6462 0.9902
0.6457 0.9902
0.6452 0.9902
0.6447 0.9902
0.6442 0.9903
0.6437 0.9903
0.6431 0.9903
0.6426 0.9904
0.6421 0.9904
0.6416 0.9905
0.6411 0.9905
0.6406 0.9905
0.6400 0.9905
0.6395 0.9905
0.6391 0.9906
0.6386 0.9906
0.6381 0.9907
0.6376 0.9908
0.6371 0.9908
0.6366 0.9908
0.6361 0.9909
0.6356 0.9910
0.6351 0.9910
0.6346 0.9910
0.6341 0.9911
0.6336 0.9911
0.6331 0.9911
0.6326 0.9912
0.6321 0.9912
0.6316 0.9912
0.6311 0.9912
0.6306 0.9913
0.6301 0.9913
0.6297 0.9913
0.6292 0.9914
0.6287 0.9914
0.6282 0.9914
0.6277 0.9915
0.6272 0.9915
0.6268 0.9916
0.6263 0.9916
0.6258 0.9916
0.6253 0.9917
0.6248 0.9917
0.6243 0.9917
0.6239 0.9918
0.6234 0.9918
0.6229 0.9919
0.6224 0.9919
0.6220 0.9920
0.6215 0.9920
0.6210 0.9920
0.6205 0.9920
0.6200 0.9921
0.6196 0.9921
0.6191 0.9922
0.6186 0.9922
0.6182 0.9923
0.6177 0.9923
0.6173 0.9924
0.6168 0.9924
0.6163 0.9925
0.6159 0.9925
0.6154 0.9925
0.6150 0.9926
0.6145 0.9926
0.6140 0.9926
0.6135 0.9927
0.6131 0.9927
0.6126 0.9928
0.6121 0.9928
0.6117 0.9928
0.6112 0.9928
0.6107 0.9928
0.6103 0.9929
0.6098 0.9929
0.6094 0.9929
0.6089 0.9930
0.6084 0.9930
0.6080 0.9930
0.6075 0.9931
0.6071 0.9932
0.6067 0.9932
0.6062 0.9932
0.6058 0.9933
0.6053 0.9933
0.6049 0.9933
0.6044 0.9934
0.6040 0.9934
0.6035 0.9935
0.6031 0.9935
0.6026 0.9935
0.6021 0.9935
0.6017 0.9935
0.6013 0.9936
0.6009 0.9937
0.6004 0.9937
0.5999 0.9937
0.5995 0.9938
0.5991 0.9938
0.5986 0.9938
0.5982 0.9939
0.5978 0.9939
0.5973 0.9939
0.5969 0.9939
0.5964 0.9940
0.5960 0.9940
0.5955 0.9940
0.5951 0.9940
0.5946 0.9941
0.5942 0.9941
0.5937 0.9941
0.5933 0.9941
0.5929 0.9941
0.5925 0.9942
0.5920 0.9942
0.5916 0.9942
0.5912 0.9943
0.5907 0.9943
0.5903 0.9943
0.5898 0.9943
0.5894 0.9944
0.5890 0.9944
0.5886 0.9945
0.5881 0.9945
0.5877 0.9945
0.5873 0.9945
0.5868 0.9945
0.5864 0.9946
0.5860 0.9946
0.5856 0.9946
0.5852 0.9947
0.5847 0.9947
0.5843 0.9947
0.5839 0.9948
0.5835 0.9948
0.5830 0.9948
0.5826 0.9948
0.5822 0.9949
0.5818 0.9949
0.5814 0.9949
0.5809 0.9950
0.5805 0.9950
0.5801 0.9950
0.5797 0.9951
0.5793 0.9951
0.5789 0.9952
0.5785 0.9952
0.5781 0.9952
0.5776 0.9952
0.5772 0.9952
0.5768 0.9953
0.5764 0.9953
0.5760 0.9953
0.5756 0.9954
0.5752 0.9954
0.5748 0.9954
0.5743 0.9954
0.5740 0.9955
0.5736 0.9955
0.5732 0.9956
0.5728 0.9956
0.5724 0.9957
0.5720 0.9957
0.5716 0.9957
0.5711 0.9957
0.5707 0.9957
0.5704 0.9958
0.5700 0.9959
0.5696 0.9959
0.5692 0.9959
0.5688 0.9959
0.5683 0.9959
0.5680 0.9960
0.5676 0.9960
0.5671 0.9960
0.5667 0.9960
0.5663 0.9960
0.5660 0.9961
0.5656 0.9962
0.5652 0.9962
0.5648 0.9962
0.5644 0.9962
0.5640 0.9962
0.5636 0.9962
0.5632 0.9963
0.5628 0.9963
0.5624 0.9964
0.5620 0.9964
0.5616 0.9964
0.5613 0.9964
0.5609 0.9965
0.5605 0.9965
0.5601 0.9966
0.5597 0.9966
0.5594 0.9966
0.5589 0.9966
0.5585 0.9966
0.5582 0.9967
0.5578 0.9967
0.5574 0.9967
0.5570 0.9967
0.5566 0.9968
0.5562 0.9968
0.5558 0.9968
0.5555 0.9968
0.5551 0.9968
0.5547 0.9969
0.5543 0.9969
0.5540 0.9970
0.5536 0.9970
0.5532 0.9971
0.5528 0.9971
0.5525 0.9971
0.5521 0.9971
0.5517 0.9971
0.5513 0.9972
0.5509 0.9972
0.5506 0.9972
0.5502 0.9972
0.5498 0.9972
0.5494 0.9972
0.5490 0.9972
0.5487 0.9973
0.5483 0.9973
0.5479 0.9974
0.5476 0.9974
0.5472 0.9974
0.5468 0.9975
0.5465 0.9975
0.5461 0.9975
0.5457 0.9975
0.5454 0.9975
0.5450 0.9976
0.5446 0.9976
0.5442 0.9976
0.5439 0.9976
0.5435 0.9976
0.5431 0.9976
0.5427 0.9976
0.5424 0.9976
0.5420 0.9977
0.5417 0.9977
0.5413 0.9977
0.5409 0.9977
0.5405 0.9977
0.5402 0.9978
0.5398 0.9978
0.5394 0.9978
0.5391 0.9978
0.5387 0.9978
0.5384 0.9979
0.5380 0.9979
0.5377 0.9979
0.5373 0.9980
0.5370 0.9980
0.5366 0.9980
0.5362 0.9980
0.5359 0.9980
0.5355 0.9980
0.5352 0.9981
0.5348 0.9981
0.5344 0.9981
0.5341 0.9981
0.5337 0.9981
0.5334 0.9982
0.5330 0.9982
0.5327 0.9982
0.5323 0.9982
0.5319 0.9982
0.5316 0.9982
0.5313 0.9983
0.5309 0.9983
0.5306 0.9983
0.5302 0.9983
0.5298 0.9983
0.5295 0.9983
0.5291 0.9983
0.5288 0.9984
0.5284 0.9984
0.5281 0.9984
0.5278 0.9984
0.5274 0.9985
0.5271 0.9985
0.5267 0.9985
0.5264 0.9985
0.5260 0.9985
0.5257 0.9985
0.5254 0.9986
0.5250 0.9986
0.5247 0.9986
0.5243 0.9986
0.5240 0.9987
0.5236 0.9987
0.5233 0.9987
0.5230 0.9987
0.5226 0.9987
0.5223 0.9987
0.5219 0.9987
0.5216 0.9987
0.5212 0.9987
0.5209 0.9988
0.5205 0.9988
0.5202 0.9988
0.5199 0.9988
0.5195 0.9988
0.5192 0.9988
0.5188 0.9988
0.5185 0.9988
0.5182 0.9989
0.5178 0.9989
0.5175 0.9989
0.5172 0.9989
0.5168 0.9990
0.5165 0.9990
0.5162 0.9990
0.5159 0.9990
0.5155 0.9991
0.5152 0.9991
0.5149 0.9991
0.5146 0.9992
0.5142 0.9992
0.5139 0.9992
0.5136 0.9992
0.5132 0.9992
0.5129 0.9993
0.5126 0.9993
0.5123 0.9993
0.5119 0.9993
0.5116 0.9993
0.5113 0.9993
0.5110 0.9994
0.5106 0.9994
0.5103 0.9994
0.5100 0.9994
0.5097 0.9994
0.5093 0.9994
0.5090 0.9995
0.5087 0.9995
0.5084 0.9995
0.5080 0.9995
0.5077 0.9995
0.5074 0.9995
0.5071 0.9996
0.5068 0.9996
0.5064 0.9996
0.5061 0.9996
0.5058 0.9996
0.5055 0.9996
0.5051 0.9996
0.5048 0.9997
0.5045 0.9997
0.5042 0.9997
0.5039 0.9997
0.5036 0.9998
0.5033 0.9998
0.5030 0.9998
0.5026 0.9998
0.5023 0.9998
0.5020 0.9998
0.5017 0.9998
0.5014 0.9999
0.5011 0.9999
0.5008 1.0000
0.5005 1.0000
0.5001 1.0000


==> figs/response/data/syn_rot.txt <==
0.000 3.490 4.350 10.910
5.000 3.640 4.530 11.100
10.000 3.960 5.060 11.710
15.000 4.470 5.780 12.750
20.000 5.180 7.050 14.550
25.000 6.320 8.870 17.070
30.000 7.930 11.440 20.230


==> figs/response/data/syn_trans.txt <==
0.000 3.490 4.350 10.910
2.000 3.610 5.050 11.230
4.000 4.430 6.470 11.820
6.000 5.760 8.910 12.600
8.000 8.230 12.020 14.000
10.000 12.690 17.090 15.330
12.000 18.860 24.770 17.360


==> figs/rotins/approx_rel_angle_del.dat <==

ans =

    2.9452    0.9221
    2.9571    0.9310
    2.9690    0.9395
    2.9809    0.9475
    2.9928    0.9549
    3.0047    0.9617
    3.0166    0.9681
    3.0285    0.9738
    3.0404    0.9790
    3.0523    0.9837
    3.0642    0.9877
    3.0761    0.9912
    3.0880    0.9941
    3.0999    0.9965
    3.1118    0.9982
    3.1237    0.9994
    3.1356    1.0000
    3.1475    1.0000
    3.1594    0.9994
    3.1713    0.9982
    3.1832    0.9965
    3.1951    0.9941
    3.2070    0.9912
    3.2189    0.9877
    3.2308    0.9837
    3.2427    0.9790
    3.2546    0.9738
    3.2665    0.9681
    3.2784    0.9617
    3.2903    0.9549
    3.3022    0.9475
    3.3141    0.9395
    3.3260    0.9310
    3.3379    0.9221
    3.3498    0.9126
    3.3617    0.9026
    3.3736    0.8921
    3.3855    0.8811
    3.3974    0.8697
    3.4093    0.8578
    3.4212    0.8454
    3.4331    0.8327
    3.4450    0.8195
    3.4569    0.8059
    3.4688    0.7919
    3.4807    0.7775
    3.4926    0.7627
    3.5045    0.7476
    3.5164    0.7322
    3.5283    0.7164
    3.5402    0.7003
    3.5521    0.6840
    3.5640    0.6673
    3.5759    0.6504
    3.5878    0.6333
    3.5997    0.6159
    3.6116    0.5983
    3.6235    0.5805
    3.6354    0.5625
    3.6473    0.5444
    3.6592    0.5261
    3.6711    0.5077
    3.6830    0.4892
    3.6949    0.4706
    3.7068    0.4519
    3.7187    0.4331
    3.7306    0.4143
    3.7425    0.3955
    3.7544    0.3767
    3.7663    0.3579
    3.7782    0.3391
    3.7901    0.3203
    3.8020    0.3016
    3.8139    0.2830
    3.8258    0.2645
    3.8377    0.2461
    3.8496    0.2278
    3.8615    0.2096
    3.8734    0.1916
    3.8853    0.1738
    3.8972    0.1562
    3.9091    0.1387
    3.9210    0.1215
    3.9329    0.1045
    3.9448    0.0878
    3.9567    0.0713
    3.9686    0.0551
    3.9805    0.0391
    3.9924    0.0235
    4.0043    0.0082
    4.0162   -0.0068
    4.0281   -0.0215
    4.0400   -0.0359
    4.0519   -0.0499
    4.0638   -0.0635
    4.0757   -0.0767
    4.0876   -0.0896
    4.0995   -0.1021
    4.1114   -0.1142
    4.1233   -0.1259



==> figs/rotins/approx_rel_angle_phi.dat <==

ans =

    2.9452    0.2330
    2.9571    0.2464
    2.9690    0.2599
    2.9809    0.2734
    2.9928    0.2869
    3.0047    0.3005
    3.0166    0.3141
    3.0285    0.3278
    3.0404    0.3414
    3.0523    0.3551
    3.0642    0.3688
    3.0761    0.3824
    3.0880    0.3961
    3.0999    0.4097
    3.1118    0.4233
    3.1237    0.4369
    3.1356    0.4505
    3.1475    0.4640
    3.1594    0.4775
    3.1713    0.4909
    3.1832    0.5043
    3.1951    0.5176
    3.2070    0.5308
    3.2189    0.5440
    3.2308    0.5571
    3.2427    0.5701
    3.2546    0.5830
    3.2665    0.5958
    3.2784    0.6085
    3.2903    0.6210
    3.3022    0.6335
    3.3141    0.6458
    3.3260    0.6581
    3.3379    0.6701
    3.3498    0.6821
    3.3617    0.6939
    3.3736    0.7055
    3.3855    0.7170
    3.3974    0.7283
    3.4093    0.7394
    3.4212    0.7504
    3.4331    0.7612
    3.4450    0.7718
    3.4569    0.7823
    3.4688    0.7925
    3.4807    0.8025
    3.4926    0.8124
    3.5045    0.8220
    3.5164    0.8314
    3.5283    0.8406
    3.5402    0.8496
    3.5521    0.8583
    3.5640    0.8669
    3.5759    0.8751
    3.5878    0.8832
    3.5997    0.8910
    3.6116    0.8986
    3.6235    0.9059
    3.6354    0.9130
    3.6473    0.9198
    3.6592    0.9263
    3.6711    0.9326
    3.6830    0.9386
    3.6949    0.9444
    3.7068    0.9499
    3.7187    0.9551
    3.7306    0.9600
    3.7425    0.9647
    3.7544    0.9691
    3.7663    0.9731
    3.7782    0.9770
    3.7901    0.9805
    3.8020    0.9837
    3.8139    0.9867
    3.8258    0.9893
    3.8377    0.9917
    3.8496    0.9938
    3.8615    0.9955
    3.8734    0.9970
    3.8853    0.9982
    3.8972    0.9991
    3.9091    0.9997
    3.9210    1.0000
    3.9329    1.0000
    3.9448    0.9997
    3.9567    0.9991
    3.9686    0.9982
    3.9805    0.9970
    3.9924    0.9955
    4.0043    0.9938
    4.0162    0.9917
    4.0281    0.9893
    4.0400    0.9867
    4.0519    0.9837
    4.0638    0.9805
    4.0757    0.9770
    4.0876    0.9731
    4.0995    0.9691
    4.1114    0.9647
    4.1233    0.9600



==> figs/rotins/approx_rel_angle_res.dat <==

ans =

    2.9452    0.2148
    2.9571    0.2294
    2.9690    0.2442
    2.9809    0.2590
    2.9928    0.2740
    3.0047    0.2890
    3.0166    0.3041
    3.0285    0.3192
    3.0404    0.3343
    3.0523    0.3493
    3.0642    0.3642
    3.0761    0.3791
    3.0880    0.3938
    3.0999    0.4083
    3.1118    0.4226
    3.1237    0.4367
    3.1356    0.4505
    3.1475    0.4640
    3.1594    0.4772
    3.1713    0.4901
    3.1832    0.5025
    3.1951    0.5146
    3.2070    0.5262
    3.2189    0.5373
    3.2308    0.5480
    3.2427    0.5581
    3.2546    0.5677
    3.2665    0.5767
    3.2784    0.5852
    3.2903    0.5930
    3.3022    0.6002
    3.3141    0.6068
    3.3260    0.6127
    3.3379    0.6179
    3.3498    0.6224
    3.3617    0.6262
    3.3736    0.6294
    3.3855    0.6317
    3.3974    0.6334
    3.4093    0.6343
    3.4212    0.6344
    3.4331    0.6338
    3.4450    0.6325
    3.4569    0.6304
    3.4688    0.6276
    3.4807    0.6240
    3.4926    0.6196
    3.5045    0.6145
    3.5164    0.6087
    3.5283    0.6022
    3.5402    0.5950
    3.5521    0.5871
    3.5640    0.5785
    3.5759    0.5692
    3.5878    0.5593
    3.5997    0.5488
    3.6116    0.5376
    3.6235    0.5259
    3.6354    0.5136
    3.6473    0.5007
    3.6592    0.4873
    3.6711    0.4735
    3.6830    0.4592
    3.6949    0.4444
    3.7068    0.4292
    3.7187    0.4137
    3.7306    0.3978
    3.7425    0.3815
    3.7544    0.3650
    3.7663    0.3482
    3.7782    0.3313
    3.7901    0.3141
    3.8020    0.2967
    3.8139    0.2792
    3.8258    0.2617
    3.8377    0.2440
    3.8496    0.2264
    3.8615    0.2087
    3.8734    0.1911
    3.8853    0.1735
    3.8972    0.1560
    3.9091    0.1387
    3.9210    0.1215
    3.9329    0.1045
    3.9448    0.0878
    3.9567    0.0712
    3.9686    0.0550
    3.9805    0.0390
    3.9924    0.0234
    4.0043    0.0081
    4.0162   -0.0068
    4.0281   -0.0213
    4.0400   -0.0354
    4.0519   -0.0490
    4.0638   -0.0622
    4.0757   -0.0750
    4.0876   -0.0872
    4.0995   -0.0989
    4.1114   -0.1102
    4.1233   -0.1209



==> figs/sim1D/sx.dat <==
 1.0000 0.5395 0.5395 0.8620 0.8154 0.6057 0.8217
 2.0000 0.5690 0.5690 0.8793 0.8318 0.6224 0.8270
 3.0000 0.5992 0.5992 0.8956 0.8479 0.6405 0.8329
 4.0000 0.6299 0.6299 0.9110 0.8638 0.6602 0.8395
 5.0000 0.6611 0.6611 0.9253 0.8794 0.6814 0.8472
 6.0000 0.6925 0.6925 0.9385 0.8945 0.7040 0.8559
 7.0000 0.7239 0.7239 0.9506 0.9092 0.7278 0.8659
 8.0000 0.7551 0.7551 0.9614 0.9233 0.7528 0.8771
 9.0000 0.7858 0.7858 0.9710 0.9366 0.7787 0.8895
 10.0000 0.8158 0.8158 0.9794 0.9491 0.8052 0.9031
 11.0000 0.8449 0.8449 0.9863 0.9606 0.8320 0.9174
 12.0000 0.8726 0.8726 0.9919 0.9709 0.8588 0.9324
 13.0000 0.8986 0.8986 0.9961 0.9800 0.8850 0.9475
 14.0000 0.9226 0.9226 0.9988 0.9877 0.9102 0.9620
 15.0000 0.9442 0.9442 1.0000 0.9937 0.9337 0.9755
 16.0000 0.9629 0.9629 0.9996 0.9978 0.9549 0.9870
 17.0000 0.9784 0.9784 0.9975 1.0000 0.9730 0.9955
 18.0000 0.9900 0.9900 0.9938 0.9999 0.9871 1.0000
 19.0000 0.9974 0.9974 0.9882 0.9974 0.9965 0.9993
 20.0000 1.0000 1.0000 0.9808 0.9922 1.0000 0.9924
 21.0000 0.9973 0.9973 0.9714 0.9842 0.9969 0.9780
 22.0000 0.9888 0.9888 0.9600 0.9731 0.9862 0.9553
 23.0000 0.9741 0.9741 0.9465 0.9589 0.9673 0.9237
 24.0000 0.9532 0.9532 0.9309 0.9414 0.9398 0.8834
 25.0000 0.9260 0.9260 0.9132 0.9207 0.9037 0.8350
 26.0000 0.8930 0.8930 0.8934 0.8969 0.8596 0.7801
 27.0000 0.8550 0.8550 0.8716 0.8702 0.8090 0.7214
 28.0000 0.8132 0.8132 0.8480 0.8410 0.7539 0.6621
 29.0000 0.7695 0.7695 0.8226 0.8099 0.6970 0.6059
 30.0000 0.7257 0.7257 0.7956 0.7774 0.6415 0.5563
 31.0000 0.6839 0.6839 0.7674 0.7442 0.5903 0.5160
 32.0000 0.6458 0.6458 0.7380 0.7109 0.5458 0.4864
 33.0000 0.6125 0.6125 0.7077 0.6780 0.5093 0.4677
 34.0000 0.5844 0.5844 0.6767 0.6457 0.4808 0.4585
 35.0000 0.5612 0.5612 0.6452 0.6144 0.4594 0.4570
 36.0000 0.5420 0.5420 0.6132 0.5837 0.4434 0.4609
 37.0000 0.5258 0.5258 0.5808 0.5537 0.4308 0.4680
 38.0000 0.5114 0.5114 0.5482 0.5240 0.4198 0.4763
 39.0000 0.4979 0.4979 0.5153 0.4945 0.4092 0.4840
 40.0000 0.4844 0.4844 0.4822 0.4649 0.3979 0.4899
 41.0000 0.4705 0.4705 0.4490 0.4354 0.3857 0.4926
 42.0000 0.4560 0.4560 0.4157 0.4058 0.3725 0.4913
 43.0000 0.4408 0.4408 0.3825 0.3763 0.3584 0.4852
 44.0000 0.4248 0.4248 0.3494 0.3469 0.3436 0.4740
 45.0000 0.4080 0.4080 0.3166 0.3178 0.3286 0.4575
 46.0000 0.3907 0.3907 0.2840 0.2891 0.3136 0.4359
 47.0000 0.3730 0.3730 0.2518 0.2607 0.2989 0.4094
 48.0000 0.3548 0.3548 0.2199 0.2329 0.2846 0.3787
 49.0000 0.3364 0.3364 0.1885 0.2056 0.2710 0.3442
 50.0000 0.3179 0.3179 0.1576 0.1790 0.2581 0.3067
 51.0000 0.2992 0.2992 0.1272 0.1530 0.2460 0.2671
 52.0000 0.2806 0.2806 0.0973 0.1277 0.2348 0.2261
 53.0000 0.2620 0.2620 0.0681 0.1030 0.2244 0.1844
 54.0000 0.2436 0.2436 0.0395 0.0790 0.2148 0.1430
 55.0000 0.2253 0.2253 0.0116 0.0557 0.2059 0.1024
 56.0000 0.2073 0.2073 -0.0154 0.0331 0.1978 0.0635
 57.0000 0.1895 0.1895 -0.0416 0.0113 0.1904 0.0269
 58.0000 0.1721 0.1721 -0.0668 -0.0099 0.1836 -0.0070
 59.0000 0.1550 0.1550 -0.0909 -0.0303 0.1773 -0.0376
 60.0000 0.1383 0.1383 -0.1139 -0.0499 0.1715 -0.0645
 61.0000 0.1220 0.1220 -0.1357 -0.0688 0.1661 -0.0873
 62.0000 0.1062 0.1062 -0.1561 -0.0868 0.1611 -0.1060
 63.0000 0.0909 0.0909 -0.1751 -0.1039 0.1564 -0.1202
 64.0000 0.0760 0.0760 -0.1926 -0.1201 0.1520 -0.1300

==> figs/sim1D/sy.dat <==
 1.0000 0.5395 0.5395 0.3828 0.6614 0.5118 0.7334
 2.0000 0.5690 0.5690 0.4507 0.6966 0.5280 0.7615
 3.0000 0.5992 0.5992 0.5145 0.7303 0.5468 0.7893
 4.0000 0.6299 0.6299 0.5744 0.7627 0.5681 0.8165
 5.0000 0.6611 0.6611 0.6304 0.7937 0.5918 0.8427
 6.0000 0.6925 0.6925 0.6827 0.8232 0.6179 0.8679
 7.0000 0.7239 0.7239 0.7313 0.8511 0.6462 0.8915
 8.0000 0.7551 0.7551 0.7761 0.8774 0.6765 0.9135
 9.0000 0.7858 0.7858 0.8172 0.9018 0.7083 0.9334
 10.0000 0.8158 0.8158 0.8545 0.9242 0.7414 0.9511
 11.0000 0.8449 0.8449 0.8879 0.9442 0.7752 0.9664
 12.0000 0.8726 0.8726 0.9172 0.9617 0.8093 0.9790
 13.0000 0.8986 0.8986 0.9425 0.9764 0.8431 0.9888
 14.0000 0.9226 0.9226 0.9634 0.9879 0.8758 0.9957
 15.0000 0.9442 0.9442 0.9798 0.9959 0.9066 0.9994
 16.0000 0.9629 0.9629 0.9915 1.0000 0.9348 1.0000
 17.0000 0.9784 0.9784 0.9983 0.9999 0.9593 0.9973
 18.0000 0.9900 0.9900 1.0000 0.9952 0.9791 0.9913
 19.0000 0.9974 0.9974 0.9964 0.9856 0.9930 0.9819
 20.0000 1.0000 1.0000 0.9875 0.9708 1.0000 0.9688
 21.0000 0.9973 0.9973 0.9730 0.9505 0.9988 0.9519
 22.0000 0.9888 0.9888 0.9530 0.9245 0.9884 0.9309
 23.0000 0.9741 0.9741 0.9275 0.8927 0.9678 0.9051
 24.0000 0.9532 0.9532 0.8966 0.8553 0.9364 0.8739
 25.0000 0.9260 0.9260 0.8607 0.8125 0.8939 0.8367
 26.0000 0.8930 0.8930 0.8200 0.7647 0.8409 0.7927
 27.0000 0.8550 0.8550 0.7750 0.7126 0.7787 0.7414
 28.0000 0.8132 0.8132 0.7260 0.6571 0.7094 0.6832
 29.0000 0.7695 0.7695 0.6738 0.5991 0.6362 0.6190
 30.0000 0.7257 0.7257 0.6185 0.5396 0.5625 0.5513
 31.0000 0.6839 0.6839 0.5606 0.4794 0.4921 0.4836
 32.0000 0.6458 0.6458 0.5002 0.4194 0.4281 0.4199
 33.0000 0.6125 0.6125 0.4377 0.3600 0.3727 0.3643
 34.0000 0.5844 0.5844 0.3731 0.3014 0.3265 0.3200
 35.0000 0.5612 0.5612 0.3066 0.2436 0.2892 0.2883
 36.0000 0.5420 0.5420 0.2384 0.1864 0.2590 0.2688
 37.0000 0.5258 0.5258 0.1686 0.1298 0.2342 0.2591
 38.0000 0.5114 0.5114 0.0974 0.0735 0.2127 0.2562
 39.0000 0.4979 0.4979 0.0251 0.0173 0.1928 0.2566
 40.0000 0.4844 0.4844 -0.0482 -0.0389 0.1735 0.2572
 41.0000 0.4705 0.4705 -0.1224 -0.0950 0.1539 0.2553
 42.0000 0.4560 0.4560 -0.1975 -0.1511 0.1340 0.2494
 43.0000 0.4408 0.4408 -0.2733 -0.2071 0.1137 0.2384
 44.0000 0.4248 0.4248 -0.3499 -0.2629 0.0933 0.2220
 45.0000 0.4080 0.4080 -0.4273 -0.3185 0.0729 0.2002
 46.0000 0.3907 0.3907 -0.5055 -0.3737 0.0531 0.1737
 47.0000 0.3730 0.3730 -0.5845 -0.4285 0.0341 0.1429
 48.0000 0.3548 0.3548 -0.6643 -0.4827 0.0161 0.1086
 49.0000 0.3364 0.3364 -0.7449 -0.5365 -0.0007 0.0716
 50.0000 0.3179 0.3179 -0.8262 -0.5896 -0.0160 0.0325
 51.0000 0.2992 0.2992 -0.9082 -0.6421 -0.0298 -0.0078
 52.0000 0.2806 0.2806 -0.9908 -0.6940 -0.0419 -0.0488
 53.0000 0.2620 0.2620 -1.0738 -0.7451 -0.0525 -0.0898
 54.0000 0.2436 0.2436 -1.1571 -0.7956 -0.0614 -0.1304
 55.0000 0.2253 0.2253 -1.2404 -0.8452 -0.0688 -0.1701
 56.0000 0.2073 0.2073 -1.3236 -0.8941 -0.0747 -0.2086
 57.0000 0.1895 0.1895 -1.4064 -0.9421 -0.0792 -0.2455
 58.0000 0.1721 0.1721 -1.4884 -0.9891 -0.0824 -0.2805
 59.0000 0.1550 0.1550 -1.5694 -1.0353 -0.0843 -0.3134
 60.0000 0.1383 0.1383 -1.6491 -1.0803 -0.0852 -0.3442
 61.0000 0.1220 0.1220 -1.7272 -1.1243 -0.0851 -0.3725
 62.0000 0.1062 0.1062 -1.8032 -1.1670 -0.0842 -0.3985
 63.0000 0.0909 0.0909 -1.8769 -1.2084 -0.0826 -0.4220
 64.0000 0.0760 0.0760 -1.9480 -1.2484 -0.0804 -0.4430
